The Mass-Radius Relationship for Very Low Mass Stars: Four New Discoveries from the HATSouth Survey

We report the discovery of four transiting F-M binary systems with companions between 0.1-0.2 Msun in mass by the HATSouth survey. These systems have been characterised via a global analysis of the HATSouth discovery data, combined with high-resolution radial velocities and accurate transit photometry observations. We determined the masses and radii of the component stars using a combination of two methods: isochrone fitting of spectroscopic primary star parameters, and equating spectroscopic primary star rotation velocity with spin-orbit synchronisation. These new very low mass companions are HATS550-016B (0.110 -0.006/+0.005 Msun, 0.147 -0.004/+0.003 Rsun), HATS551-019B (0.17 -0.01/+0.01 Msun, 0.18 -0.01/+0.01 Rsun), HATS551-021B (0.132 -0.005/+0.014 Msun, 0.154 -0.008/+0.006 Rsun), HATS553-001B (0.20 -0.02/+0.01 Msun, 0.22 -0.01/+0.01 Rsun). We examine our sample in the context of the radius anomaly for fully-convective low mass stars. Combining our sample with the 13 other well-studied very low mass stars, we find a tentative 5% systematic deviation between the measured radii and theoretical isochrone models.

==> data/550-016/lightcurve.dat <==
#BJD-2400000 FLUX ERR INST FILT
55103.463354 0.98794 0.01025 HS r'
55103.479516 1.00249 0.01028 HS r'
55103.485975 1.02298 0.00973 HS r'
55104.721430 0.99144 0.00734 HS r'
55130.407508 0.99268 0.00848 HS r'
55131.387111 1.01052 0.01378 HS r'
55131.390377 1.01161 0.01294 HS r'
55131.406392 1.00471 0.01502 HS r'
55159.303909 0.98318 0.00706 HS r'
55159.307171 0.99163 0.00701 HS r'
55159.310426 0.99115 0.00684 HS r'
55159.313693 0.99143 0.00693 HS r'
55159.316963 0.99596 0.00674 HS r'
55159.320246 0.99533 0.00693 HS r'
55159.323517 1.00321 0.00685 HS r'
55159.326795 0.98925 0.00684 HS r'
55159.330068 1.00441 0.00672 HS r'
55159.333341 0.99888 0.00667 HS r'
55159.548072 0.99925 0.00636 HS r'
55159.551350 0.98970 0.00642 HS r'
55159.554621 0.99061 0.00617 HS r'
55159.557892 0.99371 0.00644 HS r'
55159.561161 0.98201 0.00625 HS r'
55159.564436 1.01045 0.00618 HS r'
55159.567717 1.00044 0.00609 HS r'
55180.278925 1.01011 0.00766 HS r'
55433.801624 1.00250 0.00797 HS r'
55433.805146 0.99285 0.00756 HS r'
55433.808782 0.99427 0.00793 HS r'
55433.812094 0.99261 0.00818 HS r'
55444.776642 0.99398 0.00592 HS r'
55444.780112 0.99209 0.00590 HS r'
55444.783538 0.98987 0.00583 HS r'
55444.787885 0.99430 0.00578 HS r'
55444.791634 0.98167 0.00606 HS r'
55444.795069 0.98355 0.00577 HS r'
55444.799420 1.00218 0.00572 HS r'
55444.802848 0.99732 0.00562 HS r'
55444.806310 1.00301 0.00569 HS r'
55444.811018 0.99640 0.00586 HS r'
55444.814474 1.00321 0.00598 HS r'
55444.817920 0.98812 0.00563 HS r'
55444.822255 0.99645 0.00575 HS r'
55444.825696 0.98471 0.00560 HS r'
55444.829441 0.99178 0.00575 HS r'
55444.832897 0.99602 0.00561 HS r'
55444.836733 0.98024 0.00572 HS r'
55444.841097 0.98940 0.00559 HS r'
55444.844559 0.98433 0.00564 HS r'
55444.848328 0.98937 0.00556 HS r'
55444.851736 0.98552 0.00560 HS r'
55444.856098 0.98183 0.00554 HS r'
55444.859510 0.96931 0.00564 HS r'
55444.862976 0.98276 0.00572 HS r'
55444.866760 0.98058 0.00576 HS r'
55444.870239 0.98935 0.00577 HS r'
55444.873701 0.97003 0.00561 HS r'
55444.878056 0.97986 0.00567 HS r'
55444.881527 0.99341 0.00568 HS r'
55444.885282 0.97028 0.00555 HS r'
55444.889689 0.98509 0.00551 HS r'
55444.893157 0.98389 0.00552 HS r'
55444.896633 0.97887 0.00555 HS r'
55444.900993 0.97218 0.00571 HS r'
55444.904755 0.99674 0.00553 HS r'
55444.908177 0.97744 0.00560 HS r'
55444.912609 0.98312 0.00571 HS r'
55445.772865 1.01042 0.00568 HS r'
55445.776332 1.01023 0.00573 HS r'
55445.779786 1.00369 0.00561 HS r'
55445.784438 1.00420 0.00575 HS r'
55445.787896 0.99606 0.00563 HS r'
55445.791320 1.00106 0.00567 HS r'
55445.795699 0.99950 0.00557 HS r'
55445.799151 0.99063 0.00561 HS r'
55445.802911 1.00276 0.00554 HS r'
55445.807308 1.00713 0.00571 HS r'
55445.810775 0.99873 0.00557 HS r'
55445.814207 0.99889 0.00563 HS r'
55445.818607 1.00610 0.00557 HS r'
55445.822369 1.01536 0.00552 HS r'
55445.825825 1.01110 0.00556 HS r'
55445.830218 1.00738 0.00569 HS r'
55445.833650 1.00844 0.00553 HS r'
55445.837108 1.01120 0.00540 HS r'
55445.841769 1.00078 0.00558 HS r'
55445.845228 1.01137 0.00548 HS r'
55445.848676 1.01068 0.00549 HS r'
55445.853080 1.01341 0.00546 HS r'
55445.856547 1.01635 0.00544 HS r'
55445.860314 1.00780 0.00549 HS r'
55445.864701 1.00162 0.00552 HS r'
55445.868173 0.99635 0.00547 HS r'
55445.871623 1.00027 0.00535 HS r'
55445.876020 0.99695 0.00552 HS r'
55445.879787 0.99996 0.00545 HS r'
55445.883236 0.98723 0.00547 HS r'
55445.887655 0.99774 0.00544 HS r'
55445.891127 0.98814 0.00546 HS r'
55445.894558 1.00787 0.00529 HS r'
55445.899655 0.99934 0.00543 HS r'
55445.906748 1.01237 0.00540 HS r'
55445.911155 0.99457 0.00553 HS r'
55446.769397 0.99315 0.00577 HS r'
55446.772818 1.00685 0.00567 HS r'
55446.776565 0.99101 0.00570 HS r'
55446.781006 0.98701 0.00561 HS r'
55446.784451 0.99948 0.00562 HS r'
55446.787893 1.00422 0.00559 HS r'
55446.792288 1.00391 0.00553 HS r'
55446.796061 1.00773 0.00549 HS r'
55446.799508 0.99327 0.00569 HS r'
55446.803925 1.00408 0.00555 HS r'
55446.807377 1.00930 0.00566 HS r'
55446.810824 1.00736 0.00562 HS r'
55446.815528 0.99823 0.00553 HS r'
55446.818994 0.99403 0.00559 HS r'
55446.822442 1.00364 0.00549 HS r'
55446.826845 0.99502 0.00549 HS r'
55446.830314 0.99508 0.00550 HS r'
55446.834051 0.99356 0.00552 HS r'
55446.838456 0.98776 0.00558 HS r'
55446.841925 1.00601 0.00543 HS r'
55446.845355 1.00581 0.00544 HS r'
55446.850562 0.98675 0.00552 HS r'
55446.854336 0.99986 0.00538 HS r'
55446.857792 1.00376 0.00552 HS r'
55446.862191 0.98928 0.00549 HS r'
55446.865632 1.00604 0.00542 HS r'
55446.873966 0.99302 0.00542 HS r'
55446.877426 1.00287 0.00544 HS r'
55446.880876 0.99441 0.00552 HS r'
55446.885284 1.00684 0.00540 HS r'
55446.888754 0.99358 0.00553 HS r'
55446.892518 0.98635 0.00553 HS r'
55446.897355 0.97925 0.00554 HS r'
55446.900816 0.98004 0.00540 HS r'
55446.904262 0.98894 0.00560 HS r'
55446.908630 0.97966 0.00559 HS r'
55447.178916 0.98436 0.00753 HS r'
55447.182492 1.00330 0.00680 HS r'
55447.186108 0.99629 0.00655 HS r'
55447.189578 0.99810 0.00693 HS r'
55447.193040 1.02737 0.00983 HS r'
55447.196740 0.98379 0.01512 HS r'
55447.200131 1.00054 0.01155 HS r'
55447.203543 0.99349 0.01208 HS r'
55447.206934 0.99457 0.01094 HS r'
55447.210497 0.99108 0.01136 HS r'
55447.224343 1.01423 0.01112 HS r'
55447.227750 0.98093 0.01347 HS r'
55447.231468 0.99172 0.00784 HS r'
55447.234891 0.98544 0.00900 HS r'
55447.238305 0.99903 0.00864 HS r'
55447.241703 1.00158 0.00729 HS r'
55447.245129 1.01930 0.00790 HS r'
55447.248868 1.01162 0.00946 HS r'
55447.252265 1.01344 0.00987 HS r'
55447.255647 0.99178 0.00702 HS r'
55447.259094 0.99610 0.00691 HS r'
55447.262544 0.99640 0.00645 HS r'
55447.266309 1.01082 0.00702 HS r'
55447.269765 0.98370 0.00935 HS r'
55447.273179 0.99859 0.01002 HS r'
55447.276602 0.99545 0.00948 HS r'
55447.280011 0.97287 0.01415 HS r'
55447.283710 1.00724 0.01367 HS r'
55447.765151 0.99637 0.00690 HS r'
55447.769825 1.00838 0.00613 HS r'
55447.773212 1.01085 0.00660 HS r'
55447.776591 0.98230 0.00647 HS r'
55447.780771 0.98228 0.00634 HS r'
55447.784119 0.99963 0.00655 HS r'
55447.787816 0.98382 0.00759 HS r'
55447.792010 1.01256 0.00894 HS r'
55447.795404 1.01186 0.00978 HS r'
55447.798702 0.99475 0.00961 HS r'
55447.802922 1.00725 0.00775 HS r'
55447.806600 0.99730 0.00765 HS r'
55447.809967 0.99819 0.00782 HS r'
55447.814123 1.00535 0.00687 HS r'
55447.817504 0.99761 0.00751 HS r'
55447.820880 0.99894 0.00889 HS r'
55447.825383 0.99307 0.00829 HS r'
55447.828778 0.99810 0.00872 HS r'
55447.832144 0.99945 0.00834 HS r'
55447.836345 0.99998 0.00847 HS r'
55447.839720 0.99698 0.00828 HS r'
55447.843394 1.01671 0.00772 HS r'
55447.847507 1.00362 0.00694 HS r'
55447.850851 0.99885 0.00744 HS r'
55447.854220 1.00645 0.00707 HS r'
55447.858407 0.99694 0.00687 HS r'
55447.862138 1.00165 0.00664 HS r'
55447.865510 1.00025 0.00660 HS r'
55447.869716 0.99482 0.00646 HS r'
55447.873102 1.00369 0.00675 HS r'
55447.876610 0.99826 0.00702 HS r'
55447.881043 1.00520 0.00643 HS r'
55447.884416 1.00986 0.00599 HS r'
55447.887790 0.99628 0.00603 HS r'
55447.891960 1.01559 0.00639 HS r'
55447.895346 0.99860 0.00647 HS r'
55447.899038 0.99187 0.00623 HS r'
55447.903164 1.00909 0.00641 HS r'
55447.906555 1.00875 0.00645 HS r'
55447.909930 1.00535 0.00636 HS r'
55448.154242 1.00040 0.00625 HS r'
55448.158176 0.99943 0.00615 HS r'
55448.161651 0.99319 0.00630 HS r'
55448.165111 1.00792 0.00708 HS r'
55448.168884 1.00372 0.00665 HS r'
55448.172340 1.00227 0.00638 HS r'
55448.175799 1.00473 0.00605 HS r'
55448.179240 1.01729 0.00606 HS r'
55448.182677 1.00230 0.00613 HS r'
55448.761793 0.98204 0.00576 HS r'
55448.765617 0.97898 0.00571 HS r'
55448.769037 1.00123 0.00564 HS r'
55448.773255 1.00221 0.00560 HS r'
55448.776682 0.98999 0.00563 HS r'
55448.780072 1.00005 0.00573 HS r'
55448.784596 0.99652 0.00563 HS r'
55448.787985 0.99222 0.00563 HS r'
55448.791373 1.00388 0.00551 HS r'
55448.795614 0.99214 0.00563 HS r'
55448.799024 0.99731 0.00560 HS r'
55448.802747 0.99849 0.00559 HS r'
55448.806937 0.99559 0.00560 HS r'
55448.810322 1.00511 0.00558 HS r'
55448.813715 0.99599 0.00563 HS r'
55448.817927 1.00676 0.00552 HS r'
55448.821638 1.01019 0.00545 HS r'
55448.825188 0.99289 0.00557 HS r'
55448.829405 0.99794 0.00555 HS r'
55448.832801 0.99156 0.00557 HS r'
55448.836205 0.99483 0.00555 HS r'
55448.840692 0.98987 0.00550 HS r'
55448.844085 1.00453 0.00551 HS r'
55448.847464 0.99716 0.00544 HS r'
55448.851625 0.99503 0.00546 HS r'
55448.855017 0.99881 0.00548 HS r'
55448.858723 0.99919 0.00548 HS r'
55448.862923 0.99972 0.00544 HS r'
55448.866326 1.00261 0.00556 HS r'
55448.869713 0.99489 0.00547 HS r'
55448.873924 0.99074 0.00542 HS r'
55448.877630 0.98439 0.00541 HS r'
55448.881139 0.99570 0.00546 HS r'
55448.885304 0.98533 0.00554 HS r'
55448.888827 0.98420 0.00546 HS r'
55448.892217 0.99295 0.00547 HS r'
55448.896695 0.98891 0.00556 HS r'
55448.900080 1.00086 0.00558 HS r'
55448.903466 1.01001 0.00546 HS r'
55448.907664 0.99034 0.00543 HS r'
55449.762178 1.01582 0.00593 HS r'
55449.765644 0.99967 0.00598 HS r'
55449.768990 0.99506 0.00603 HS r'
55449.773788 1.00029 0.00584 HS r'
55449.777130 1.00803 0.00572 HS r'
55449.780472 1.00253 0.00582 HS r'
55449.785039 1.00430 0.00585 HS r'
55449.788383 0.99423 0.00591 HS r'
55449.792050 0.99679 0.00583 HS r'
55449.796546 0.99473 0.00583 HS r'
55449.799909 0.99572 0.00586 HS r'
55449.803264 1.00299 0.00584 HS r'
55449.807665 0.99169 0.00576 HS r'
55449.811312 1.00526 0.00569 HS r'
55449.814676 0.99410 0.00579 HS r'
55449.819118 1.00773 0.00587 HS r'
55449.822471 0.99257 0.00573 HS r'
55449.825812 1.00783 0.00584 HS r'
55449.830606 0.99427 0.00573 HS r'
55449.833971 1.00531 0.00585 HS r'
55449.837312 0.98562 0.00584 HS r'
55449.841745 1.00936 0.00581 HS r'
55449.845089 1.00626 0.00580 HS r'
55449.848741 1.00415 0.00568 HS r'
55449.853206 0.99870 0.00570 HS r'
55449.856559 1.00386 0.00565 HS r'
55449.859912 0.99967 0.00567 HS r'
55449.864337 1.00001 0.00573 HS r'
55449.868001 1.00027 0.00571 HS r'
55449.871363 1.00546 0.00577 HS r'
55449.875894 0.98074 0.00580 HS r'
55449.879261 1.00877 0.00574 HS r'
55449.882613 1.01038 0.00568 HS r'
55449.887280 0.99273 0.00565 HS r'
55449.890621 0.99829 0.00573 HS r'
55449.893969 0.99910 0.00573 HS r'
55449.898511 1.00288 0.00568 HS r'
55449.901817 0.99719 0.00577 HS r'
55449.905435 1.00158 0.00559 HS r'
55450.147408 1.00248 0.00777 HS r'
55450.150914 1.00710 0.00758 HS r'
55450.154207 1.00101 0.00738 HS r'
55450.157738 1.00962 0.00714 HS r'
55450.161046 1.02735 0.00706 HS r'
55450.164327 1.00298 0.00693 HS r'
55450.167611 0.99826 0.00683 HS r'
55450.170905 1.00048 0.00682 HS r'
55450.174424 1.00184 0.00660 HS r'
55450.177724 1.00731 0.00668 HS r'
55450.181042 1.01732 0.00685 HS r'
55450.184342 1.00284 0.00752 HS r'
55450.187584 1.00160 0.00675 HS r'
55450.191150 0.99196 0.00657 HS r'
55450.194455 0.99965 0.00648 HS r'
55450.197776 1.00900 0.00642 HS r'
55450.201095 0.99305 0.00641 HS r'
55450.204422 1.00622 0.00634 HS r'
55450.207994 1.00936 0.00636 HS r'
55450.211310 1.00675 0.00619 HS r'
55450.214628 0.99400 0.00636 HS r'
55450.217953 0.99540 0.00644 HS r'
55450.221234 1.00053 0.00631 HS r'
55450.224820 1.00815 0.00626 HS r'
55450.228148 0.98810 0.00655 HS r'
55450.231491 1.00534 0.00673 HS r'
55450.234764 1.00899 0.00644 HS r'
55450.238059 1.01039 0.00636 HS r'
55450.241652 1.01976 0.00659 HS r'
55450.244934 0.99833 0.00701 HS r'
55450.248261 0.99377 0.00684 HS r'
55450.251572 1.01899 0.00709 HS r'
55450.254885 1.01582 0.00715 HS r'
55450.258456 0.98573 0.00784 HS r'
55450.261747 1.00262 0.00811 HS r'
55450.265050 1.01241 0.00869 HS r'
55450.268352 0.99803 0.00982 HS r'
55450.271638 0.98379 0.01114 HS r'
55450.512671 0.99891 0.00635 HS r'
55450.516011 1.00179 0.00630 HS r'
55450.519325 1.01554 0.00618 HS r'
55450.523780 0.99688 0.00622 HS r'
55450.527102 0.99762 0.00630 HS r'
55450.530443 0.99055 0.00639 HS r'
55450.534597 1.00414 0.00614 HS r'
55450.537918 0.99432 0.00620 HS r'
55450.541555 1.00424 0.00623 HS r'
55450.545690 0.99708 0.00614 HS r'
55450.549021 1.00242 0.00616 HS r'
55450.552352 1.00008 0.00607 HS r'
55450.556484 0.99476 0.00594 HS r'
55450.560113 1.00011 0.00601 HS r'
55450.563451 1.00072 0.00601 HS r'
55450.567571 1.01034 0.00609 HS r'
55450.570906 0.99745 0.00610 HS r'
55450.574223 0.99217 0.00612 HS r'
55450.578663 1.00346 0.00607 HS r'
55450.581978 0.99056 0.00597 HS r'
55450.585306 0.99454 0.00620 HS r'
55450.589431 0.99913 0.00617 HS r'
55450.592772 1.00687 0.00614 HS r'
55450.602218 1.01218 0.00613 HS r'
55450.605537 0.99948 0.00607 HS r'
55450.608860 0.99958 0.00617 HS r'
55450.612992 1.01133 0.00604 HS r'
55450.616327 1.00251 0.00619 HS r'
55450.619961 0.99542 0.00607 HS r'
55450.624877 1.00446 0.00590 HS r'
55450.628202 0.99652 0.00590 HS r'
55450.631531 0.99851 0.00595 HS r'
55450.636310 0.99592 0.00613 HS r'
55450.639958 0.99613 0.00582 HS r'
55450.643234 0.99761 0.00609 HS r'
55450.647846 0.99619 0.00598 HS r'
55450.651178 1.00350 0.00585 HS r'
55450.654496 1.01277 0.00586 HS r'
55450.659589 1.00947 0.00585 HS r'
55450.662913 1.01344 0.00613 HS r'
55450.758435 0.98096 0.00615 HS r'
55450.761902 0.99843 0.00589 HS r'
55450.765244 0.98883 0.00604 HS r'
55450.769849 0.99497 0.00597 HS r'
55450.773219 0.99708 0.00597 HS r'
55450.776876 0.99194 0.00625 HS r'
55450.781320 0.99081 0.00596 HS r'
55450.784676 0.99958 0.00596 HS r'
55450.788025 0.99621 0.00598 HS r'
55450.792510 0.98497 0.00594 HS r'
55450.796170 1.00161 0.00596 HS r'
55450.799521 1.00200 0.00581 HS r'
55450.804125 1.00681 0.00597 HS r'
55450.807481 0.98679 0.00590 HS r'
55450.810826 0.99890 0.00579 HS r'
55450.815986 0.99731 0.00585 HS r'
55450.819352 0.99254 0.00588 HS r'
55450.822721 1.00058 0.00589 HS r'
55450.827273 1.00959 0.00580 HS r'
55450.830655 0.98426 0.00589 HS r'
55450.834334 0.98342 0.00589 HS r'
55450.838823 0.99756 0.00584 HS r'
55450.842176 1.00001 0.00575 HS r'
55450.845529 0.99733 0.00580 HS r'
55450.850032 0.99105 0.00588 HS r'
55450.853703 1.00827 0.00578 HS r'
55450.857048 0.99619 0.00580 HS r'
55450.861675 0.99379 0.00591 HS r'
55450.865031 0.99453 0.00577 HS r'
55450.868379 0.98761 0.00587 HS r'
55450.873340 0.99092 0.00583 HS r'
55450.876716 0.99937 0.00580 HS r'
55450.880163 1.00849 0.00571 HS r'
55450.884562 0.99950 0.00567 HS r'
55450.887921 1.01177 0.00574 HS r'
55450.891577 0.98074 0.00587 HS r'
55450.896078 0.99007 0.00578 HS r'
55450.899430 0.99403 0.00572 HS r'
55450.902783 0.98226 0.00586 HS r'
55450.907230 1.01057 0.00567 HS r'
55451.146618 0.99598 0.00613 HS r'
55451.150112 1.01110 0.00617 HS r'
55451.153422 0.99554 0.00615 HS r'
55451.156713 0.97505 0.00613 HS r'
55451.160049 0.99287 0.00611 HS r'
55451.163622 1.01146 0.00597 HS r'
55451.166880 1.00903 0.00599 HS r'
55451.170245 0.98636 0.00612 HS r'
55451.173604 1.00529 0.00599 HS r'
55451.176894 1.00024 0.00593 HS r'
55451.180452 1.00612 0.00595 HS r'
55451.183809 1.00284 0.00596 HS r'
55451.187152 0.98587 0.00607 HS r'
55451.190487 1.00707 0.00599 HS r'
55451.193819 0.97148 0.00607 HS r'
55451.197410 0.98883 0.00593 HS r'
55451.200733 0.99606 0.00600 HS r'
55451.204093 1.00102 0.00586 HS r'
55451.207444 1.01977 0.00588 HS r'
55451.210756 0.98277 0.00614 HS r'
55451.214332 1.00269 0.00595 HS r'
55451.217656 0.98967 0.00601 HS r'
55451.220986 1.00114 0.00594 HS r'
55451.224336 1.00205 0.00583 HS r'
55451.227652 1.00116 0.00590 HS r'
55451.231247 1.00337 0.00589 HS r'
55451.234593 0.98560 0.00607 HS r'
55451.237944 1.00005 0.00605 HS r'
55451.241262 0.98721 0.00609 HS r'
55451.244608 1.00063 0.00600 HS r'
55451.248204 0.99350 0.00583 HS r'
55451.251528 0.98597 0.00597 HS r'
55451.254857 0.98808 0.00598 HS r'
55451.258192 0.99665 0.00581 HS r'
55451.261531 1.01486 0.00576 HS r'
55451.265133 0.98402 0.00592 HS r'
55451.268457 1.00240 0.00598 HS r'
55451.271808 1.00045 0.00586 HS r'
55451.275062 1.00565 0.00582 HS r'
55451.278394 1.00007 0.00582 HS r'
55451.281982 1.00883 0.00641 HS r'
55451.285302 0.97446 0.00621 HS r'
55451.288632 0.99530 0.00594 HS r'
55451.295486 1.01262 0.00576 HS r'
55451.509779 0.97597 0.00697 HS r'
55451.513091 0.99900 0.00680 HS r'
55451.516760 0.99864 0.00689 HS r'
55451.521209 0.98771 0.00647 HS r'
55451.524514 0.98946 0.00657 HS r'
55451.527846 0.99304 0.00642 HS r'
55451.532709 1.00147 0.00641 HS r'
55451.536327 0.99432 0.00645 HS r'
55451.539679 1.00340 0.00635 HS r'
55451.544448 0.99612 0.00647 HS r'
55451.547761 1.00211 0.00643 HS r'
55451.551080 0.98829 0.00640 HS r'
55451.555908 0.98841 0.00643 HS r'
55451.559231 1.00350 0.00645 HS r'
55451.562554 0.99748 0.00630 HS r'
55451.567390 0.98376 0.00624 HS r'
55451.570705 1.00113 0.00628 HS r'
55451.574348 1.00085 0.00619 HS r'
55451.579239 0.98924 0.00632 HS r'
55451.582551 0.97954 0.00619 HS r'
55451.585867 1.01206 0.00622 HS r'
55451.590734 0.99996 0.00634 HS r'
55451.594373 1.00025 0.00613 HS r'
55451.597699 1.00755 0.00616 HS r'
55451.602325 0.98544 0.00619 HS r'
55451.605650 0.99878 0.00609 HS r'
55451.608953 1.01054 0.00622 HS r'
55451.613738 1.00103 0.00617 HS r'
55451.617024 1.02443 0.00620 HS r'
55451.620365 1.00607 0.00618 HS r'
55451.625002 0.99766 0.00609 HS r'
55451.628318 0.97974 0.00640 HS r'
55451.631947 0.99721 0.00629 HS r'
55451.636632 0.99425 0.00613 HS r'
55451.639956 1.00789 0.00627 HS r'
55451.643291 1.01058 0.00604 HS r'
55451.648047 0.99807 0.00617 HS r'
55451.651688 1.00429 0.00612 HS r'
55451.655002 1.00774 0.00600 HS r'
55451.659646 0.97834 0.00613 HS r'
55451.662974 0.99327 0.00618 HS r'
55451.752382 0.99820 0.01331 HS r'
55451.756893 1.01393 0.00781 HS r'
55451.760645 1.00485 0.00622 HS r'
55451.763981 0.98879 0.00610 HS r'
55451.768470 0.98789 0.00606 HS r'
55451.771822 0.99128 0.00606 HS r'
55451.775151 0.98881 0.00602 HS r'
55451.779925 1.01322 0.00588 HS r'
55451.783291 0.98682 0.00603 HS r'
55451.786633 0.98920 0.00594 HS r'
55451.791140 0.99618 0.00600 HS r'
55451.794518 0.99966 0.00597 HS r'
55451.798190 0.99336 0.00592 HS r'
55451.802650 0.99934 0.00604 HS r'
55451.805988 0.99266 0.00599 HS r'
55451.809330 0.98286 0.00585 HS r'
55451.813848 1.00540 0.00583 HS r'
55451.817527 0.99782 0.00591 HS r'
55451.820880 0.99785 0.00599 HS r'
55451.825413 1.00131 0.00585 HS r'
55451.828755 1.00685 0.00589 HS r'
55451.832097 1.00214 0.00600 HS r'
55451.836826 0.99836 0.00603 HS r'
55451.840178 0.99766 0.00593 HS r'
55451.843521 0.99752 0.00583 HS r'
55451.847971 1.00438 0.00593 HS r'
55451.851323 1.00273 0.00582 HS r'
55451.854990 1.00358 0.00594 HS r'
55451.859443 1.01387 0.00586 HS r'
55451.862793 0.99785 0.00593 HS r'
55451.866135 0.99153 0.00583 HS r'
55451.870580 1.00432 0.00582 HS r'
55451.874465 1.00504 0.00578 HS r'
55451.877817 1.00384 0.00573 HS r'
55451.882204 0.99641 0.00578 HS r'
55451.889073 0.99302 0.00576 HS r'
55451.893823 0.98639 0.00578 HS r'
55451.897130 1.00792 0.00590 HS r'
55451.900471 1.01643 0.00579 HS r'
55451.904898 0.99515 0.00598 HS r'
55452.507880 0.99544 0.00674 HS r'
55452.511206 1.01099 0.00675 HS r'
55452.514514 1.00114 0.00650 HS r'
55452.519323 1.00420 0.00643 HS r'
55452.522654 0.98797 0.00654 HS r'
55452.525984 1.00376 0.00658 HS r'
55452.530410 0.99673 0.00646 HS r'
55452.533723 1.01069 0.00644 HS r'
55452.537362 0.99594 0.00647 HS r'
55452.541887 1.00569 0.00642 HS r'
55452.545205 1.00463 0.00623 HS r'
55452.548525 1.00760 0.00629 HS r'
55452.552982 1.00100 0.00624 HS r'
55452.556568 1.00448 0.00635 HS r'
55452.559893 0.99797 0.00628 HS r'
55452.564353 1.00023 0.00622 HS r'
55452.567683 0.99676 0.00611 HS r'
55452.570994 1.00045 0.00624 HS r'
55452.575964 1.00547 0.00612 HS r'
55452.579295 1.01050 0.00594 HS r'
55452.582628 0.99908 0.00606 HS r'
55452.587556 0.98534 0.00619 HS r'
55452.590849 0.99704 0.00608 HS r'
55452.594449 1.00278 0.00595 HS r'
55452.599097 1.00134 0.00603 HS r'
55452.602422 0.98563 0.00611 HS r'
55452.605747 1.00325 0.00607 HS r'
55452.610394 0.99116 0.00612 HS r'
55452.614034 1.00463 0.00613 HS r'
55452.617347 1.01302 0.00598 HS r'
55452.621872 1.00401 0.00618 HS r'
55452.625213 0.98571 0.00606 HS r'
55452.628534 1.01668 0.00616 HS r'
55452.633283 1.00311 0.00603 HS r'
55452.636573 1.00275 0.00598 HS r'
55452.639914 0.99860 0.00605 HS r'
55452.644461 1.00879 0.00606 HS r'
55452.647793 0.99208 0.00597 HS r'
55452.651420 0.99856 0.00600 HS r'
55452.656138 1.00278 0.00604 HS r'
55452.659476 0.98633 0.00617 HS r'
55452.662806 0.99410 0.00616 HS r'
55452.893565 1.00402 0.00603 HS r'
55452.896956 1.00182 0.00608 HS r'
55452.900309 0.99230 0.00598 HS r'
55452.904869 1.00292 0.00580 HS r'
55453.749108 1.00579 0.00598 HS r'
55453.752565 0.99890 0.00606 HS r'
55453.755922 0.99978 0.00599 HS r'
55453.760649 0.99875 0.00606 HS r'
55453.764002 1.00290 0.00590 HS r'
55453.767345 0.99642 0.00610 HS r'
55453.771779 0.99259 0.00594 HS r'
55453.775120 1.00252 0.00595 HS r'
55453.778773 0.98647 0.00590 HS r'
55453.783247 1.00615 0.00588 HS r'
55453.786603 0.99913 0.00586 HS r'
55453.789986 1.00194 0.00585 HS r'
55453.794489 0.99564 0.00586 HS r'
55453.798146 0.98499 0.00596 HS r'
55453.801494 0.99588 0.00584 HS r'
55453.805937 0.99782 0.00575 HS r'
55453.809292 1.00417 0.00595 HS r'
55453.812632 0.99448 0.00574 HS r'
55453.817450 0.99732 0.00590 HS r'
55453.820803 0.99853 0.00574 HS r'
55453.824167 0.99787 0.00578 HS r'
55453.828771 1.00538 0.00581 HS r'
55453.832133 0.98951 0.00583 HS r'
55453.835803 1.00990 0.00572 HS r'
55453.840209 1.00332 0.00566 HS r'
55453.843561 0.99758 0.00572 HS r'
55453.846913 0.99914 0.00587 HS r'
55453.851356 1.00282 0.00576 HS r'
55453.855021 1.00196 0.00567 HS r'
55453.858386 1.00168 0.00571 HS r'
55453.862968 0.99891 0.00580 HS r'
55453.866331 1.00854 0.00564 HS r'
55453.869698 0.99355 0.00571 HS r'
55453.874413 0.99739 0.00568 HS r'
55453.877766 1.00384 0.00574 HS r'
55453.881124 1.00651 0.00564 HS r'
55453.885638 1.00293 0.00572 HS r'
55453.888994 0.99504 0.00578 HS r'
55453.892777 1.00904 0.00574 HS r'
55453.897458 0.98388 0.00577 HS r'
55453.900799 0.99169 0.00571 HS r'
55453.904142 1.00057 0.00586 HS r'
55454.747615 1.01156 0.00609 HS r'
55454.751090 1.00487 0.00606 HS r'
55454.754764 1.00092 0.00681 HS r'
55454.758116 1.02625 0.00611 HS r'
55454.762691 1.00021 0.00580 HS r'
55454.766042 1.00399 0.00588 HS r'
55454.769410 1.01056 0.00572 HS r'
55454.774622 1.00347 0.00578 HS r'
55454.777995 1.00676 0.00571 HS r'
55454.781349 1.00729 0.00563 HS r'
55454.786014 0.99932 0.00561 HS r'
55454.789370 1.00700 0.00575 HS r'
55454.793231 1.00371 0.00558 HS r'
55454.796589 1.01114 0.00556 HS r'
55454.799947 0.99584 0.00561 HS r'
55454.804757 1.00026 0.00565 HS r'
55454.808130 0.99489 0.00553 HS r'
55454.811791 1.00646 0.00565 HS r'
55454.816576 0.99254 0.00574 HS r'
55454.819938 1.00193 0.00569 HS r'
55454.823298 1.00407 0.00563 HS r'
55454.828042 0.98892 0.00584 HS r'
55454.831703 1.00183 0.00580 HS r'
55454.835063 0.99811 0.00573 HS r'
55454.839548 0.99952 0.00576 HS r'
55454.842917 1.00818 0.00570 HS r'
55454.846291 1.00184 0.00569 HS r'
55454.851034 1.00307 0.00573 HS r'
55454.854380 0.99663 0.00569 HS r'
55454.857726 1.01222 0.00557 HS r'
55454.862199 1.00154 0.00565 HS r'
55454.865558 0.99353 0.00562 HS r'
55454.869218 0.99877 0.00573 HS r'
55454.873634 1.00909 0.00555 HS r'
55454.876978 1.00231 0.00564 HS r'
55454.880502 0.99614 0.00567 HS r'
55454.884977 1.00075 0.00568 HS r'
55454.888636 0.98676 0.00559 HS r'
55454.891984 0.98904 0.00565 HS r'
55454.896432 0.99596 0.00563 HS r'
55454.899801 1.00828 0.00565 HS r'
55454.903151 0.99834 0.00564 HS r'
55455.616136 1.01033 0.00821 HS r'
55455.619741 0.99333 0.00755 HS r'
55455.723748 0.99678 0.00743 HS r'
55455.727272 1.00619 0.00690 HS r'
55455.730645 0.99226 0.00651 HS r'
55455.735266 1.00908 0.00658 HS r'
55455.738616 0.99288 0.00686 HS r'
55455.742275 0.99733 0.00699 HS r'
55455.746906 0.99686 0.00648 HS r'
55455.750255 0.99563 0.00603 HS r'
55455.753608 0.99134 0.00615 HS r'
55455.758215 1.00125 0.00600 HS r'
55455.761886 0.99796 0.00605 HS r'
55455.765234 1.00424 0.00589 HS r'
55455.769918 0.99543 0.00591 HS r'
55455.773267 0.98223 0.00600 HS r'
55455.776616 1.01119 0.00587 HS r'
55455.781399 0.99351 0.00588 HS r'
55455.784746 0.99024 0.00583 HS r'
55455.788268 1.00586 0.00581 HS r'
55455.792665 1.00524 0.00573 HS r'
55455.796024 0.99388 0.00585 HS r'
55455.799686 0.99928 0.00581 HS r'
55455.804399 0.98974 0.00595 HS r'
55455.807767 1.00345 0.00582 HS r'
55455.811117 0.99170 0.00573 HS r'
55455.815528 0.99778 0.00588 HS r'
55455.819195 0.99960 0.00581 HS r'
55455.822542 0.99270 0.00576 HS r'
55455.827032 0.99622 0.00579 HS r'
55455.830396 0.99459 0.00573 HS r'
55455.833758 0.98509 0.00582 HS r'
55455.838558 0.99266 0.00580 HS r'
55455.845453 1.00598 0.00582 HS r'
55455.849882 0.99983 0.00581 HS r'
55455.853194 0.99995 0.00597 HS r'
55455.856857 0.99901 0.00604 HS r'
55455.861291 1.00600 0.00633 HS r'
55455.864632 1.00016 0.00638 HS r'
55455.867976 0.99059 0.00641 HS r'
55455.872542 0.99553 0.00631 HS r'
55455.876204 1.00312 0.00632 HS r'
55455.879544 0.99097 0.00654 HS r'
55455.883987 1.00562 0.00647 HS r'
55455.887291 1.01411 0.00660 HS r'
55455.890592 0.98853 0.00657 HS r'
55455.895353 0.99137 0.00604 HS r'
55455.902219 0.99781 0.00593 HS r'
55456.723099 1.00028 0.00626 HS r'
55456.726620 0.99663 0.00632 HS r'
55456.730000 1.00623 0.00615 HS r'
55456.735110 1.01154 0.00618 HS r'
55456.738471 1.01510 0.00608 HS r'
55456.741852 1.00221 0.00606 HS r'
55456.746778 0.98106 0.00626 HS r'
55456.750139 1.02292 0.00592 HS r'
55456.753834 0.99632 0.00590 HS r'
55456.758773 0.99771 0.00599 HS r'
55456.762145 1.00315 0.00594 HS r'
55456.765505 1.00818 0.00592 HS r'
55456.770466 1.01319 0.00581 HS r'
55456.774140 1.00920 0.00572 HS r'
55456.777525 1.00739 0.00580 HS r'
55456.782508 1.00667 0.00571 HS r'
55456.785865 0.99921 0.00554 HS r'
55456.789223 1.00253 0.00564 HS r'
55456.794526 1.01031 0.00562 HS r'
55456.797905 1.01706 0.00549 HS r'
55456.801265 1.00898 0.00552 HS r'
55456.806221 1.01059 0.00552 HS r'
55456.809592 0.99797 0.00544 HS r'
55456.813272 0.98881 0.00547 HS r'
55456.818217 1.00907 0.00540 HS r'
55456.821599 1.00983 0.00540 HS r'
55456.824957 1.00866 0.00544 HS r'
55456.829789 0.99997 0.00553 HS r'
55456.833504 1.01934 0.00544 HS r'
55456.836863 1.00214 0.00542 HS r'
55456.841617 1.00578 0.00536 HS r'
55456.844977 0.97861 0.00547 HS r'
55456.848341 1.00439 0.00538 HS r'
55456.853422 0.98139 0.00544 HS r'
55456.856791 1.00441 0.00537 HS r'
55456.860185 1.00391 0.00545 HS r'
55456.865165 0.99697 0.00541 HS r'
55456.872379 0.99848 0.00542 HS r'
55456.877418 1.00720 0.00535 HS r'
55456.880802 1.00950 0.00524 HS r'
55456.884138 1.00569 0.00540 HS r'
55456.889070 0.99898 0.00533 HS r'
55456.892727 1.00084 0.00536 HS r'
55456.896108 1.01127 0.00531 HS r'
55456.900891 0.99831 0.00544 HS r'
55457.807700 0.97977 0.00585 HS r'
55457.811090 0.99851 0.00570 HS r'
55457.814484 0.99094 0.00567 HS r'
55457.819569 0.99793 0.00558 HS r'
55457.822975 0.98843 0.00559 HS r'
55457.826681 0.99401 0.00548 HS r'
55457.831763 1.00469 0.00536 HS r'
55457.835181 0.98415 0.00548 HS r'
55457.838567 0.99725 0.00535 HS r'
55457.843646 1.00422 0.00543 HS r'
55457.847343 0.99396 0.00534 HS r'
55457.850739 1.00664 0.00546 HS r'
55457.855824 1.00676 0.00537 HS r'
55457.859229 1.01045 0.00540 HS r'
55457.862649 1.00767 0.00537 HS r'
55457.868002 1.01550 0.00530 HS r'
55457.874924 0.99719 0.00536 HS r'
55457.879803 1.01946 0.00551 HS r'
55457.883185 1.01507 0.00538 HS r'
55457.886857 0.99711 0.00547 HS r'
55457.891611 1.00998 0.00534 HS r'
55457.895053 1.00291 0.00547 HS r'
55457.898478 0.99069 0.00549 HS r'
55458.715935 1.00207 0.00689 HS r'
55458.719330 1.01266 0.00683 HS r'
55458.723029 1.00325 0.00697 HS r'
55458.728039 0.99669 0.00680 HS r'
55458.731422 0.98764 0.00670 HS r'
55458.734819 1.01088 0.00669 HS r'
55458.739728 1.01181 0.00642 HS r'
55458.743459 1.00225 0.00648 HS r'
55458.746846 1.01119 0.00623 HS r'
55458.751727 1.00670 0.00640 HS r'
55458.755136 1.01955 0.00613 HS r'
55458.758546 1.00663 0.00633 HS r'
55458.763726 1.00482 0.00630 HS r'
55458.767121 0.99018 0.00643 HS r'
55458.770509 1.02400 0.00591 HS r'
55458.775500 1.00335 0.00606 HS r'
55458.778883 0.99683 0.00601 HS r'
55458.782617 0.97599 0.00609 HS r'
55458.787619 0.99657 0.00617 HS r'
55458.791010 1.01232 0.00581 HS r'
55458.794406 0.99857 0.00611 HS r'
55458.799415 1.01409 0.00609 HS r'
55458.803148 1.01838 0.00601 HS r'
55458.806530 1.00699 0.00603 HS r'
55458.811496 1.00395 0.00578 HS r'
55458.814905 0.99772 0.00586 HS r'
55458.818288 1.00692 0.00584 HS r'
55458.823611 0.99030 0.00583 HS r'
55458.826997 1.01583 0.00573 HS r'
55458.830383 1.00227 0.00579 HS r'
55458.835277 1.00783 0.00570 HS r'
55458.838711 1.01889 0.00556 HS r'
55458.842416 0.99772 0.00553 HS r'
55458.847383 0.99527 0.00555 HS r'
55458.850794 1.00114 0.00541 HS r'
55458.854183 0.99872 0.00541 HS r'
55458.859040 1.01285 0.00537 HS r'
55458.862717 1.00132 0.00552 HS r'
55458.866107 0.99799 0.00541 HS r'
55458.871028 1.00702 0.00532 HS r'
55458.874416 1.02194 0.00535 HS r'
55458.877836 1.01643 0.00534 HS r'
55458.883105 1.00112 0.00537 HS r'
55458.886492 1.00024 0.00538 HS r'
55458.889856 0.98636 0.00540 HS r'
55458.894879 0.99281 0.00534 HS r'
55458.898277 0.99260 0.00553 HS r'
55458.901952 0.99489 0.00554 HS r'
55460.127524 0.99653 0.00754 HS r'
55460.131009 1.00349 0.00747 HS r'
55460.134297 0.99839 0.00749 HS r'
55460.137571 1.00309 0.00712 HS r'
55460.140849 1.00245 0.00729 HS r'
55460.144399 1.02521 0.00711 HS r'
55460.147687 0.96686 0.00730 HS r'
55460.150964 0.99109 0.00789 HS r'
55460.154256 1.01289 0.00685 HS r'
55460.157533 0.97631 0.00742 HS r'
55460.161071 1.01159 0.00707 HS r'
55460.164358 1.00386 0.00705 HS r'
55460.174092 1.01472 0.00935 HS r'
55460.177630 1.01274 0.00684 HS r'
55460.180927 1.00666 0.00704 HS r'
55460.184204 0.99691 0.00941 HS r'
55460.187467 1.03570 0.01015 HS r'
55460.190739 0.99274 0.00770 HS r'
55460.194269 1.00451 0.00685 HS r'
55460.197561 1.00059 0.00832 HS r'
55460.200861 1.01129 0.00714 HS r'
55460.204148 0.98168 0.00712 HS r'
55460.207423 0.99655 0.00666 HS r'
55460.210970 1.02066 0.00715 HS r'
55460.214261 1.00076 0.00703 HS r'
55460.217548 0.99106 0.00776 HS r'
55460.220837 1.02033 0.00788 HS r'
55460.224108 1.00528 0.00953 HS r'
55460.227636 1.00171 0.01005 HS r'
55460.487015 0.98813 0.00801 HS r'
55460.490181 0.98267 0.00841 HS r'
55460.493651 0.99101 0.00839 HS r'
55460.497905 0.99666 0.00760 HS r'
55460.501073 1.00442 0.00804 HS r'
55460.504241 1.00532 0.00782 HS r'
55460.508527 0.99248 0.00743 HS r'
55460.512009 1.01688 0.00772 HS r'
55460.515163 1.00459 0.00833 HS r'
55460.519516 0.98722 0.00655 HS r'
55460.522684 1.00875 0.00781 HS r'
55460.525840 0.98601 0.00750 HS r'
55460.530339 0.99297 0.00740 HS r'
55460.533506 1.02316 0.00724 HS r'
55460.536672 1.00377 0.00734 HS r'
55460.541108 1.01042 0.00677 HS r'
55460.544265 0.99174 0.00706 HS r'
55460.547747 0.98040 0.00715 HS r'
55460.552242 0.98874 0.00669 HS r'
55460.555399 0.98254 0.00674 HS r'
55460.558565 0.98930 0.00676 HS r'
55460.562830 1.01113 0.00667 HS r'
55460.566301 0.99405 0.00631 HS r'
55460.569458 0.99063 0.00660 HS r'
55460.573906 0.99058 0.00633 HS r'
55460.577062 0.99234 0.00646 HS r'
55460.580219 0.99713 0.00630 HS r'
55460.584986 0.98507 0.00662 HS r'
55460.588142 1.00775 0.00631 HS r'
55460.591307 0.99717 0.00635 HS r'
55460.595482 1.01529 0.00611 HS r'
55460.598649 0.98375 0.00616 HS r'
55460.602119 1.00781 0.00610 HS r'
55460.606378 0.99579 0.00620 HS r'
55460.609535 1.01439 0.00602 HS r'
55460.612712 0.98949 0.00609 HS r'
55460.616866 1.00392 0.00615 HS r'
55460.620349 1.00082 0.00614 HS r'
55460.623515 0.99082 0.00605 HS r'
55460.627981 0.98904 0.00599 HS r'
55460.631146 0.99525 0.00592 HS r'
55460.634310 0.99867 0.00588 HS r'
55460.639200 0.99468 0.00583 HS r'
55460.642369 1.00653 0.00578 HS r'
55460.645524 1.00880 0.00567 HS r'
55460.649921 0.99447 0.00568 HS r'
55460.653076 1.00742 0.00561 HS r'
55460.656557 0.99814 0.00557 HS r'
55460.747027 1.00176 0.01173 HS r'
55461.210558 0.99541 0.00822 HS r'
55461.213643 1.00594 0.00761 HS r'
55461.216729 0.98713 0.00764 HS r'
55461.220088 0.99831 0.00840 HS r'
55461.223387 0.96176 0.00877 HS r'
55461.485044 0.99092 0.00796 HS r'
55461.488459 0.98226 0.00817 HS r'
55461.492193 0.99182 0.00927 HS r'
55461.497040 0.99550 0.00795 HS r'
55461.500438 0.98956 0.00842 HS r'
55461.503839 1.01015 0.00800 HS r'
55461.508808 0.99673 0.00794 HS r'
55461.512520 1.00135 0.00765 HS r'
55461.515907 0.98841 0.00745 HS r'
55461.521000 0.99668 0.00766 HS r'
55461.524392 0.99249 0.00785 HS r'
55461.527800 1.00246 0.00772 HS r'
55461.533019 0.99906 0.00725 HS r'
55461.536418 1.00365 0.00716 HS r'
55461.539858 0.99589 0.00718 HS r'
55461.544757 0.99870 0.00742 HS r'
55461.548188 0.99371 0.00728 HS r'
55461.551894 0.98078 0.00734 HS r'
55461.556975 0.99204 0.00714 HS r'
55461.560375 0.98392 0.00728 HS r'
55461.563779 0.99722 0.00725 HS r'
55461.568887 0.99196 0.00705 HS r'
55461.572596 0.98987 0.00720 HS r'
55461.576000 0.99806 0.00675 HS r'
55461.581019 0.99224 0.00721 HS r'
55461.584420 0.98876 0.00699 HS r'
55461.587831 0.98799 0.00698 HS r'
55461.593159 0.97945 0.00720 HS r'
55461.596544 0.98283 0.00691 HS r'
55461.599942 0.99291 0.00667 HS r'
55461.604917 0.99453 0.00674 HS r'
55461.608339 0.99639 0.00721 HS r'
55461.612080 1.00727 0.00648 HS r'
55461.617132 0.99761 0.00637 HS r'
55461.620532 0.98366 0.00684 HS r'
55461.623942 0.99554 0.00656 HS r'
55461.629004 0.99287 0.00655 HS r'
55461.632680 0.99799 0.00631 HS r'
55461.636097 0.98742 0.00648 HS r'
55461.641237 0.99885 0.00620 HS r'
55461.644628 1.00182 0.00632 HS r'
55461.647996 0.97053 0.00626 HS r'
55461.653394 0.99235 0.00639 HS r'
55461.656763 0.98950 0.00608 HS r'
55461.842001 0.99943 0.00696 HS r'
55461.845409 0.98349 0.00685 HS r'
55461.848819 0.99055 0.01133 HS r'
55461.853634 0.99984 0.01267 HS r'
55461.857014 1.00525 0.00946 HS r'
55461.860675 1.00210 0.00713 HS r'
55461.869134 1.01138 0.01199 HS r'
55461.872451 1.00244 0.00994 HS r'
55461.875797 0.99332 0.01008 HS r'
55461.881158 1.00364 0.00705 HS r'
55461.884528 0.98763 0.00847 HS r'
55461.887918 0.99025 0.00723 HS r'
55461.896590 1.00422 0.00649 HS r'
55462.253890 0.98411 0.00803 HS r'
55462.257568 0.99376 0.00825 HS r'
55462.260832 0.99493 0.00777 HS r'
55462.267596 0.98821 0.00761 HS r'
55462.271124 0.98378 0.00777 HS r'
55462.274371 0.99345 0.00792 HS r'
55462.277611 0.99956 0.00720 HS r'
55462.280855 1.00604 0.00697 HS r'
55462.284098 1.01803 0.00710 HS r'
55462.287632 1.00366 0.00746 HS r'
55462.483743 1.01074 0.00933 HS r'
55462.487439 1.01036 0.00989 HS r'
55462.490835 1.01359 0.00990 HS r'
55462.495533 1.01444 0.00974 HS r'
55462.498886 0.99608 0.01068 HS r'
55462.502215 1.00098 0.00888 HS r'
55462.507050 1.00875 0.00911 HS r'
55462.510394 0.98122 0.01013 HS r'
55462.513790 1.02267 0.00925 HS r'
55462.518414 0.99079 0.00889 HS r'
55462.521783 0.98603 0.00933 HS r'
55462.525487 1.00313 0.00885 HS r'
55462.530203 0.99478 0.00884 HS r'
55462.533572 1.01581 0.00879 HS r'
55462.536957 0.98425 0.00856 HS r'
55462.541540 1.01137 0.00850 HS r'
55462.545220 0.99676 0.00879 HS r'
55462.548578 0.98967 0.00848 HS r'
55462.553289 1.01372 0.00855 HS r'
55462.556656 0.99777 0.00761 HS r'
55462.560023 1.01236 0.00815 HS r'
55462.564972 0.98485 0.00872 HS r'
55462.568348 1.00626 0.00845 HS r'
55462.571718 0.98232 0.00742 HS r'
55462.576325 1.01156 0.00854 HS r'
55462.579684 1.00780 0.00815 HS r'
55462.583374 1.01201 0.00770 HS r'
55462.588049 1.00081 0.00818 HS r'
55462.591428 0.99408 0.00757 HS r'
55462.594806 0.99473 0.00806 HS r'
55462.599417 1.00581 0.00758 HS r'
55462.603099 1.00451 0.00725 HS r'
55462.606420 1.01388 0.00787 HS r'
55462.610941 1.00257 0.00792 HS r'
55462.614317 1.00998 0.00806 HS r'
55462.617706 1.00925 0.00797 HS r'
55462.622565 0.99817 0.00783 HS r'
55462.625908 0.98276 0.00789 HS r'
55462.629278 1.02056 0.00783 HS r'
55462.633751 0.98825 0.00822 HS r'
55462.637122 1.00978 0.00762 HS r'
55462.640796 1.00668 0.00771 HS r'
55462.645371 1.02320 0.00769 HS r'
55462.648739 0.99274 0.00803 HS r'
55462.652108 0.98514 0.00782 HS r'
55462.656600 0.99073 0.00757 HS r'
55462.728894 1.01635 0.00795 HS r'
55462.732549 1.01554 0.00837 HS r'
55462.735900 1.01550 0.00763 HS r'
55462.740572 1.01272 0.00829 HS r'
55462.743914 1.00293 0.00835 HS r'
55462.747282 0.99341 0.00768 HS r'
55462.752080 1.00131 0.00776 HS r'
55462.755432 1.00738 0.00799 HS r'
55462.758783 0.99453 0.00820 HS r'
55462.763317 0.97828 0.00829 HS r'
55462.766679 0.99618 0.00748 HS r'
55462.770365 1.00155 0.00800 HS r'
55462.775050 1.00412 0.00787 HS r'
55462.778413 1.01603 0.00739 HS r'
55462.781777 0.99596 0.00790 HS r'
55462.786555 0.98155 0.00757 HS r'
55462.790213 0.99714 0.00726 HS r'
55462.793588 0.99182 0.00738 HS r'
55462.798260 0.99899 0.00701 HS r'
55462.801599 1.00579 0.00732 HS r'
55462.804951 0.96659 0.00828 HS r'
55462.809792 0.98753 0.00712 HS r'
55462.813132 0.99697 0.00717 HS r'
55462.816496 0.99498 0.00708 HS r'
55462.819859 0.99386 0.00690 HS r'
55462.824691 1.00309 0.00690 HS r'
55462.828370 0.98673 0.00712 HS r'
55462.831717 0.98140 0.00710 HS r'
55462.836592 0.98892 0.00735 HS r'
55462.839933 0.98765 0.00685 HS r'
55462.843259 1.01057 0.00711 HS r'
55462.848231 0.99318 0.00682 HS r'
55462.851594 1.00473 0.00697 HS r'
55462.859726 0.99038 0.00709 HS r'
55462.863048 0.98823 0.00657 HS r'
55462.866678 0.99996 0.00668 HS r'
55462.871201 1.00506 0.00678 HS r'
55462.874564 1.00730 0.00693 HS r'
55462.877930 1.00028 0.00690 HS r'
55462.881276 1.00495 0.00653 HS r'
55462.884941 0.98367 0.00695 HS r'
55462.888435 1.00553 0.00641 HS r'
55462.893038 1.00651 0.00682 HS r'
55462.896358 1.00208 0.00650 HS r'
55463.114153 1.00660 0.01146 HS r'
55463.117852 0.97226 0.01174 HS r'
55463.121145 0.99399 0.01054 HS r'
55463.124445 1.03334 0.01081 HS r'
55463.127979 1.00195 0.00974 HS r'
55463.131245 0.99673 0.00975 HS r'
55463.134514 0.99409 0.01036 HS r'
55463.137779 1.00698 0.01022 HS r'
55463.141071 0.97799 0.01139 HS r'
55463.144594 1.00699 0.00897 HS r'
55463.147861 0.98691 0.01002 HS r'
55463.151127 1.00569 0.00999 HS r'
55463.154394 0.98912 0.00959 HS r'
55463.157694 1.01980 0.00973 HS r'
55463.161220 1.00125 0.00926 HS r'
55463.164491 0.98542 0.00940 HS r'
55463.167794 0.99341 0.00887 HS r'
55463.171087 1.02025 0.00998 HS r'
55463.178124 0.99460 0.01017 HS r'
55463.181424 1.00764 0.00951 HS r'
55463.184688 0.99793 0.00873 HS r'
55463.187974 0.97764 0.00949 HS r'
55463.191262 0.99779 0.00892 HS r'
55463.194786 1.00057 0.00911 HS r'
55463.198056 1.00146 0.00881 HS r'
55463.201349 1.00332 0.00933 HS r'
55463.204642 0.99409 0.00946 HS r'
55463.207931 0.98818 0.00873 HS r'
55463.211459 0.99851 0.00840 HS r'
55463.214761 1.00267 0.00890 HS r'
55463.218039 0.98454 0.00926 HS r'
55463.221304 0.99370 0.00824 HS r'
55463.228112 1.00051 0.00872 HS r'
55463.231378 1.01505 0.00802 HS r'
55463.234667 0.99082 0.00890 HS r'
55463.237934 1.02681 0.00873 HS r'
55463.241295 1.03132 0.00867 HS r'
55463.244861 1.02897 0.00931 HS r'
55463.532126 0.97612 0.01072 HS r'
55463.540878 0.97944 0.01241 HS r'
55463.544482 0.95559 0.01244 HS r'
55463.548342 0.97492 0.01164 HS r'
55463.553260 0.98924 0.01212 HS r'
55463.560407 0.98965 0.01186 HS r'
55463.565177 0.99502 0.01072 HS r'
55463.569130 0.99986 0.01135 HS r'
55463.572688 1.01013 0.01050 HS r'
55463.577667 0.99938 0.01013 HS r'
55463.581259 0.98722 0.00998 HS r'
55463.584792 0.96846 0.01070 HS r'
55463.590073 1.00034 0.01004 HS r'
55463.593627 0.99681 0.01037 HS r'
55463.597285 1.02594 0.00981 HS r'
55463.602365 1.02117 0.00922 HS r'
55463.605915 0.99112 0.01030 HS r'
55463.609788 1.00547 0.00880 HS r'
55463.615017 0.97758 0.01062 HS r'
55463.618411 0.98859 0.00940 HS r'
55463.622023 0.98501 0.01021 HS r'
55463.626866 0.98234 0.00898 HS r'
55463.630604 0.98368 0.00925 HS r'
55463.634234 0.97653 0.00871 HS r'
55463.639147 1.01470 0.00939 HS r'
55463.642554 0.99619 0.00995 HS r'
55463.645900 0.98732 0.00936 HS r'
55463.650846 0.97983 0.00835 HS r'
55463.654221 0.99653 0.00857 HS r'
55463.723347 0.97461 0.00845 HS r'
55463.726684 0.98434 0.00886 HS r'
55463.730061 0.96931 0.00843 HS r'
55463.734578 1.00475 0.00778 HS r'
55463.738231 0.98319 0.00815 HS r'
55463.741570 0.99356 0.00767 HS r'
55463.746239 0.99309 0.00743 HS r'
55463.749579 0.99496 0.00769 HS r'
55463.752918 0.98177 0.00776 HS r'
55463.757831 0.99302 0.00778 HS r'
55463.761191 0.97879 0.00771 HS r'
55463.764528 0.99104 0.00680 HS r'
55463.769156 0.99686 0.00750 HS r'
55463.772515 0.98805 0.00715 HS r'
55463.776166 1.01609 0.00767 HS r'
55463.780830 0.98766 0.00724 HS r'
55463.784182 0.99894 0.00730 HS r'
55463.787521 0.96913 0.00718 HS r'
55463.792051 0.98483 0.00706 HS r'
55463.795714 0.98831 0.00740 HS r'
55463.799100 1.00173 0.00726 HS r'
55463.803688 0.98867 0.00731 HS r'
55463.807066 0.99454 0.00688 HS r'
55463.810404 0.99478 0.00752 HS r'
55463.815471 0.99657 0.00691 HS r'
55463.818835 0.99758 0.00681 HS r'
55463.822176 0.99258 0.00649 HS r'
55463.825527 0.99609 0.00643 HS r'
55463.828889 0.99590 0.00708 HS r'
55463.894028 1.01395 0.00700 HS r'
55463.897730 0.98696 0.00654 HS r'
55464.111691 0.99652 0.00889 HS r'
55464.115399 1.00096 0.00895 HS r'
55464.118645 0.99109 0.00939 HS r'
55464.121917 0.99807 0.00921 HS r'
55464.125203 1.00748 0.00935 HS r'
55464.128773 1.00543 0.00946 HS r'
55464.132044 0.99452 0.00935 HS r'
55464.135315 0.98272 0.00909 HS r'
55464.138589 1.00123 0.00917 HS r'
55464.141860 1.00264 0.00821 HS r'
55464.145409 0.99088 0.00882 HS r'
55464.148694 1.00493 0.00846 HS r'
55464.151988 0.98615 0.00812 HS r'
55464.155263 0.99276 0.00879 HS r'
55464.158569 1.00170 0.00820 HS r'
55464.162110 1.02150 0.00829 HS r'
55464.165405 1.00375 0.00847 HS r'
55464.168677 0.99783 0.00874 HS r'
55464.171984 0.99284 0.00820 HS r'
55464.175279 0.99621 0.00821 HS r'
55464.178817 0.97867 0.00876 HS r'
55464.182087 1.00138 0.00742 HS r'
55464.185358 1.00727 0.00787 HS r'
55464.188630 0.99994 0.00763 HS r'
55464.191902 0.98759 0.00845 HS r'
55464.195473 0.98154 0.00774 HS r'
55464.198765 0.99702 0.00786 HS r'
55464.202063 0.99991 0.00774 HS r'
55464.205357 0.99044 0.00775 HS r'
55464.208651 1.01269 0.00736 HS r'
55464.212191 0.99914 0.00751 HS r'
55464.215486 0.97904 0.00914 HS r'
55464.218790 1.00420 0.00805 HS r'
55464.222066 1.00351 0.00722 HS r'
55464.225374 0.98330 0.00796 HS r'
55464.228922 1.01021 0.00810 HS r'
55464.232194 0.98003 0.00727 HS r'
55464.235491 1.01947 0.00744 HS r'
55464.238773 0.99364 0.00794 HS r'
55464.242059 1.00932 0.00764 HS r'
55464.248921 0.99358 0.00762 HS r'
55464.252193 1.00670 0.00731 HS r'
55464.255488 1.01450 0.00758 HS r'
55464.258774 1.00362 0.00724 HS r'
55464.262288 0.98158 0.00749 HS r'
55464.265564 0.99058 0.00741 HS r'
55464.268858 0.99049 0.00731 HS r'
55464.272141 0.97807 0.00704 HS r'
55464.275394 0.99540 0.00715 HS r'
55464.278906 0.98178 0.00798 HS r'
55464.282202 0.99847 0.00757 HS r'
55464.285489 1.00627 0.00715 HS r'
55464.721608 0.99596 0.00765 HS r'
55464.724922 0.98966 0.00770 HS r'
55464.728261 1.01610 0.00780 HS r'
55464.731626 1.00844 0.00783 HS r'
55464.735304 1.02101 0.00782 HS r'
55464.738675 0.99625 0.00816 HS r'
55464.823908 1.00526 0.00701 HS r'
55464.828659 0.99469 0.00681 HS r'
55464.832011 1.00829 0.00680 HS r'
55464.835351 1.00227 0.00702 HS r'
55464.868466 1.00341 0.00686 HS r'
55464.872181 1.01069 0.00654 HS r'
55464.875532 0.99532 0.00669 HS r'
55464.878885 0.99048 0.00683 HS r'
55464.882254 1.01694 0.00673 HS r'
55464.885968 0.98892 0.00699 HS r'
55464.889353 1.00199 0.00684 HS r'
55464.892671 0.98739 0.00698 HS r'
55464.895986 0.99460 0.00658 HS r'
55465.113556 1.01785 0.01027 HS r'
55465.116807 0.99065 0.01291 HS r'
55465.120084 1.01179 0.01136 HS r'
55465.123616 1.00168 0.01212 HS r'
55465.126930 0.99678 0.01148 HS r'
55465.130223 1.01976 0.01074 HS r'
55465.133515 0.99167 0.01096 HS r'
55465.136806 0.98326 0.01092 HS r'
55465.140359 1.00807 0.01066 HS r'
55465.143628 1.02025 0.00976 HS r'
55465.146893 0.99654 0.00962 HS r'
55465.150160 0.97415 0.00963 HS r'
55465.153447 1.02584 0.00949 HS r'
55465.156973 1.00818 0.01102 HS r'
55465.160258 1.01083 0.01024 HS r'
55465.163527 1.02945 0.00970 HS r'
55465.166798 1.02754 0.00994 HS r'
55465.170087 1.01663 0.00976 HS r'
55465.173617 1.02747 0.00887 HS r'
55465.176883 0.99540 0.00887 HS r'
55465.180163 1.00680 0.00918 HS r'
55465.183453 0.98446 0.00949 HS r'
55465.186757 1.00109 0.00920 HS r'
55465.190309 0.98978 0.00915 HS r'
55465.193595 0.99725 0.00947 HS r'
55465.196867 1.01336 0.00932 HS r'
55465.200178 0.99443 0.00975 HS r'
55465.203470 0.99948 0.00907 HS r'
55465.207020 1.01354 0.00909 HS r'
55465.210286 1.00537 0.00975 HS r'
55465.213553 1.01909 0.00963 HS r'
55465.216830 0.98902 0.00976 HS r'
55465.220101 0.99029 0.00893 HS r'
55465.223643 0.99438 0.00862 HS r'
55465.226921 1.00405 0.01036 HS r'
55465.230208 1.00461 0.00888 HS r'
55465.233475 0.97536 0.00942 HS r'
55465.236764 0.97810 0.00941 HS r'
55465.240322 1.00243 0.00933 HS r'
55465.243627 1.00883 0.00870 HS r'
55465.246894 0.99685 0.00850 HS r'
55465.250195 0.98583 0.00950 HS r'
55465.253473 0.98705 0.00859 HS r'
55465.257031 0.98382 0.00860 HS r'
55465.260321 0.98804 0.00881 HS r'
55465.263591 0.99310 0.00900 HS r'
55465.266873 0.98784 0.00845 HS r'
55465.270163 0.99226 0.00907 HS r'
55465.273670 0.99862 0.00894 HS r'
55465.276952 1.01699 0.00829 HS r'
55465.280197 1.00694 0.00885 HS r'
55465.283465 1.01155 0.00874 HS r'
55465.719214 0.98217 0.00781 HS r'
55465.722579 1.00349 0.00711 HS r'
55465.725919 0.99259 0.00719 HS r'
55465.730746 0.98984 0.00746 HS r'
55465.734084 0.98263 0.00754 HS r'
55465.737449 1.00907 0.00705 HS r'
55465.741974 1.00487 0.00742 HS r'
55465.745336 1.00932 0.00674 HS r'
55465.749005 0.99523 0.00722 HS r'
55465.753670 0.98770 0.00701 HS r'
55465.757011 0.99414 0.00722 HS r'
55465.760368 0.99954 0.00711 HS r'
55465.765054 0.97933 0.00737 HS r'
55465.887377 1.01196 0.00652 HS r'
55465.890988 0.98422 0.00675 HS r'
55465.894349 0.99888 0.00643 HS r'
55466.105001 1.00515 0.00955 HS r'
55466.123074 0.98297 0.01045 HS r'
55466.126403 0.98297 0.00965 HS r'
55466.129696 0.97832 0.00912 HS r'
55466.132968 1.01039 0.00935 HS r'
55466.136498 0.99101 0.00969 HS r'
55466.139792 0.99856 0.00944 HS r'
55466.143071 1.00589 0.00925 HS r'
55466.146356 0.99291 0.01012 HS r'
55466.181873 0.98747 0.00831 HS r'
55466.185587 0.99381 0.00832 HS r'
55466.188878 0.99302 0.00878 HS r'
55466.192153 0.99788 0.00923 HS r'
55466.195428 1.01248 0.01134 HS r'
55466.198980 1.02268 0.00830 HS r'
55466.202262 0.99574 0.00795 HS r'
55466.205508 0.98236 0.00839 HS r'
55466.208777 1.02041 0.00774 HS r'
55466.212056 0.98538 0.00857 HS r'
55466.215586 1.03259 0.01087 HS r'
55466.225415 0.97265 0.00861 HS r'
55466.228710 0.98780 0.00837 HS r'
55466.232218 0.99742 0.00766 HS r'
55466.235487 0.99533 0.00787 HS r'
55466.238790 1.00311 0.01088 HS r'
55466.248866 1.00030 0.00788 HS r'
55466.252134 1.00310 0.01142 HS r'
55466.255379 0.98858 0.00835 HS r'
55466.261858 1.00475 0.01022 HS r'
55466.268626 1.00912 0.00796 HS r'
55466.275122 0.99960 0.00796 HS r'
55466.278366 1.01317 0.00828 HS r'
55466.281910 0.98454 0.00792 HS r'
55466.285202 1.01057 0.00759 HS r'
55466.722792 0.99324 0.00746 HS r'
55466.726130 1.02130 0.00743 HS r'
55466.729486 0.99575 0.00737 HS r'
55466.734154 1.00240 0.00692 HS r'
55466.737555 1.00183 0.00720 HS r'
55466.741227 0.99316 0.00760 HS r'
55466.744577 0.99252 0.00725 HS r'
55466.748104 1.02067 0.00729 HS r'
55466.751476 1.01931 0.00682 HS r'
55466.754844 1.00113 0.00678 HS r'
55466.758538 1.00679 0.00711 HS r'
55466.761911 1.00252 0.00684 HS r'
55467.525115 0.98775 0.01174 HS r'
55467.528793 1.01053 0.01267 HS r'
55467.532148 0.99361 0.01139 HS r'
55467.536819 0.99457 0.01147 HS r'
55467.540183 1.00259 0.01096 HS r'
55467.548729 0.98213 0.00967 HS r'
55467.552081 0.99195 0.01135 HS r'
55467.555476 0.98485 0.01153 HS r'
55467.560137 0.99686 0.01028 HS r'
55467.563510 0.98450 0.01063 HS r'
55467.567188 1.01428 0.01130 HS r'
55467.571847 0.99014 0.01120 HS r'
55467.575194 0.99212 0.01106 HS r'
55467.578556 0.98167 0.01106 HS r'
55467.583324 1.01353 0.01007 HS r'
55467.587033 1.00941 0.01089 HS r'
55467.590403 0.99214 0.01111 HS r'
55467.595068 0.97865 0.01105 HS r'
55467.598442 0.97935 0.01124 HS r'
55467.601810 1.03087 0.01006 HS r'
55467.606884 0.98375 0.01052 HS r'
55467.610255 0.99539 0.01064 HS r'
55467.613598 0.99448 0.01089 HS r'
55467.618272 1.02241 0.01095 HS r'
55467.621654 0.99633 0.01191 HS r'
55467.625345 0.98778 0.01191 HS r'
55467.630225 1.02119 0.01076 HS r'
55467.633633 0.94618 0.01226 HS r'
55467.637011 0.99871 0.01087 HS r'
55467.641786 0.98593 0.01128 HS r'
55467.645466 0.99936 0.01090 HS r'
55467.648841 0.98636 0.01122 HS r'
55467.653604 1.01621 0.01216 HS r'
55467.713747 1.00031 0.00697 HS r'
55467.717100 0.99731 0.00681 HS r'
55467.720464 1.00279 0.00718 HS r'
55467.725291 1.01193 0.00686 HS r'
55467.728679 1.00989 0.00668 HS r'
55467.732047 0.98691 0.00687 HS r'
55467.736673 0.99450 0.00694 HS r'
55467.740059 0.97985 0.00677 HS r'
55467.743747 0.99624 0.00695 HS r'
55467.748433 0.98963 0.00696 HS r'
55467.751800 0.98514 0.00654 HS r'
55467.755157 1.00327 0.00662 HS r'
55467.759766 0.98853 0.00647 HS r'
55467.763438 0.98576 0.00640 HS r'
55467.766805 0.99965 0.00659 HS r'
55467.771302 1.00301 0.00648 HS r'
55467.774617 0.99681 0.00630 HS r'
55467.777960 0.99040 0.00626 HS r'
55467.782897 0.99301 0.00646 HS r'
55467.786261 0.99323 0.00657 HS r'
55467.789604 0.99690 0.00641 HS r'
55467.794151 1.00347 0.00653 HS r'
55467.797514 1.00841 0.00645 HS r'
55467.801168 1.00167 0.00634 HS r'
55467.805864 0.98051 0.00645 HS r'
55467.809203 0.99029 0.00667 HS r'
55467.812568 0.99722 0.00633 HS r'
55467.817043 0.99444 0.00637 HS r'
55467.820694 0.99397 0.00642 HS r'
55467.824034 0.99557 0.00633 HS r'
55467.828685 0.99073 0.00644 HS r'
55467.832039 0.99533 0.00625 HS r'
55467.835383 0.99122 0.00628 HS r'
55467.840296 0.98966 0.00621 HS r'
55467.843835 1.00395 0.00605 HS r'
55467.847193 0.98010 0.00631 HS r'
55467.851639 0.98465 0.00635 HS r'
55467.855016 0.98976 0.00626 HS r'
55467.858678 0.99685 0.00627 HS r'
55467.863383 0.99642 0.00632 HS r'
55467.866702 0.99045 0.00640 HS r'
55467.870045 0.99956 0.00635 HS r'
55467.874690 1.00190 0.00616 HS r'
55467.878560 0.99345 0.00632 HS r'
55467.881883 1.00136 0.00626 HS r'
55467.886748 0.99347 0.00637 HS r'
55467.890122 1.01343 0.00605 HS r'
55467.893488 0.99677 0.00649 HS r'
55468.713051 1.00793 0.00665 HS r'
55468.716413 1.01247 0.00643 HS r'
55468.719756 1.00614 0.00683 HS r'
55468.728133 0.99854 0.00653 HS r'
55468.731508 0.99523 0.00673 HS r'
55468.736057 1.00453 0.00673 HS r'
55468.739412 0.98917 0.00659 HS r'
55468.743097 0.99016 0.00647 HS r'
55468.747616 1.00303 0.00655 HS r'
55468.750957 1.00458 0.00645 HS r'
55468.754333 0.99572 0.00641 HS r'
55468.758976 1.00831 0.00635 HS r'
55468.762633 1.01215 0.00646 HS r'
55468.765994 1.00967 0.00648 HS r'
55468.770633 0.99528 0.00645 HS r'
55468.773972 1.01170 0.00645 HS r'
55468.777324 1.01399 0.00627 HS r'
55468.782486 1.00965 0.00635 HS r'
55468.785850 1.00247 0.00645 HS r'
55468.789208 1.00216 0.00611 HS r'
55468.793927 1.01483 0.00631 HS r'
55468.797247 1.00053 0.00634 HS r'
55468.800900 1.00414 0.00676 HS r'
55468.804242 0.99898 0.00649 HS r'
55468.807620 0.99577 0.00627 HS r'
55468.810982 1.00431 0.00622 HS r'
55468.814324 1.00863 0.00638 HS r'
55468.818003 0.99419 0.00638 HS r'
55468.821346 1.01164 0.00633 HS r'
55468.824686 0.99195 0.00644 HS r'
55468.828039 1.00739 0.00650 HS r'
55468.839167 0.99633 0.00640 HS r'
55468.844097 0.99034 0.00626 HS r'
55468.847464 0.99150 0.00615 HS r'
55468.850783 1.01740 0.00598 HS r'
55468.855397 1.00240 0.00669 HS r'
55468.859031 0.99695 0.00641 HS r'
55468.862348 0.99565 0.00620 HS r'
55468.866786 1.00938 0.00639 HS r'
55468.870150 1.01069 0.00602 HS r'
55468.873512 0.99740 0.00620 HS r'
55468.878310 1.00385 0.00627 HS r'
55468.881656 1.01546 0.00628 HS r'
55468.885010 0.99568 0.00640 HS r'
55468.889480 1.00921 0.00627 HS r'
55468.892794 1.01700 0.00629 HS r'
55469.097099 1.02175 0.00723 HS r'
55469.100792 1.00667 0.00696 HS r'
55469.104094 1.01160 0.00712 HS r'
55469.107367 1.01120 0.00716 HS r'
55469.110656 1.00213 0.00698 HS r'
55469.114207 0.98428 0.00718 HS r'
55469.117487 1.02419 0.00684 HS r'
55469.120780 0.99775 0.00700 HS r'
55469.124056 1.00667 0.00698 HS r'
55469.127346 1.00541 0.00692 HS r'
55469.130873 0.99798 0.00674 HS r'
55469.134157 0.98743 0.00693 HS r'
55469.137449 0.99616 0.00693 HS r'
55469.140716 0.99730 0.00703 HS r'
55469.144019 0.98037 0.00703 HS r'
55469.147547 0.98875 0.00688 HS r'
55469.150837 0.99432 0.00695 HS r'
55469.154129 1.00283 0.00674 HS r'
55469.157423 0.97703 0.00707 HS r'
55469.160713 0.98369 0.00764 HS r'
55469.164265 0.99734 0.00704 HS r'
55469.167543 0.99709 0.00643 HS r'
55469.170812 1.01496 0.00676 HS r'
55469.174116 1.00179 0.00651 HS r'
55469.177405 1.00401 0.00669 HS r'
55469.180969 1.01474 0.00669 HS r'
55469.184237 0.97464 0.00683 HS r'
55469.187540 0.99380 0.00656 HS r'
55469.190808 0.99920 0.00672 HS r'
55469.194101 0.99172 0.00666 HS r'
55469.197642 0.99628 0.00661 HS r'
55469.200910 0.98685 0.00651 HS r'
55469.204203 1.00009 0.00683 HS r'
55469.207492 0.96922 0.00673 HS r'
55469.210785 1.01024 0.00709 HS r'
55469.214289 0.98376 0.00657 HS r'
55469.217556 0.99607 0.00687 HS r'
55469.220859 1.00317 0.00706 HS r'
55469.224105 1.01052 0.00667 HS r'
55469.709961 1.01943 0.00875 HS r'
55469.713315 0.99591 0.00950 HS r'
55469.716687 1.01688 0.01147 HS r'
55469.721614 1.00620 0.00765 HS r'
55469.724973 0.98625 0.00637 HS r'
55469.728337 0.98234 0.00797 HS r'
55469.732800 0.99910 0.00966 HS r'
55469.736141 0.99929 0.00874 HS r'
55469.739792 0.99657 0.01104 HS r'
55469.744427 0.97907 0.00929 HS r'
55469.751101 1.00022 0.00731 HS r'
55469.756010 0.97775 0.00897 HS r'
55469.759653 1.00339 0.00942 HS r'
55469.762993 0.99756 0.00833 HS r'
55469.767559 0.98637 0.01222 HS r'
55469.770869 1.00530 0.01080 HS r'
55469.774182 0.99707 0.01239 HS r'
55469.802293 1.00153 0.01105 HS r'
55469.807110 0.98422 0.00945 HS r'
55469.814037 1.00489 0.00950 HS r'
55469.825250 0.99642 0.00870 HS r'
55469.832429 0.99123 0.00853 HS r'
55469.837216 0.99982 0.00675 HS r'
55469.840583 0.98817 0.00692 HS r'
55469.843933 1.00090 0.00955 HS r'
55470.095086 1.01304 0.01119 HS r'
55470.098695 0.98614 0.00968 HS r'
55470.101956 0.98104 0.00931 HS r'
55470.105229 1.01895 0.00817 HS r'
55470.108492 0.99071 0.00794 HS r'
55470.227318 1.02491 0.01062 HS r'
55470.230613 0.99256 0.01013 HS r'
55470.270293 0.99872 0.00951 HS r'
55470.273555 1.00615 0.01159 HS r'
55470.276782 0.99031 0.01101 HS r'
55470.280040 1.00467 0.00914 HS r'
55470.490062 1.01651 0.00922 HS r'
55470.493681 1.00217 0.01039 HS r'
55470.510221 1.00230 0.01217 HS r'
55470.513633 1.00531 0.01054 HS r'
55470.517001 0.99167 0.00929 HS r'
55470.521695 1.01118 0.00824 HS r'
55470.525385 1.01999 0.00777 HS r'
55470.528761 0.98960 0.00829 HS r'
55470.533512 0.97824 0.00838 HS r'
55470.536878 1.00286 0.00893 HS r'
55470.540257 1.01372 0.00900 HS r'
55470.545437 1.00590 0.00954 HS r'
55470.548806 1.00050 0.00916 HS r'
55470.552168 1.00795 0.00891 HS r'
55470.556719 1.01513 0.00890 HS r'
55470.560042 0.98699 0.00991 HS r'
55470.563892 0.97580 0.00951 HS r'
55470.568462 0.99605 0.00962 HS r'
55470.571799 1.00539 0.00940 HS r'
55470.575157 1.03861 0.01049 HS r'
55470.579708 0.98530 0.00965 HS r'
55470.583351 1.01244 0.00871 HS r'
55470.586731 1.00415 0.00867 HS r'
55470.591388 1.00342 0.00845 HS r'
55470.594919 0.98521 0.00941 HS r'
55470.598321 1.00942 0.00840 HS r'
55470.603262 0.99464 0.00879 HS r'
55470.606591 1.01760 0.00815 HS r'
55470.609976 1.01026 0.00820 HS r'
55470.614746 0.99924 0.00856 HS r'
55470.618076 1.00449 0.00907 HS r'
55470.621756 1.00358 0.00926 HS r'
55470.626376 1.00565 0.00878 HS r'
55470.629743 0.98769 0.00813 HS r'
55470.633129 0.98944 0.00858 HS r'
55470.638013 1.00114 0.00804 HS r'
55470.641730 1.00411 0.00867 HS r'
55470.645089 1.00072 0.00874 HS r'
55470.649613 1.01162 0.00866 HS r'
55470.707130 1.01427 0.00603 HS r'
55470.710483 0.99106 0.00609 HS r'
55470.713849 1.00013 0.00601 HS r'
55470.718345 0.99560 0.00593 HS r'
55470.721721 0.99831 0.00597 HS r'
55470.725608 0.99250 0.00595 HS r'
55470.730286 0.99487 0.00594 HS r'
55470.733648 1.00017 0.00591 HS r'
55470.736999 1.00448 0.00604 HS r'
55470.741560 1.00402 0.00588 HS r'
55470.745211 0.99217 0.00601 HS r'
55470.748565 1.00160 0.00598 HS r'
55470.753159 1.00809 0.00615 HS r'
55470.756546 1.01040 0.00597 HS r'
55470.759915 1.00259 0.00601 HS r'
55470.764704 1.00526 0.00610 HS r'
55470.768059 0.99399 0.00598 HS r'
55470.771399 1.00718 0.00594 HS r'
55470.776016 0.99788 0.00604 HS r'
55470.779393 0.99547 0.00622 HS r'
55470.783048 1.00737 0.00587 HS r'
55470.787561 1.00004 0.00601 HS r'
55470.790937 1.00473 0.00611 HS r'
55470.794327 0.99916 0.00606 HS r'
55470.798895 1.00129 0.00597 HS r'
55470.802570 1.01135 0.00604 HS r'
55470.805936 1.01121 0.00591 HS r'
55470.810445 0.99907 0.00606 HS r'
55470.813801 1.00029 0.00591 HS r'
55470.817169 1.00746 0.00587 HS r'
55470.822095 1.00313 0.00596 HS r'
55470.825414 1.00800 0.00603 HS r'
55470.828758 0.99427 0.00608 HS r'
55470.833234 1.00035 0.00605 HS r'
55470.836554 0.99134 0.00601 HS r'
55470.840213 0.99772 0.00606 HS r'
55470.844791 0.99810 0.00595 HS r'
55470.848107 1.00340 0.00584 HS r'
55470.851460 1.01681 0.00610 HS r'
55470.855914 1.01316 0.00602 HS r'
55470.859588 1.00866 0.00591 HS r'
55470.862908 1.00870 0.00579 HS r'
55470.867331 1.00616 0.00605 HS r'
55470.870670 0.99692 0.00597 HS r'
55470.874034 1.00076 0.00593 HS r'
55470.878816 1.00537 0.00586 HS r'
55470.882137 1.00940 0.00593 HS r'
55470.885456 0.99964 0.00586 HS r'
55470.889938 1.00480 0.00596 HS r'
55471.547054 1.00917 0.00914 HS r'
55471.550420 1.00587 0.00928 HS r'
55471.553761 0.97623 0.00896 HS r'
55471.558338 0.96570 0.00852 HS r'
55471.561711 1.00106 0.00887 HS r'
55471.565396 0.98100 0.00857 HS r'
55471.570259 0.97703 0.00893 HS r'
55471.573624 0.95849 0.00876 HS r'
55471.576990 0.96976 0.00867 HS r'
55471.581710 0.98202 0.00976 HS r'
55471.585383 0.98747 0.00859 HS r'
55471.588761 0.98676 0.00840 HS r'
55471.593233 0.99473 0.00793 HS r'
55471.596610 1.00799 0.00861 HS r'
55471.599950 0.97289 0.00855 HS r'
55471.604932 0.98694 0.00794 HS r'
55471.608264 0.97554 0.00841 HS r'
55471.611608 1.00395 0.00822 HS r'
55471.616334 0.98893 0.00804 HS r'
55471.619694 0.97902 0.00829 HS r'
55471.623376 1.00845 0.00801 HS r'
55471.627896 0.97891 0.00825 HS r'
55471.631263 1.00634 0.00784 HS r'
55471.634632 1.00034 0.00796 HS r'
55471.639223 1.00712 0.00862 HS r'
55471.642864 0.98954 0.00878 HS r'
55471.646248 1.01044 0.00839 HS r'
55471.651062 1.01340 0.00836 HS r'
55471.702501 1.00535 0.00625 HS r'
55471.706164 1.00135 0.00615 HS r'
55471.709526 0.99240 0.00617 HS r'
55471.714055 0.98926 0.00618 HS r'
55471.717418 1.00057 0.00606 HS r'
55471.720779 0.98177 0.00611 HS r'
55471.725552 1.00727 0.00604 HS r'
55471.728928 1.01240 0.00600 HS r'
55471.732267 1.00374 0.00598 HS r'
55471.736867 1.00422 0.00606 HS r'
55471.740230 0.99332 0.00602 HS r'
55471.743914 0.99796 0.00596 HS r'
55471.748738 0.99418 0.00596 HS r'
55471.752079 0.98768 0.00600 HS r'
55471.755442 1.00006 0.00594 HS r'
55471.758805 1.00274 0.00599 HS r'
55471.762471 0.99674 0.00600 HS r'
55471.766939 0.99413 0.00609 HS r'
55471.770288 0.98915 0.00599 HS r'
55471.773651 0.99204 0.00604 HS r'
55471.776994 1.00979 0.00589 HS r'
55471.780660 0.99878 0.00610 HS r'
55471.784002 1.00666 0.00593 HS r'
55471.788650 0.99161 0.00609 HS r'
55471.791987 0.99224 0.00597 HS r'
55471.795351 0.98520 0.00602 HS r'
55471.800199 0.98925 0.00581 HS r'
55471.803540 0.98008 0.00606 HS r'
55471.806915 0.99634 0.00604 HS r'
55471.810285 0.99020 0.00601 HS r'
55471.813647 0.99453 0.00593 HS r'
55471.817322 0.98343 0.00609 HS r'
55471.820686 0.98748 0.00609 HS r'
55471.825162 0.99134 0.00598 HS r'
55471.828524 0.98474 0.00589 HS r'
55471.831890 1.00147 0.00580 HS r'
55471.836824 0.99530 0.00596 HS r'
55471.840164 0.98973 0.00605 HS r'
55471.843694 0.99748 0.00604 HS r'
55471.848293 0.97743 0.00604 HS r'
55471.851632 0.98720 0.00596 HS r'
55471.855258 0.99773 0.00588 HS r'
55471.859766 0.98233 0.00590 HS r'
55471.863083 0.99812 0.00590 HS r'
55471.866397 0.99262 0.00592 HS r'
55471.870802 0.99640 0.00600 HS r'
55471.874466 1.00086 0.00601 HS r'
55471.877815 0.98832 0.00588 HS r'
55471.882542 0.99153 0.00588 HS r'
55471.885891 0.99798 0.00592 HS r'
55471.889255 1.00310 0.00617 HS r'
55472.577274 1.04187 0.00813 HS r'
55472.582006 0.98531 0.00729 HS r'
55472.595784 1.00441 0.01212 HS r'
55472.599120 0.99829 0.00762 HS r'
55472.603818 1.00683 0.00691 HS r'
55472.607509 0.98766 0.00706 HS r'
55472.610855 0.97290 0.00690 HS r'
55472.615819 1.01110 0.00731 HS r'
55472.619210 1.00992 0.00704 HS r'
55472.622599 1.00387 0.00726 HS r'
55472.627747 1.00534 0.00715 HS r'
55472.631100 0.96983 0.00720 HS r'
55472.634455 1.00868 0.00691 HS r'
55472.639563 1.00735 0.00720 HS r'
55472.642969 1.01564 0.00708 HS r'
55472.646661 1.00300 0.00694 HS r'
55472.698471 1.00065 0.00630 HS r'
55472.701838 1.00330 0.00629 HS r'
55472.705189 1.00802 0.00616 HS r'
55472.710182 0.99336 0.00632 HS r'
55472.713660 1.00309 0.00617 HS r'
55472.717088 1.00503 0.00708 HS r'
55472.722026 0.99140 0.00618 HS r'
55472.725427 0.99713 0.00627 HS r'
55472.729160 0.99506 0.00612 HS r'
55472.732577 0.99725 0.00604 HS r'
55472.736151 1.00209 0.00602 HS r'
55472.739532 0.99388 0.00598 HS r'
55472.744585 1.00697 0.00602 HS r'
55472.748303 1.00035 0.00605 HS r'
55472.751764 1.01053 0.00608 HS r'
55472.755195 1.00728 0.00607 HS r'
55472.758626 0.98300 0.00796 HS r'
55472.765749 0.98949 0.01175 HS r'
55472.769170 1.02578 0.01393 HS r'
55473.699878 1.00844 0.00617 HS r'
55473.703218 0.99085 0.00626 HS r'
55473.706880 0.98176 0.00648 HS r'
55473.711549 1.00029 0.00676 HS r'
55473.714907 1.00430 0.00611 HS r'
55473.718250 0.99456 0.00619 HS r'
55473.721620 0.99623 0.00643 HS r'
55473.726505 1.00345 0.00625 HS r'
55473.729844 0.98701 0.00603 HS r'
55473.733197 0.99210 0.00604 HS r'
55473.737773 0.99778 0.00601 HS r'
55473.741114 0.99128 0.00585 HS r'
55473.744807 1.00606 0.00598 HS r'
55473.752846 0.98966 0.00594 HS r'
55473.756191 0.98996 0.00593 HS r'
55473.760859 1.00385 0.00577 HS r'
55473.764529 0.99042 0.00588 HS r'
55473.767880 0.99923 0.00589 HS r'
55473.772388 0.99293 0.00601 HS r'
55473.775730 0.99353 0.00581 HS r'
55473.779084 1.00525 0.00587 HS r'
55473.784086 0.99157 0.00583 HS r'
55473.787430 0.98418 0.00585 HS r'
55473.790808 0.98521 0.00586 HS r'
55473.795352 1.00197 0.00577 HS r'
55473.798693 0.99039 0.00596 HS r'
55473.802383 0.98941 0.00586 HS r'
55473.806924 0.99913 0.00593 HS r'
55473.810266 1.00606 0.00581 HS r'
55473.813615 0.99499 0.00575 HS r'
55473.818141 0.99502 0.00584 HS r'
55473.821790 0.99589 0.00588 HS r'
55473.825174 1.00673 0.00581 HS r'
55473.829766 1.00340 0.00585 HS r'
55473.833139 0.99576 0.00585 HS r'
55473.836478 0.99855 0.00584 HS r'
55473.841325 0.98767 0.00590 HS r'
55473.844639 0.98800 0.00579 HS r'
55473.847979 0.97198 0.00594 HS r'
55473.852474 0.99831 0.00596 HS r'
55473.855849 1.00340 0.00588 HS r'
55473.859509 0.99299 0.00595 HS r'
55473.864115 0.99404 0.00584 HS r'
55473.867429 1.00203 0.00579 HS r'
55473.870745 0.98177 0.00587 HS r'
55473.875152 1.00115 0.00588 HS r'
55473.878818 0.99234 0.00582 HS r'
55473.882179 0.98682 0.00604 HS r'
55473.886664 0.99901 0.00586 HS r'
55473.889981 0.99965 0.00599 HS r'
55474.516290 1.00688 0.00711 HS r'
55474.519669 1.00331 0.00742 HS r'
55474.595205 1.01697 0.00690 HS r'
55474.598558 1.01414 0.01027 HS r'
55474.828846 0.99535 0.01432 HS r'
55474.832293 1.01191 0.01100 HS r'
55474.835475 0.98288 0.01467 HS r'
55474.845023 1.00219 0.01430 HS r'
55475.537210 0.97968 0.00820 HS r'
55475.540553 0.99587 0.00752 HS r'
55475.543935 0.99219 0.00759 HS r'
55475.548658 0.99096 0.00737 HS r'
55475.552052 0.97026 0.00961 HS r'
55475.601979 1.00963 0.00734 HS r'
55475.605365 1.01397 0.00753 HS r'
55475.608746 1.02680 0.00696 HS r'
55475.613589 0.99632 0.00699 HS r'
55475.616982 0.98662 0.00707 HS r'
55475.620692 0.99160 0.00676 HS r'
55475.625317 0.98508 0.00695 HS r'
55475.628656 0.99003 0.00691 HS r'
55475.632049 0.99526 0.00680 HS r'
55475.636636 0.97734 0.00717 HS r'
55475.640340 1.00170 0.00826 HS r'
55475.643702 0.99235 0.00696 HS r'
55475.648667 0.99440 0.00868 HS r'
55475.698203 1.01110 0.01202 HS r'
55475.702344 0.99416 0.00932 HS r'
55475.705474 0.97065 0.01166 HS r'
55475.708608 0.98328 0.00949 HS r'
55475.712468 0.98956 0.00785 HS r'
55475.715648 0.99110 0.00760 HS r'
55475.719136 1.00103 0.00617 HS r'
55475.722939 1.00553 0.00598 HS r'
55475.726072 1.00787 0.00618 HS r'
55475.729206 0.99051 0.00595 HS r'
55475.733033 1.00623 0.00604 HS r'
55475.736478 0.98701 0.00602 HS r'
55475.739612 0.99776 0.00590 HS r'
55475.743508 1.00057 0.00592 HS r'
55475.746676 0.99503 0.00588 HS r'
55475.749809 1.00005 0.00602 HS r'
55475.753957 0.99759 0.00597 HS r'
55475.757090 1.00559 0.00589 HS r'
55475.760223 1.00043 0.00594 HS r'
55475.764051 0.99583 0.00591 HS r'
55475.767184 0.99230 0.00599 HS r'
55475.770630 0.99111 0.00692 HS r'
55475.774434 1.00290 0.00591 HS r'
55475.777568 0.99430 0.00588 HS r'
55475.780701 0.98616 0.00597 HS r'
55475.784574 0.99514 0.00588 HS r'
55475.788055 1.00418 0.00590 HS r'
55475.791226 1.00093 0.00591 HS r'
55475.795026 0.98819 0.00583 HS r'
55475.798196 0.98595 0.00595 HS r'
55475.801329 1.00360 0.00592 HS r'
55475.805443 1.00187 0.00587 HS r'
55475.808575 0.99633 0.00581 HS r'
55475.811709 1.00066 0.00581 HS r'
55475.815535 0.99108 0.00588 HS r'
55475.818668 1.00157 0.00585 HS r'
55475.822112 1.01191 0.00578 HS r'
55475.825914 1.00585 0.00575 HS r'
55475.829048 0.99750 0.00592 HS r'
55475.832180 0.98855 0.00585 HS r'
55475.836053 0.98894 0.00582 HS r'
55475.839532 0.99666 0.00578 HS r'
55475.842702 0.99975 0.00584 HS r'
55475.846504 1.00013 0.00594 HS r'
55476.689041 1.00522 0.00606 HS r'
55476.692210 0.99666 0.00609 HS r'
55476.695656 1.00956 0.00613 HS r'
55476.699482 1.01426 0.00595 HS r'
55476.702616 1.00101 0.00598 HS r'
55476.705751 1.00690 0.00611 HS r'
55476.709556 1.01361 0.00593 HS r'
55476.713035 1.00581 0.00609 HS r'
55476.716193 0.99285 0.00598 HS r'
55476.719997 1.00660 0.00597 HS r'
55476.723131 1.00120 0.00594 HS r'
55476.726263 1.00689 0.00581 HS r'
55476.730409 1.00650 0.00593 HS r'
55476.733540 1.00824 0.00595 HS r'
55476.736674 0.99114 0.00594 HS r'
55476.740577 0.99497 0.00577 HS r'
55476.743714 1.01111 0.00580 HS r'
55476.747194 1.00135 0.00577 HS r'
55476.751005 0.99101 0.00581 HS r'
55476.754142 1.01877 0.00576 HS r'
55476.757276 1.00239 0.00578 HS r'
55476.761102 1.00765 0.00579 HS r'
55476.764549 1.00016 0.00580 HS r'
55476.767686 0.99928 0.00577 HS r'
55476.771492 1.00140 0.00581 HS r'
55476.774627 0.99224 0.00585 HS r'
55476.777920 0.99161 0.00576 HS r'
55476.782121 1.00679 0.00575 HS r'
55476.785258 0.99572 0.00577 HS r'
55476.788428 1.00688 0.00572 HS r'
55476.792235 0.98958 0.00567 HS r'
55476.795371 1.00473 0.00563 HS r'
55476.798818 0.99477 0.00567 HS r'
55476.802625 0.99135 0.00566 HS r'
55476.805759 0.99270 0.00569 HS r'
55476.808897 1.00241 0.00577 HS r'
55476.812735 1.00420 0.00561 HS r'
55476.816184 0.99570 0.00571 HS r'
55476.819320 0.99111 0.00573 HS r'
55476.823130 0.99772 0.00553 HS r'
55476.826270 0.97829 0.00572 HS r'
55476.829455 1.01372 0.00559 HS r'
55476.833616 1.01398 0.00564 HS r'
55476.836789 1.00650 0.00567 HS r'
55476.839970 1.01121 0.00551 HS r'
55476.843775 0.99825 0.00564 HS r'
55476.846912 1.00425 0.00547 HS r'
55477.553101 0.99592 0.00823 HS r'
55477.558406 1.00967 0.00758 HS r'
55477.561760 0.99540 0.00754 HS r'
55477.565128 1.00990 0.00782 HS r'
55477.570138 1.01386 0.00739 HS r'
55477.573525 1.01487 0.00923 HS r'
55477.576918 0.99844 0.00733 HS r'
55477.581805 1.00959 0.00765 HS r'
55477.585189 0.99850 0.00714 HS r'
55477.588931 1.00676 0.00723 HS r'
55477.600514 1.00942 0.00902 HS r'
55477.685129 0.97498 0.00601 HS r'
55477.688264 0.98187 0.00593 HS r'
55477.691454 0.98450 0.00599 HS r'
55477.695281 0.97871 0.00590 HS r'
55477.698896 0.98397 0.00589 HS r'
55477.702029 0.99151 0.00588 HS r'
55477.705832 0.98262 0.00593 HS r'
55477.709012 0.98421 0.00588 HS r'
55477.712170 0.99028 0.00588 HS r'
55477.716459 0.98223 0.00581 HS r'
55477.719753 0.98407 0.00583 HS r'
55477.722890 0.99176 0.00581 HS r'
55477.726691 0.98415 0.00582 HS r'
55477.729849 0.97550 0.00584 HS r'
55477.733293 0.97515 0.00574 HS r'
55477.737166 0.98593 0.00569 HS r'
55477.740298 0.98732 0.00573 HS r'
55477.743478 0.98566 0.00572 HS r'
55477.747282 0.98291 0.00579 HS r'
55477.750728 0.97578 0.00573 HS r'
55477.753861 0.98956 0.00574 HS r'
55477.757663 0.99844 0.00565 HS r'
55477.760798 0.98417 0.00567 HS r'
55477.763931 0.98915 0.00565 HS r'
55477.768069 1.00508 0.00561 HS r'
55477.771204 1.01037 0.00563 HS r'
55477.774337 1.01015 0.00561 HS r'
55477.778235 1.00919 0.00566 HS r'
55477.781404 0.99078 0.00567 HS r'
55477.784892 0.98553 0.00569 HS r'
55477.788729 1.00749 0.00562 HS r'
55477.791863 1.00804 0.00568 HS r'
55477.794998 0.99834 0.00561 HS r'
55477.798800 0.99758 0.00558 HS r'
55477.802243 1.00177 0.00563 HS r'
55477.805376 0.99558 0.00562 HS r'
55477.809180 1.00171 0.00553 HS r'
55477.812313 0.99280 0.00573 HS r'
55477.815448 1.00553 0.00557 HS r'
55477.819768 0.99851 0.00549 HS r'
55477.822903 0.99928 0.00550 HS r'
55477.826037 0.99571 0.00552 HS r'
55477.829922 1.00155 0.00551 HS r'
55477.833091 1.01363 0.00561 HS r'
55477.836567 0.98129 0.00558 HS r'
55478.578899 1.01728 0.00723 HS r'
55478.582262 1.00839 0.00706 HS r'
55478.585643 0.99943 0.00711 HS r'
55478.590538 0.99154 0.00688 HS r'
55478.593912 0.99897 0.00720 HS r'
55478.597579 1.00490 0.00715 HS r'
55478.602622 0.99933 0.00700 HS r'
55478.606010 1.00727 0.00673 HS r'
55478.609385 0.99915 0.00699 HS r'
55478.614022 1.00315 0.00664 HS r'
55478.617740 1.00685 0.00680 HS r'
55478.621158 0.98437 0.00695 HS r'
55478.626324 0.99479 0.00681 HS r'
55478.629723 1.00053 0.00678 HS r'
55478.633125 1.01203 0.00685 HS r'
55478.638363 1.00112 0.00680 HS r'
55478.641755 1.00096 0.00679 HS r'
55478.645151 0.99529 0.00690 HS r'
55478.681073 1.01184 0.00593 HS r'
55478.684543 1.00959 0.00599 HS r'
55478.687712 0.99231 0.00591 HS r'
55478.691518 1.00027 0.00586 HS r'
55478.694678 0.99615 0.00577 HS r'
55478.697813 1.00147 0.00574 HS r'
55478.701929 1.00641 0.00586 HS r'
55478.705100 1.00780 0.00594 HS r'
55478.708271 1.00487 0.00582 HS r'
55478.712110 1.00087 0.00584 HS r'
55478.715246 0.99856 0.00573 HS r'
55478.718691 1.00241 0.00586 HS r'
55478.722503 1.00527 0.00582 HS r'
55478.725664 1.00605 0.00577 HS r'
55478.728798 1.00116 0.00582 HS r'
55478.732605 1.00501 0.00573 HS r'
55478.736107 0.99416 0.00575 HS r'
55478.739277 1.00757 0.00579 HS r'
55478.743255 1.00362 0.00575 HS r'
55478.746426 0.99851 0.00571 HS r'
55478.749562 0.99397 0.00576 HS r'
55478.753680 1.01818 0.00565 HS r'
55478.756816 1.01698 0.00576 HS r'
55478.759951 1.00519 0.00574 HS r'
55478.763757 1.00512 0.00568 HS r'
55478.766895 1.00450 0.00563 HS r'
55478.770340 0.99473 0.00576 HS r'
55478.774166 1.00048 0.00562 HS r'
55478.777338 0.99243 0.00570 HS r'
55478.780519 1.00417 0.00566 HS r'
55478.784361 0.99824 0.00570 HS r'
55478.787803 1.00487 0.00572 HS r'
55478.790938 1.01341 0.00560 HS r'
55478.794740 0.99431 0.00569 HS r'
55478.797875 0.98851 0.00562 HS r'
55478.801008 1.00399 0.00556 HS r'
55478.805125 0.99550 0.00575 HS r'
55478.808259 0.98721 0.00568 HS r'
55478.811599 1.00867 0.00569 HS r'
55478.815403 0.99791 0.00563 HS r'
55478.818538 1.00586 0.00559 HS r'
55478.821983 1.00690 0.00558 HS r'
55478.825869 1.00634 0.00562 HS r'
55479.437375 1.00744 0.00730 HS r'
55479.440754 1.00292 0.00724 HS r'
55479.444156 0.99612 0.00722 HS r'
55479.449174 0.98920 0.00706 HS r'
55479.452548 1.00041 0.00712 HS r'
55479.456238 0.98302 0.00707 HS r'
55479.460778 0.98835 0.00702 HS r'
55479.464143 1.02022 0.00698 HS r'
55479.467518 1.01330 0.00686 HS r'
55479.472515 0.99155 0.00700 HS r'
55479.476226 0.99735 0.00698 HS r'
55479.479608 1.00712 0.00679 HS r'
55479.484563 1.00924 0.00674 HS r'
55479.487953 0.98607 0.00705 HS r'
55479.491366 0.99926 0.00680 HS r'
55479.496467 1.02650 0.00669 HS r'
55479.499836 1.01062 0.00672 HS r'
55479.503203 0.98736 0.00708 HS r'
55479.508288 1.00231 0.00690 HS r'
55479.511684 0.99761 0.00680 HS r'
55479.515388 1.00342 0.00687 HS r'
55479.520340 0.99621 0.00663 HS r'
55479.523735 1.00463 0.00663 HS r'
55479.527127 0.99697 0.00662 HS r'
55479.531665 0.99643 0.00664 HS r'
55479.535368 1.00509 0.00667 HS r'
55479.538753 1.00401 0.00659 HS r'
55479.543537 0.99238 0.00662 HS r'
55479.546894 1.01079 0.00639 HS r'
55479.550277 1.00685 0.00652 HS r'
55479.555559 1.00874 0.00656 HS r'
55479.558946 1.01176 0.00643 HS r'
55479.562348 1.00121 0.00656 HS r'
55479.567670 1.01766 0.00642 HS r'
55479.571043 0.99624 0.00667 HS r'
55479.574762 1.00350 0.00645 HS r'
55479.579903 0.99089 0.00659 HS r'
55479.583321 1.00534 0.00659 HS r'
55479.586704 0.99890 0.00651 HS r'
55479.591379 0.99597 0.00669 HS r'
55479.595043 0.97402 0.00650 HS r'
55479.598422 0.99010 0.00668 HS r'
55479.603300 1.00564 0.00640 HS r'
55479.606676 0.99747 0.00662 HS r'
55479.610058 0.99525 0.00663 HS r'
55479.615205 0.99970 0.00646 HS r'
55479.618597 0.99711 0.00664 HS r'
55479.621981 1.00516 0.00652 HS r'
55479.626683 0.99644 0.00651 HS r'
55479.630097 0.99400 0.00651 HS r'
55479.633812 0.99311 0.00672 HS r'
55479.638847 0.97835 0.00665 HS r'
55479.642225 0.99879 0.00636 HS r'
55479.645595 1.00895 0.00651 HS r'
55479.683006 1.00942 0.01316 HS r'
55479.689977 0.98718 0.01129 HS r'
55479.693111 0.99148 0.00896 HS r'
55479.696582 0.99381 0.00868 HS r'
55479.700384 1.01915 0.00870 HS r'
55479.703565 0.99774 0.00747 HS r'
55479.706698 1.00158 0.00680 HS r'
55479.710499 1.00188 0.00762 HS r'
55479.713947 0.98894 0.00763 HS r'
55479.717104 1.00600 0.00866 HS r'
55479.720910 1.00401 0.00790 HS r'
55479.724043 0.98274 0.00846 HS r'
55479.727178 0.99217 0.00778 HS r'
55479.731385 0.98271 0.00682 HS r'
55479.734520 0.98126 0.01031 HS r'
55479.737700 0.98899 0.00780 HS r'
55479.741527 0.98495 0.00958 HS r'
55479.744662 0.98521 0.00775 HS r'
55479.748108 0.99833 0.00944 HS r'
55479.752107 0.99201 0.00839 HS r'
55479.755252 0.99262 0.00732 HS r'
55479.758385 0.98293 0.00708 HS r'
55479.762186 0.99148 0.00791 HS r'
55479.765632 0.99154 0.00764 HS r'
55479.768766 0.98925 0.00727 HS r'
55479.772592 0.97914 0.00613 HS r'
55479.775762 0.98652 0.00581 HS r'
55479.778895 0.98627 0.00572 HS r'
55479.783011 0.99172 0.00574 HS r'
55479.786144 0.98953 0.00576 HS r'
55479.789278 0.99031 0.00578 HS r'
55479.796404 0.98358 0.00567 HS r'
55479.799861 0.97252 0.00591 HS r'
55479.803663 0.99442 0.00573 HS r'
55479.806797 1.00013 0.00573 HS r'
55479.809931 0.98881 0.00570 HS r'
55479.813734 0.99737 0.00562 HS r'
55479.817179 1.00009 0.00561 HS r'
55479.820347 1.00045 0.00568 HS r'
55479.824189 1.00169 0.00567 HS r'
55479.827323 1.01614 0.00561 HS r'
55479.830491 0.98994 0.00568 HS r'
55479.834606 1.00518 0.00559 HS r'
55479.837739 1.01657 0.00565 HS r'
55479.840872 0.99834 0.00563 HS r'
55479.844719 0.97863 0.00568 HS r'
55479.847850 0.99444 0.00556 HS r'
55479.851295 0.97754 0.00564 HS r'
55479.855099 1.01606 0.00557 HS r'
55479.858232 1.01418 0.00560 HS r'
55479.861367 0.99289 0.00554 HS r'
55479.865169 1.00011 0.00560 HS r'
55479.868614 1.00792 0.00562 HS r'
55479.871747 1.00304 0.00557 HS r'
55479.875560 1.00926 0.00570 HS r'
55479.878695 1.00035 0.00558 HS r'
55479.881875 0.99918 0.00557 HS r'
55479.886067 1.00068 0.00574 HS r'
55480.433730 0.99681 0.00618 HS r'
55480.437456 0.99430 0.00616 HS r'
55480.440875 1.00888 0.00608 HS r'
55480.445603 0.99460 0.00610 HS r'
55480.448970 0.99291 0.00616 HS r'
55480.452365 1.00142 0.00608 HS r'
55480.457455 1.00934 0.00594 HS r'
55480.460867 0.98644 0.00600 HS r'
55480.464267 1.00898 0.00594 HS r'
55480.469329 0.99573 0.00611 HS r'
55480.472745 0.99652 0.00586 HS r'
55480.476478 1.00036 0.00595 HS r'
55480.481842 0.99934 0.00599 HS r'
55480.485247 0.99656 0.00590 HS r'
55480.488676 0.99550 0.00603 HS r'
55480.493641 1.00044 0.00594 HS r'
55480.497344 0.99839 0.00595 HS r'
55480.500745 1.00126 0.00577 HS r'
55480.505831 0.99256 0.00601 HS r'
55480.509223 1.00169 0.00592 HS r'
55480.512615 0.98565 0.00587 HS r'
55480.517852 0.99790 0.00585 HS r'
55480.521256 0.97844 0.00588 HS r'
55480.524691 0.99217 0.00600 HS r'
55480.529504 0.99697 0.00589 HS r'
55480.532880 1.00915 0.00588 HS r'
55480.536597 0.99878 0.00584 HS r'
55480.541589 0.98886 0.00583 HS r'
55480.544982 1.00797 0.00586 HS r'
55480.548354 1.00620 0.00594 HS r'
55480.553082 1.00431 0.00582 HS r'
55480.556806 0.99204 0.00576 HS r'
55480.560206 1.00467 0.00582 HS r'
55480.565529 1.00147 0.00579 HS r'
55480.568951 0.99161 0.00592 HS r'
55480.572348 1.00776 0.00579 HS r'
55480.577632 1.01086 0.00586 HS r'
55480.580989 0.99782 0.00578 HS r'
55480.584410 0.99619 0.00589 HS r'
55480.589127 1.00144 0.00591 HS r'
55480.592536 0.97787 0.00595 HS r'
55480.596258 0.99176 0.00569 HS r'
55480.601514 1.00346 0.00573 HS r'
55480.604865 0.99793 0.00591 HS r'
55480.608233 0.98622 0.00586 HS r'
55480.613006 0.99991 0.00588 HS r'
55480.616730 1.00342 0.00584 HS r'
55480.620144 0.99548 0.00589 HS r'
55480.625392 0.99282 0.00588 HS r'
55480.628810 1.00599 0.00573 HS r'
55480.632180 0.98837 0.00595 HS r'
55480.637535 0.99334 0.00577 HS r'
55480.640932 0.99267 0.00606 HS r'
55480.644347 0.98897 0.00591 HS r'
55480.676440 1.01192 0.00605 HS r'
55480.679573 1.00778 0.00602 HS r'
55480.683056 1.00119 0.00598 HS r'
55480.686898 1.00691 0.00589 HS r'
55480.690033 0.99541 0.00590 HS r'
55480.693165 0.99776 0.00591 HS r'
55480.696989 0.99399 0.00578 HS r'
55480.700469 0.99788 0.00577 HS r'
55480.707672 1.00393 0.00573 HS r'
55480.710805 0.98910 0.00580 HS r'
55480.713962 1.00093 0.00580 HS r'
55480.718077 1.00806 0.00569 HS r'
55480.721209 1.01254 0.00583 HS r'
55480.724343 1.00719 0.00572 HS r'
55480.728144 1.00784 0.00574 HS r'
55480.731309 0.99683 0.00583 HS r'
55480.734791 0.99557 0.00571 HS r'
55480.738593 1.00025 0.00575 HS r'
55480.741726 0.99890 0.00573 HS r'
55480.744896 1.00350 0.00571 HS r'
55480.748699 1.02637 0.00561 HS r'
55480.752143 1.00112 0.00569 HS r'
55480.755279 1.00438 0.00564 HS r'
55480.759081 1.00325 0.00566 HS r'
55480.762214 0.99204 0.00571 HS r'
55480.765348 0.99276 0.00576 HS r'
55480.769485 1.00161 0.00568 HS r'
55480.772652 0.99464 0.00565 HS r'
55480.775821 1.00805 0.00560 HS r'
55480.779657 1.00179 0.00562 HS r'
55480.782791 0.99575 0.00559 HS r'
55480.786235 1.00777 0.00564 HS r'
55480.790037 1.00260 0.00563 HS r'
55480.793170 0.99820 0.00563 HS r'
55480.796303 0.99941 0.00562 HS r'
55480.800105 1.00012 0.00558 HS r'
55480.803548 1.00332 0.00563 HS r'
55480.806681 1.01465 0.00556 HS r'
55480.810490 0.99438 0.00566 HS r'
55480.813623 0.99866 0.00560 HS r'
55480.816756 0.99686 0.00554 HS r'
55480.820937 0.98708 0.00557 HS r'
55480.824105 0.99454 0.00558 HS r'
55481.453890 1.00935 0.01045 HS r'
55481.462623 0.99991 0.00868 HS r'
55481.466396 1.03517 0.00963 HS r'
55481.469780 1.00861 0.00681 HS r'
55481.474576 1.00185 0.00682 HS r'
55481.477968 0.99756 0.00670 HS r'
55481.481366 0.98853 0.00678 HS r'
55481.486801 0.99920 0.00662 HS r'
55481.490206 1.00650 0.00643 HS r'
55481.493633 1.00450 0.00653 HS r'
55481.498903 0.99615 0.00679 HS r'
55481.502282 0.99758 0.00658 HS r'
55481.505977 0.98853 0.00657 HS r'
55481.511144 0.98960 0.00687 HS r'
55481.514533 1.02196 0.00761 HS r'
55481.517921 1.00722 0.00698 HS r'
55481.523007 0.99934 0.00694 HS r'
55481.526722 0.99122 0.00791 HS r'
55481.530109 0.99530 0.00685 HS r'
55481.535025 0.98240 0.00749 HS r'
55481.538458 0.99218 0.01088 HS r'
55481.578439 1.00393 0.00876 HS r'
55481.585118 0.99950 0.00930 HS r'
55481.623793 0.98570 0.00629 HS r'
55481.627165 1.00477 0.00614 HS r'
55481.630572 1.00448 0.00618 HS r'
55481.635514 0.99548 0.00627 HS r'
55481.638886 0.99936 0.00630 HS r'
55481.642616 0.99696 0.00621 HS r'
55482.427115 0.98826 0.00763 HS r'
55482.430509 1.00420 0.00739 HS r'
55482.433894 1.00826 0.00718 HS r'
55482.438871 0.99829 0.00723 HS r'
55482.442232 0.99232 0.00719 HS r'
55482.445603 1.01270 0.00706 HS r'
55482.450261 1.00486 0.00716 HS r'
55482.453639 0.99726 0.00705 HS r'
55482.457372 1.01429 0.00692 HS r'
55482.462612 0.98423 0.00704 HS r'
55482.465975 0.99296 0.00706 HS r'
55482.469357 1.00593 0.00667 HS r'
55482.474083 0.98224 0.00690 HS r'
55482.477811 0.99372 0.00670 HS r'
55482.481217 0.99270 0.00693 HS r'
55482.495325 0.99363 0.00675 HS r'
55482.498738 1.00625 0.00657 HS r'
55482.502096 1.00431 0.00654 HS r'
55482.506798 1.00076 0.00674 HS r'
55482.510187 1.01505 0.00653 HS r'
55482.513898 0.98493 0.00678 HS r'
55482.518711 1.00791 0.00671 HS r'
55482.522078 1.02149 0.00655 HS r'
55482.525443 1.00114 0.00651 HS r'
55482.530491 0.99887 0.00645 HS r'
55482.534198 0.99113 0.00646 HS r'
55482.537589 0.98966 0.00639 HS r'
55482.542588 0.97752 0.00668 HS r'
55482.545949 1.00143 0.00661 HS r'
55482.549372 1.01096 0.00661 HS r'
55482.554684 1.00193 0.00637 HS r'
55482.558095 1.00259 0.00639 HS r'
55482.561493 0.99182 0.00642 HS r'
55482.566265 1.00694 0.00635 HS r'
55482.569658 0.99831 0.00647 HS r'
55482.573340 0.99186 0.00628 HS r'
55482.578554 0.99269 0.00635 HS r'
55482.581944 0.99710 0.00635 HS r'
55482.585350 0.98399 0.00619 HS r'
55482.590587 0.97630 0.00642 HS r'
55482.594303 0.99533 0.00621 HS r'
55482.597684 0.99108 0.00637 HS r'
55482.602492 1.00024 0.00632 HS r'
55482.605887 0.99222 0.00621 HS r'
55482.609295 0.99956 0.00625 HS r'
55482.614792 0.98780 0.00623 HS r'
55482.618190 0.99219 0.00609 HS r'
55482.621592 0.97919 0.00631 HS r'
55482.626261 1.00226 0.00617 HS r'
55482.629669 1.00382 0.00602 HS r'
55482.633401 0.97158 0.00621 HS r'
55482.638603 0.99746 0.00614 HS r'
55482.642002 0.99603 0.00633 HS r'
55482.653194 0.99291 0.00630 HS r'
55482.656615 1.00209 0.00650 HS r'
55482.660269 1.00085 0.00630 HS r'
55482.664755 0.99916 0.00625 HS r'
55482.668131 0.99965 0.00618 HS r'
55482.671511 0.99075 0.00627 HS r'
55482.676122 1.00084 0.00630 HS r'
55482.679777 0.99776 0.00632 HS r'
55482.683127 0.98683 0.00620 HS r'
55482.686471 0.99259 0.00624 HS r'
55482.690985 0.99121 0.00604 HS r'
55482.694324 0.98818 0.00610 HS r'
55482.698009 0.99823 0.00611 HS r'
55482.702526 1.01004 0.00602 HS r'
55482.705889 0.98672 0.00602 HS r'
55482.709255 0.99252 0.00615 HS r'
55482.713745 0.99898 0.00592 HS r'
55482.717554 1.00286 0.00600 HS r'
55482.720916 1.00640 0.00594 HS r'
55482.725470 0.98803 0.00592 HS r'
55482.728810 1.00459 0.00594 HS r'
55482.732177 0.98754 0.00598 HS r'
55482.737177 1.00548 0.00585 HS r'
55482.740545 1.00202 0.00590 HS r'
55482.743898 0.99433 0.00590 HS r'
55482.748396 1.00386 0.00587 HS r'
55482.751735 1.01092 0.00588 HS r'
55482.755412 0.99926 0.00581 HS r'
55482.760005 0.99994 0.00582 HS r'
55482.763349 1.00429 0.00580 HS r'
55482.766716 0.99623 0.00583 HS r'
55482.771228 0.99530 0.00585 HS r'
55482.774860 0.98619 0.00581 HS r'
55482.778199 0.99598 0.00579 HS r'
55482.782699 1.00312 0.00580 HS r'
55482.786047 0.98387 0.00572 HS r'
55482.789410 0.99421 0.00579 HS r'
55482.794366 0.99501 0.00580 HS r'
55482.797705 1.00715 0.00575 HS r'
55482.801056 0.98906 0.00584 HS r'
55482.805833 0.99352 0.00578 HS r'
55482.809211 0.99593 0.00572 HS r'
55482.812886 0.99948 0.00570 HS r'
55482.817655 0.99180 0.00583 HS r'
55482.821017 0.98995 0.00590 HS r'
55482.824359 0.99038 0.00583 HS r'
55482.828853 0.99194 0.00586 HS r'
55482.832506 0.99871 0.00582 HS r'
55482.835868 1.00592 0.00583 HS r'
55482.840469 0.99639 0.00579 HS r'
55482.843830 0.99435 0.00578 HS r'
55482.847206 0.98294 0.00588 HS r'
55482.852134 0.99993 0.00582 HS r'
55482.855449 1.00834 0.00575 HS r'
55482.858768 1.00368 0.00583 HS r'
55482.863606 1.00754 0.00578 HS r'
55482.866968 0.98924 0.00594 HS r'
55482.870641 0.99087 0.00581 HS r'
55482.875053 1.00479 0.00579 HS r'
55482.878368 0.99785 0.00591 HS r'
55482.881706 0.99402 0.00592 HS r'
55483.411312 1.00482 0.00649 HS r'
55483.414720 1.00211 0.00623 HS r'
55483.418147 1.01804 0.00626 HS r'
55483.423040 0.99192 0.00627 HS r'
55483.426431 0.99160 0.00634 HS r'
55483.430133 0.99940 0.00626 HS r'
55483.434911 1.00587 0.00622 HS r'
55483.438330 1.00174 0.00624 HS r'
55483.441737 1.00682 0.00602 HS r'
55483.446798 0.99812 0.00595 HS r'
55483.450539 0.99215 0.00597 HS r'
55483.458750 1.00422 0.00591 HS r'
55483.462128 1.00185 0.00586 HS r'
55483.465538 1.00510 0.00594 HS r'
55483.470956 1.00581 0.00589 HS r'
55483.474389 1.01576 0.00578 HS r'
55483.477804 0.99462 0.00581 HS r'
55483.482632 0.99670 0.00590 HS r'
55483.486064 0.99860 0.00589 HS r'
55483.489781 1.00308 0.00573 HS r'
55483.495279 0.98782 0.00583 HS r'
55483.498691 1.00546 0.00590 HS r'
55483.502081 0.99962 0.00573 HS r'
55483.506955 1.00124 0.00578 HS r'
55483.510688 0.99403 0.00573 HS r'
55483.514098 0.99416 0.00582 HS r'
55483.518876 1.00330 0.00581 HS r'
55483.522306 0.98957 0.00586 HS r'
55483.525696 1.00341 0.00582 HS r'
55483.530990 1.01453 0.00567 HS r'
55483.534386 1.00635 0.00574 HS r'
55483.537780 1.01752 0.00586 HS r'
55483.542630 1.00357 0.00579 HS r'
55483.546025 1.01482 0.00572 HS r'
55483.549757 0.98055 0.00587 HS r'
55483.554974 0.99981 0.00580 HS r'
55483.558388 1.01118 0.00572 HS r'
55483.561813 0.99568 0.00579 HS r'
55483.566501 1.00552 0.00586 HS r'
55483.570257 1.00850 0.00572 HS r'
55483.573626 0.99794 0.00575 HS r'
55483.578838 1.00308 0.00576 HS r'
55483.582269 1.00128 0.00581 HS r'
55483.585661 1.01394 0.00568 HS r'
55483.590929 1.00145 0.00573 HS r'
55483.594321 1.00193 0.00570 HS r'
55483.597737 0.99341 0.00580 HS r'
55483.602853 0.99716 0.00583 HS r'
55483.606249 0.99500 0.00579 HS r'
55483.609956 0.99933 0.00601 HS r'
55483.614627 1.00349 0.00564 HS r'
55483.618069 1.01701 0.00581 HS r'
55483.621466 1.00500 0.00579 HS r'
55483.626649 1.01153 0.00568 HS r'
55483.630399 1.00840 0.00566 HS r'
55483.633765 0.99707 0.00576 HS r'
55483.638779 0.99389 0.00576 HS r'
55483.642199 1.01355 0.00582 HS r'
55483.650515 0.99399 0.00675 HS r'
55483.654085 0.99922 0.00634 HS r'
55483.657662 1.00924 0.00641 HS r'
55483.662880 0.98987 0.00630 HS r'
55483.666449 1.00354 0.00639 HS r'
55483.670325 1.00364 0.00633 HS r'
55483.675531 1.00745 0.00645 HS r'
55483.679083 0.99574 0.00630 HS r'
55483.682676 1.00736 0.00629 HS r'
55483.687966 1.00183 0.00611 HS r'
55483.691848 0.99822 0.00619 HS r'
55483.695453 1.01173 0.00622 HS r'
55483.700457 1.00367 0.00614 HS r'
55483.704031 0.99116 0.00606 HS r'
55483.707595 1.00247 0.00605 HS r'
55483.713004 0.99825 0.00605 HS r'
55483.716579 1.00830 0.00593 HS r'
55483.720131 1.01514 0.00594 HS r'
55483.725094 1.00439 0.00594 HS r'
55483.728660 1.00535 0.00592 HS r'
55483.732517 0.99966 0.00585 HS r'
55483.737581 1.00739 0.00590 HS r'
55483.741146 1.00119 0.00589 HS r'
55483.744750 1.00361 0.00580 HS r'
55483.749789 1.00426 0.00590 HS r'
55483.753702 1.01365 0.00581 HS r'
55483.757292 1.01059 0.00584 HS r'
55483.762270 0.99587 0.00583 HS r'
55483.765832 1.00171 0.00580 HS r'
55483.769419 1.00452 0.00595 HS r'
55483.774864 1.00638 0.00588 HS r'
55483.778429 0.99785 0.00594 HS r'
55483.781981 1.00883 0.00585 HS r'
55483.786895 1.00048 0.00580 HS r'
55483.790473 0.99504 0.00589 HS r'
55483.794322 1.00444 0.00593 HS r'
55483.799343 1.00475 0.00585 HS r'
55483.802933 1.00277 0.00584 HS r'
55483.806528 1.01331 0.00588 HS r'
55483.811618 1.00931 0.00583 HS r'
55483.815528 1.00493 0.00588 HS r'
55483.819078 0.99608 0.00593 HS r'
55483.824026 0.98770 0.00590 HS r'
55483.827623 1.00964 0.00590 HS r'
55483.831204 1.00689 0.00593 HS r'
55483.836605 0.98735 0.00829 HS r'
55483.840161 0.98749 0.01071 HS r'
55483.843674 0.97857 0.01385 HS r'
55483.847255 0.99434 0.00798 HS r'
55483.850776 0.98849 0.01611 HS r'
55483.854591 0.99110 0.00775 HS r'
55483.859285 0.96705 0.00689 HS r'
55483.862591 0.97798 0.01146 HS r'
55483.869118 0.98529 0.00664 HS r'
55483.873971 0.98136 0.00644 HS r'
55483.877301 0.98551 0.00606 HS r'
55483.880663 0.98117 0.00601 HS r'
55484.410718 0.99038 0.00685 HS r'
55484.414130 0.99444 0.00685 HS r'
55484.417535 0.99942 0.00651 HS r'
55484.422357 0.98816 0.00678 HS r'
55484.425770 1.00998 0.00648 HS r'
55484.429496 1.00485 0.00627 HS r'
55484.434254 0.98363 0.00634 HS r'
55484.437669 1.00098 0.00620 HS r'
55484.441060 0.99418 0.00618 HS r'
55484.445995 0.99831 0.00634 HS r'
55484.449720 1.00176 0.00607 HS r'
55484.453117 0.99889 0.00603 HS r'
55484.458212 0.99340 0.00604 HS r'
55484.461624 0.99186 0.00606 HS r'
55484.465052 1.00064 0.00618 HS r'
55484.470120 0.99926 0.00593 HS r'
55484.473540 1.00139 0.00593 HS r'
55484.476972 0.99113 0.00596 HS r'
55484.482097 0.99507 0.00585 HS r'
55484.485492 0.99412 0.00588 HS r'
55484.489205 0.99353 0.00580 HS r'
55484.494465 0.99033 0.00584 HS r'
55484.497878 0.99164 0.00598 HS r'
55484.501290 0.99857 0.00582 HS r'
55484.506436 0.99534 0.00593 HS r'
55484.510169 1.00352 0.00587 HS r'
55484.513604 0.98926 0.00581 HS r'
55484.518586 1.00349 0.00588 HS r'
55484.521987 1.00954 0.00575 HS r'
55484.525388 1.00247 0.00587 HS r'
55484.530871 0.99856 0.00589 HS r'
55484.534249 0.99243 0.00589 HS r'
55484.537673 0.98909 0.00585 HS r'
55484.542509 0.99155 0.00588 HS r'
55484.545931 0.99113 0.00587 HS r'
55484.549679 0.99369 0.00585 HS r'
55484.554807 0.98876 0.00605 HS r'
55484.558231 0.99723 0.00595 HS r'
55484.561655 1.00475 0.00585 HS r'
55484.566486 1.00274 0.00601 HS r'
55484.570238 1.00022 0.00572 HS r'
55484.573612 1.00440 0.00588 HS r'
55484.578303 1.00827 0.00593 HS r'
55484.581678 0.98652 0.00601 HS r'
55484.585081 0.99541 0.00598 HS r'
55484.590214 0.99551 0.00582 HS r'
55484.593588 0.99883 0.00601 HS r'
55484.596976 0.98560 0.00595 HS r'
55484.601919 1.00079 0.00571 HS r'
55484.605342 0.99595 0.00584 HS r'
55484.609066 0.99740 0.00582 HS r'
55484.614044 1.00556 0.00580 HS r'
55484.617475 1.00047 0.00577 HS r'
55484.620863 0.99246 0.00577 HS r'
55484.625601 0.99800 0.00582 HS r'
55484.629338 1.01514 0.00581 HS r'
55484.632764 0.99668 0.00576 HS r'
55484.637438 1.00381 0.00588 HS r'
55484.640801 1.00325 0.00595 HS r'
55484.648621 1.00747 0.00688 HS r'
55484.651964 1.00379 0.00661 HS r'
55484.655637 0.98796 0.00658 HS r'
55484.660455 1.00090 0.00670 HS r'
55484.663821 0.99488 0.00652 HS r'
55484.672069 0.99150 0.00654 HS r'
55484.675748 0.99284 0.00658 HS r'
55484.679096 1.00459 0.00637 HS r'
55484.683614 1.00615 0.00651 HS r'
55484.686984 0.99538 0.00640 HS r'
55484.690360 0.99592 0.00629 HS r'
55484.695426 0.98300 0.00647 HS r'
55484.698789 1.00121 0.00617 HS r'
55484.702157 1.00219 0.00625 HS r'
55484.706681 0.99827 0.00599 HS r'
55484.710032 0.99673 0.00609 HS r'
55484.713720 0.99164 0.00610 HS r'
55484.718364 0.98714 0.00610 HS r'
55484.721727 0.99062 0.00608 HS r'
55484.725080 0.99442 0.00590 HS r'
55484.728444 0.99397 0.00592 HS r'
55484.732117 1.01376 0.00595 HS r'
55484.736813 0.99764 0.00592 HS r'
55484.740158 0.98487 0.00592 HS r'
55484.743535 1.00355 0.00578 HS r'
55484.748123 1.00791 0.00586 HS r'
55484.751777 1.00201 0.00576 HS r'
55484.755139 0.99654 0.00581 HS r'
55484.759728 1.00404 0.00579 HS r'
55484.763088 1.00106 0.00586 HS r'
55484.766455 0.99685 0.00580 HS r'
55484.771396 1.00306 0.00580 HS r'
55484.774759 0.99633 0.00565 HS r'
55484.778123 0.98752 0.00589 HS r'
55484.781486 0.98885 0.00580 HS r'
55484.785961 0.99259 0.00577 HS r'
55484.789623 0.98508 0.00576 HS r'
55484.792965 0.98689 0.00577 HS r'
55484.797819 0.99923 0.00577 HS r'
55484.801177 1.00217 0.00566 HS r'
55484.804521 1.00123 0.00571 HS r'
55484.809558 1.00340 0.00575 HS r'
55484.812923 1.00123 0.00577 HS r'
55484.816297 1.00903 0.00573 HS r'
55484.819651 1.00446 0.00568 HS r'
55484.824351 0.99537 0.00572 HS r'
55484.828026 1.00926 0.00574 HS r'
55484.831368 1.00127 0.00573 HS r'
55484.836052 1.00182 0.00577 HS r'
55484.839407 1.00230 0.00579 HS r'
55484.842728 1.00188 0.00571 HS r'
55484.847484 1.00717 0.00566 HS r'
55484.850805 0.99732 0.00572 HS r'
55484.854128 0.99652 0.00565 HS r'
55484.858737 1.00672 0.00566 HS r'
55484.862084 0.99852 0.00567 HS r'
55484.865764 1.00079 0.00567 HS r'
55484.870379 1.00512 0.00569 HS r'
55484.873750 0.98959 0.00569 HS r'
55484.877105 0.99068 0.00581 HS r'
55484.881649 0.98843 0.00595 HS r'
55485.406260 0.99597 0.00688 HS r'
55485.409987 0.99526 0.00686 HS r'
55485.413420 1.00375 0.00669 HS r'
55485.418522 1.01910 0.00648 HS r'
55485.421930 1.00632 0.00644 HS r'
55485.425351 1.00857 0.00632 HS r'
55485.430453 0.99189 0.00653 HS r'
55485.433870 0.99964 0.00662 HS r'
55485.437291 1.00980 0.00646 HS r'
55485.442237 1.01748 0.00613 HS r'
55485.445663 1.00521 0.00656 HS r'
55485.449413 1.00094 0.00617 HS r'
55485.454171 1.00592 0.00614 HS r'
55485.457585 0.99643 0.00613 HS r'
55485.461003 1.00045 0.00626 HS r'
55485.466031 0.99966 0.00624 HS r'
55485.469754 1.01552 0.00584 HS r'
55485.473162 0.99097 0.00608 HS r'
55485.477883 1.00178 0.00583 HS r'
55485.481289 0.99233 0.00617 HS r'
55485.484700 1.00778 0.00602 HS r'
55485.489987 1.00857 0.00594 HS r'
55485.493386 1.00670 0.00596 HS r'
55485.496776 1.01839 0.00567 HS r'
55485.501678 1.01166 0.00586 HS r'
55485.505076 0.99658 0.00585 HS r'
55485.508842 1.00051 0.00576 HS r'
55485.513859 1.00927 0.00581 HS r'
55485.517229 1.00927 0.00576 HS r'
55485.520631 0.99582 0.00579 HS r'
55485.525395 1.00638 0.00576 HS r'
55485.529119 1.01204 0.00573 HS r'
55485.532485 1.00904 0.00567 HS r'
55485.537251 1.01508 0.00579 HS r'
55485.540672 0.99068 0.00567 HS r'
55485.544096 1.01093 0.00570 HS r'
55485.549436 1.00742 0.00578 HS r'
55485.552849 1.01523 0.00555 HS r'
55485.556278 1.00686 0.00567 HS r'
55485.561775 1.01014 0.00562 HS r'
55485.565189 1.01194 0.00572 HS r'
55485.568929 1.00125 0.00567 HS r'
55485.573752 1.00394 0.00581 HS r'
55485.577171 1.01267 0.00571 HS r'
55485.580572 1.00638 0.00583 HS r'
55485.585349 1.00934 0.00574 HS r'
55485.589083 0.99984 0.00568 HS r'
55485.592503 1.01117 0.00567 HS r'
55485.597771 1.01817 0.00585 HS r'
55485.601216 0.99197 0.00570 HS r'
55485.604632 0.99045 0.00570 HS r'
55485.609755 1.00115 0.00583 HS r'
55485.613195 1.01606 0.00567 HS r'
55485.616595 1.00988 0.00572 HS r'
55485.621618 1.00828 0.00575 HS r'
55485.625183 0.99589 0.00579 HS r'
55485.628936 1.00301 0.00569 HS r'
55485.633885 1.00416 0.00580 HS r'
55485.637280 1.00222 0.00576 HS r'
55485.640656 1.00075 0.00592 HS r'
55485.646101 1.01551 0.00691 HS r'
55485.649452 1.01761 0.00647 HS r'
55485.652813 1.00979 0.00655 HS r'
55485.657289 1.01026 0.00670 HS r'
55485.660643 0.99620 0.00660 HS r'
55485.664318 0.99963 0.00695 HS r'
55485.669088 1.02424 0.00624 HS r'
55485.672441 1.00292 0.00642 HS r'
55485.675809 0.99938 0.00655 HS r'
55485.680504 1.00632 0.00650 HS r'
55485.684181 0.99867 0.00632 HS r'
55485.687521 0.99088 0.00616 HS r'
55485.692369 1.01207 0.00640 HS r'
55485.695736 1.01288 0.00629 HS r'
55485.699118 1.00371 0.00616 HS r'
55485.704115 1.01092 0.00607 HS r'
55485.707457 0.99728 0.00618 HS r'
55485.710833 1.00846 0.00630 HS r'
55485.715419 1.00537 0.00622 HS r'
55485.718761 1.00304 0.00616 HS r'
55485.722417 1.01653 0.00606 HS r'
55485.726924 1.00598 0.00609 HS r'
55485.730241 0.99836 0.00622 HS r'
55485.733586 1.01263 0.00613 HS r'
55485.738046 1.00159 0.00581 HS r'
55485.741700 1.01052 0.00600 HS r'
55485.745066 0.99977 0.00605 HS r'
55485.749741 0.99040 0.00606 HS r'
55485.753095 1.01530 0.00605 HS r'
55485.756471 0.99598 0.00595 HS r'
55485.761355 1.01132 0.00583 HS r'
55485.764753 1.00242 0.00584 HS r'
55485.768093 1.00610 0.00578 HS r'
55485.772601 1.00108 0.00584 HS r'
55485.775956 0.99315 0.00578 HS r'
55485.779607 1.00758 0.00572 HS r'
55485.784044 1.00768 0.00572 HS r'
55485.787385 0.99697 0.00577 HS r'
55485.790735 0.99618 0.00594 HS r'
55485.795351 1.00650 0.00574 HS r'
55485.799040 1.00421 0.00581 HS r'
55485.802403 0.99834 0.00569 HS r'
55485.807007 1.00437 0.00589 HS r'
55485.810346 1.00785 0.00585 HS r'
55485.813708 1.00481 0.00575 HS r'
55485.818652 0.99838 0.00573 HS r'
55485.822016 1.00315 0.00573 HS r'
55485.825377 0.99271 0.00584 HS r'
55485.830012 0.99613 0.00586 HS r'
55485.833391 1.00863 0.00586 HS r'
55485.837019 1.00243 0.00574 HS r'
55485.841434 0.99983 0.00590 HS r'
55485.844752 1.00228 0.00583 HS r'
55485.848095 1.00922 0.00587 HS r'
55485.852588 0.99876 0.00588 HS r'
55485.856453 1.00899 0.00576 HS r'
55485.859818 1.00340 0.00587 HS r'
55485.867759 0.98543 0.00593 HS r'
55485.871129 0.99196 0.00577 HS r'
55485.875992 0.98408 0.00587 HS r'
55485.879371 0.98809 0.00608 HS r'
55486.419722 0.99681 0.00696 HS r'
55486.423104 0.99382 0.00707 HS r'
55486.426518 0.99421 0.00718 HS r'
55486.431528 0.97784 0.00688 HS r'
55486.434907 0.98311 0.00721 HS r'
55486.438625 0.99480 0.00684 HS r'
55486.443542 1.00007 0.00685 HS r'
55486.446910 0.98536 0.00688 HS r'
55486.450314 1.00708 0.00676 HS r'
55486.455308 1.00965 0.00664 HS r'
55486.459038 1.00829 0.00663 HS r'
55486.462476 0.99292 0.00661 HS r'
55486.467396 1.00970 0.00662 HS r'
55486.470809 0.99646 0.00665 HS r'
55486.474210 0.99861 0.00640 HS r'
55486.479544 1.00278 0.00631 HS r'
55486.482914 0.98046 0.00647 HS r'
55486.486340 1.00328 0.00654 HS r'
55486.491438 1.00389 0.00617 HS r'
55486.494855 0.99838 0.00640 HS r'
55486.498593 0.97770 0.00610 HS r'
55486.503603 0.99131 0.00616 HS r'
55486.507053 0.99221 0.00614 HS r'
55486.510459 0.98579 0.00628 HS r'
55486.515457 0.99881 0.00608 HS r'
55486.519177 1.01339 0.00585 HS r'
55486.522588 0.99470 0.00603 HS r'
55486.527866 1.00296 0.00612 HS r'
55486.531272 0.98942 0.00595 HS r'
55486.534691 0.99743 0.00606 HS r'
55486.540136 0.99607 0.00598 HS r'
55486.543611 1.00711 0.00584 HS r'
55486.547029 0.99708 0.00591 HS r'
55486.552060 0.97668 0.00606 HS r'
55486.555478 1.00083 0.00597 HS r'
55486.559178 1.00143 0.00592 HS r'
55486.564134 1.00232 0.00589 HS r'
55486.567552 1.01210 0.00591 HS r'
55486.570960 1.00536 0.00605 HS r'
55486.576041 0.99716 0.00594 HS r'
55486.579764 0.99256 0.00597 HS r'
55486.583149 1.00544 0.00590 HS r'
55486.588229 1.00894 0.00577 HS r'
55486.591653 1.00749 0.00589 HS r'
55486.595093 1.00888 0.00582 HS r'
55486.604136 1.00499 0.00584 HS r'
55486.607544 1.00163 0.00583 HS r'
55486.612680 0.98330 0.00593 HS r'
55486.616085 1.00438 0.00594 HS r'
55486.619778 0.99218 0.00597 HS r'
55486.624944 1.00146 0.00593 HS r'
55486.628322 1.01471 0.00583 HS r'
55486.631729 0.99593 0.00594 HS r'
55486.636662 0.98034 0.00603 HS r'
55486.640396 1.00058 0.00628 HS r'
55486.642049 0.99672 0.00709 HS r'
55486.645415 1.01581 0.00692 HS r'
55486.648757 0.99473 0.00739 HS r'
55486.653364 0.98738 0.00710 HS r'
55486.657019 0.99490 0.00703 HS r'
55486.660399 1.00116 0.00687 HS r'
55486.664904 0.99174 0.00681 HS r'
55486.668268 1.00795 0.00691 HS r'
55486.671639 1.00303 0.00647 HS r'
55486.676540 1.00332 0.00650 HS r'
55486.679880 1.00669 0.00682 HS r'
55486.683250 0.99749 0.00655 HS r'
55486.687976 0.97820 0.00667 HS r'
55486.691341 0.99418 0.00654 HS r'
55486.695012 1.00757 0.00645 HS r'
55486.699573 0.99604 0.00654 HS r'
55486.702937 0.98662 0.00655 HS r'
55486.706291 1.00320 0.00660 HS r'
55486.710903 1.00155 0.00661 HS r'
55486.714593 1.00791 0.00625 HS r'
55486.717958 0.99547 0.00629 HS r'
55486.722514 0.99401 0.00635 HS r'
55486.725878 0.98336 0.00626 HS r'
55486.729220 0.99577 0.00626 HS r'
55486.734196 1.00462 0.00623 HS r'
55486.737563 0.98047 0.00633 HS r'
55486.740911 0.99196 0.00617 HS r'
55486.745738 0.99067 0.00609 HS r'
55486.749104 0.99901 0.00605 HS r'
55486.752759 0.99346 0.00607 HS r'
55486.757461 1.00640 0.00598 HS r'
55486.760805 1.00227 0.00614 HS r'
55486.764195 1.00884 0.00592 HS r'
55486.769004 1.00917 0.00603 HS r'
55486.776210 1.00126 0.00595 HS r'
55486.780670 0.99282 0.00593 HS r'
55486.784010 1.00067 0.00580 HS r'
55486.787364 1.00404 0.00582 HS r'
55486.792147 0.99578 0.00578 HS r'
55486.795465 0.98447 0.00592 HS r'
55486.798812 1.00401 0.00575 HS r'
55486.803462 1.00201 0.00570 HS r'
55486.806802 0.99708 0.00571 HS r'
55486.810435 0.99637 0.00578 HS r'
55486.814924 0.99183 0.00584 HS r'
55486.818278 0.99810 0.00582 HS r'
55486.821640 0.98394 0.00577 HS r'
55486.826163 1.00442 0.00586 HS r'
55486.829838 1.01328 0.00592 HS r'
55486.833194 0.97563 0.00582 HS r'
55486.837761 0.98095 0.00586 HS r'
55486.841113 0.99619 0.00590 HS r'
55486.844437 0.99769 0.00567 HS r'
55486.849267 1.00858 0.00568 HS r'
55486.852584 0.98595 0.00586 HS r'
55486.855948 1.00593 0.00571 HS r'
55486.860453 0.99692 0.00574 HS r'
55486.863818 0.99466 0.00584 HS r'
55486.867509 0.98446 0.00585 HS r'
55486.872094 1.00203 0.00585 HS r'
55486.875414 1.01388 0.00584 HS r'
55486.878755 0.99945 0.00588 HS r'
55487.415777 1.00775 0.00738 HS r'
55487.419179 0.99416 0.00727 HS r'
55487.422609 0.99158 0.00743 HS r'
55487.427764 1.00266 0.00699 HS r'
55487.431190 1.00727 0.00709 HS r'
55487.434564 1.00076 0.00671 HS r'
55487.439677 0.98217 0.00689 HS r'
55487.443106 0.98894 0.00714 HS r'
55487.446822 1.00429 0.00722 HS r'
55487.451737 1.00305 0.00679 HS r'
55487.455141 1.00186 0.00649 HS r'
55487.458566 0.99875 0.00674 HS r'
55487.463475 0.99865 0.00675 HS r'
55487.467201 0.99598 0.00664 HS r'
55487.470624 1.01157 0.00686 HS r'
55487.475446 1.00166 0.00673 HS r'
55487.478875 1.00249 0.00678 HS r'
55487.482275 1.00874 0.00664 HS r'
55487.487629 1.01232 0.00665 HS r'
55487.491043 0.99718 0.00700 HS r'
55487.494423 1.01108 0.00634 HS r'
55487.499467 0.99813 0.00666 HS r'
55487.502874 1.03269 0.00664 HS r'
55487.506586 1.01387 0.00639 HS r'
55487.511474 0.99320 0.00662 HS r'
55487.514867 1.00195 0.00643 HS r'
55487.518302 0.99312 0.00677 HS r'
55487.523210 0.98710 0.00728 HS r'
55487.526968 1.00055 0.00616 HS r'
55487.530379 0.97807 0.00647 HS r'
55487.535630 1.00264 0.00632 HS r'
55487.539177 0.99897 0.00622 HS r'
55487.542569 1.00618 0.00606 HS r'
55487.548203 1.01665 0.00613 HS r'
55487.551651 0.98747 0.00611 HS r'
55487.555044 1.01422 0.00605 HS r'
55487.559722 1.00910 0.00598 HS r'
55487.563100 1.00582 0.00595 HS r'
55487.566819 1.00908 0.00585 HS r'
55487.571974 0.99992 0.00600 HS r'
55487.575378 0.99300 0.00596 HS r'
55487.578800 0.99364 0.00603 HS r'
55487.583778 0.99261 0.00591 HS r'
55487.587470 1.00298 0.00603 HS r'
55487.590844 1.00819 0.00598 HS r'
55487.596059 0.99076 0.00602 HS r'
55487.599453 1.00653 0.00600 HS r'
55487.602876 1.00321 0.00617 HS r'
55487.608160 0.99381 0.00583 HS r'
55487.611565 1.01303 0.00593 HS r'
55487.615011 0.99825 0.00603 HS r'
55487.620305 1.00135 0.00606 HS r'
55487.623719 1.00619 0.00601 HS r'
55487.627449 1.00642 0.00608 HS r'
55487.632323 1.00749 0.00617 HS r'
55487.635732 1.00154 0.00617 HS r'
55487.659454 1.00376 0.00678 HS r'
55487.662796 1.00122 0.00692 HS r'
55487.666163 0.99890 0.00677 HS r'
55487.670791 1.02171 0.00662 HS r'
55487.674470 1.00699 0.00650 HS r'
55487.677859 1.00181 0.00671 HS r'
55487.682379 1.01826 0.00663 HS r'
55487.685744 1.00448 0.00646 HS r'
55487.689097 1.00264 0.00647 HS r'
55487.693911 1.01025 0.00660 HS r'
55487.697252 0.99281 0.00647 HS r'
55487.700616 1.01172 0.00653 HS r'
55487.705123 0.99836 0.00666 HS r'
55487.708438 0.98641 0.00699 HS r'
55487.712099 1.00544 0.00648 HS r'
55487.716756 1.01297 0.00657 HS r'
55487.720125 1.00399 0.00650 HS r'
55487.723465 0.99740 0.00628 HS r'
55487.728140 1.01411 0.00649 HS r'
55487.731794 0.99028 0.00630 HS r'
55487.735159 0.98680 0.00615 HS r'
55487.739664 1.00619 0.00615 HS r'
55487.743037 0.99356 0.00631 HS r'
55487.746410 0.98783 0.00629 HS r'
55487.751181 0.99026 0.00621 HS r'
55487.754531 1.00877 0.00627 HS r'
55487.757904 0.99922 0.00626 HS r'
55487.762553 0.99971 0.00663 HS r'
55487.765926 1.00082 0.00624 HS r'
55487.769601 1.00340 0.00606 HS r'
55487.774123 0.98834 0.00643 HS r'
55487.777474 1.00325 0.00612 HS r'
55487.780836 0.98940 0.00624 HS r'
55487.785313 0.99233 0.00618 HS r'
55487.788991 1.00602 0.00606 HS r'
55487.792364 0.99795 0.00603 HS r'
55487.797077 1.01498 0.00594 HS r'
55487.800393 1.00455 0.00596 HS r'
55487.803707 0.99712 0.00593 HS r'
55487.808697 1.00971 0.00583 HS r'
55487.812049 1.00205 0.00580 HS r'
55487.815412 1.00326 0.00579 HS r'
55487.820145 1.00303 0.00574 HS r'
55487.823461 1.00576 0.00580 HS r'
55487.827084 0.98284 0.00602 HS r'
55487.831740 0.97360 0.00591 HS r'
55487.835056 0.99196 0.00595 HS r'
55487.838371 0.99552 0.00581 HS r'
55487.842866 1.00048 0.00575 HS r'
55487.846496 0.99460 0.00584 HS r'
55487.849811 0.98986 0.00592 HS r'
55487.854445 0.98141 0.00580 HS r'
55487.857761 1.01689 0.00592 HS r'
55487.861080 1.00714 0.00596 HS r'
55487.866020 0.99573 0.00583 HS r'
55487.869394 0.99286 0.00592 HS r'
55487.872746 1.00347 0.00599 HS r'
55487.877347 1.00296 0.00602 HS r'
55487.880685 1.00204 0.00631 HS r'
55488.409739 0.99716 0.01140 HS r'
55488.413124 0.98966 0.01115 HS r'
55488.416797 1.02183 0.01186 HS r'
55488.421485 0.98308 0.00959 HS r'
55488.424870 1.01373 0.00948 HS r'
55488.428243 0.99373 0.00923 HS r'
55488.433496 0.98121 0.00951 HS r'
55488.437306 0.98019 0.00984 HS r'
55488.440720 1.01002 0.00972 HS r'
55488.445394 1.00281 0.00964 HS r'
55488.448794 0.98900 0.00941 HS r'
55488.452191 0.98289 0.00935 HS r'
55488.457564 0.98711 0.00914 HS r'
55488.468902 1.01957 0.00871 HS r'
55488.472315 0.99382 0.00925 HS r'
55488.476028 1.00065 0.01070 HS r'
55488.481314 1.00340 0.00965 HS r'
55488.484715 1.00361 0.00863 HS r'
55488.488115 0.98782 0.01235 HS r'
55488.499870 0.99672 0.00932 HS r'
55488.504754 0.99279 0.01014 HS r'
55488.551570 1.00120 0.00860 HS r'
55488.554986 1.00066 0.00752 HS r'
55488.558345 0.99471 0.00772 HS r'
55488.563065 0.98760 0.00983 HS r'
55488.566453 1.00148 0.00910 HS r'
55488.570173 1.01083 0.00730 HS r'
55488.575222 1.00791 0.00678 HS r'
55488.578607 0.99515 0.00766 HS r'
55488.581987 1.00692 0.00848 HS r'
55488.587078 0.98498 0.00727 HS r'
55488.590756 1.00021 0.00725 HS r'
55488.597639 0.99924 0.00930 HS r'
55488.602566 0.98149 0.00764 HS r'
55488.605977 1.00600 0.00686 HS r'
55488.609654 1.00231 0.00685 HS r'
55488.614758 0.99150 0.00790 HS r'
55488.618132 1.01555 0.00843 HS r'
55488.621506 0.99909 0.01190 HS r'
55488.624875 0.99747 0.00946 HS r'
55488.628574 0.98897 0.01088 HS r'
55488.658167 0.99454 0.00701 HS r'
55488.661495 0.99795 0.00733 HS r'
55488.664835 0.98422 0.00693 HS r'
55488.669521 0.99787 0.00707 HS r'
55488.672878 0.98622 0.00691 HS r'
55488.676559 0.99414 0.00683 HS r'
55488.681226 1.00157 0.00684 HS r'
55488.684590 1.00261 0.00675 HS r'
55488.687954 1.00027 0.00681 HS r'
55488.692673 0.98005 0.00711 HS r'
55488.696350 0.99601 0.00663 HS r'
55488.699714 1.00039 0.00640 HS r'
55488.704298 1.00485 0.00645 HS r'
55488.707615 0.99574 0.00687 HS r'
55488.710956 0.99046 0.00658 HS r'
55488.716202 1.00025 0.00665 HS r'
55488.719572 0.99541 0.00658 HS r'
55488.722918 0.98899 0.00656 HS r'
55488.727730 1.00912 0.00634 HS r'
55488.731098 0.99776 0.00651 HS r'
55488.734785 0.99749 0.00641 HS r'
55488.739594 0.99292 0.00671 HS r'
55488.742960 0.99506 0.00646 HS r'
55488.746306 0.99308 0.00637 HS r'
55488.750778 0.99132 0.00613 HS r'
55488.754465 0.99908 0.00626 HS r'
55488.757803 1.00605 0.00615 HS r'
55488.762411 0.99824 0.00618 HS r'
55488.765764 0.98634 0.00647 HS r'
55488.769126 1.00497 0.00642 HS r'
55488.773920 0.99065 0.00631 HS r'
55488.777273 1.00754 0.00620 HS r'
55488.780652 0.99863 0.00633 HS r'
55488.785281 0.98412 0.00624 HS r'
55488.788655 0.98232 0.00617 HS r'
55488.792310 0.98818 0.00607 HS r'
55488.796905 0.99783 0.00618 HS r'
55488.800269 1.00553 0.00594 HS r'
55488.803586 0.98752 0.00630 HS r'
55488.808065 1.00343 0.00590 HS r'
55488.811752 0.99904 0.00614 HS r'
55488.815114 0.98651 0.00611 HS r'
55488.818479 0.97951 0.00598 HS r'
55488.821832 0.99932 0.00591 HS r'
55488.825199 0.99806 0.00601 HS r'
55488.828873 0.98751 0.00592 HS r'
55488.832229 1.00425 0.00587 HS r'
55488.835549 0.98574 0.00579 HS r'
55488.840136 1.00200 0.00567 HS r'
55488.843452 0.99636 0.00580 HS r'
55488.847086 1.00309 0.00575 HS r'
55488.851620 1.00219 0.00570 HS r'
55488.854937 0.99774 0.00567 HS r'
55488.863033 0.99793 0.00582 HS r'
55488.866697 0.99758 0.00578 HS r'
55488.870016 0.98932 0.00580 HS r'
55488.874616 0.99584 0.00581 HS r'
55488.877970 0.99686 0.00603 HS r'
55489.426102 1.02829 0.01165 HS r'
55489.653292 1.02313 0.00754 HS r'
55489.656634 1.00522 0.00724 HS r'
55489.659950 0.98703 0.00738 HS r'
55489.664761 1.01993 0.00749 HS r'
55489.668437 1.00669 0.00743 HS r'
55489.671803 1.00370 0.00709 HS r'
55489.676428 0.99876 0.00723 HS r'
55489.679769 1.00790 0.00702 HS r'
55489.683125 1.00296 0.00702 HS r'
55489.688296 1.00392 0.00688 HS r'
55489.691634 1.00446 0.00698 HS r'
55489.694989 1.01293 0.00680 HS r'
55489.699728 1.01246 0.00693 HS r'
55489.703090 1.01453 0.00668 HS r'
55489.706745 0.99122 0.00672 HS r'
55489.711432 1.00775 0.00687 HS r'
55489.714807 0.99540 0.00688 HS r'
55489.718187 1.00593 0.00697 HS r'
55489.722759 1.00186 0.00667 HS r'
55489.726435 0.99646 0.00676 HS r'
55489.729775 0.99790 0.00703 HS r'
55489.734271 1.00455 0.00656 HS r'
55489.737647 1.00993 0.00648 HS r'
55489.740989 1.00069 0.00645 HS r'
55489.745844 1.01236 0.00651 HS r'
55489.749164 0.98986 0.00636 HS r'
55489.752657 0.99918 0.00672 HS r'
55489.757169 1.01866 0.00625 HS r'
55489.760536 1.01495 0.00642 HS r'
55489.764210 1.00019 0.00660 HS r'
55489.768828 1.01113 0.00682 HS r'
55489.772177 1.00868 0.00614 HS r'
55489.775538 1.01368 0.00629 HS r'
55489.780054 0.99136 0.00634 HS r'
55489.783720 1.00183 0.00622 HS r'
55489.787063 1.00669 0.00640 HS r'
55489.791580 0.99849 0.00622 HS r'
55489.794897 0.99964 0.00636 HS r'
55489.798242 1.00078 0.00647 HS r'
55489.803115 1.00345 0.00623 HS r'
55489.806468 1.00855 0.00633 HS r'
55489.809821 0.98915 0.00646 HS r'
55489.814522 0.99710 0.00616 HS r'
55489.817873 1.00925 0.00607 HS r'
55489.821539 1.00534 0.00615 HS r'
55489.826059 0.99150 0.00639 HS r'
55489.829411 1.00718 0.00633 HS r'
55489.832728 0.99061 0.00637 HS r'
55489.837354 1.01092 0.00594 HS r'
55489.841017 0.99994 0.00602 HS r'
55489.844396 0.99306 0.00602 HS r'
55489.848888 0.98754 0.00589 HS r'
55489.852255 0.99995 0.00577 HS r'
55489.855576 0.99784 0.00574 HS r'
55489.860467 0.99732 0.00581 HS r'
55489.863816 1.00103 0.00571 HS r'
55489.867186 0.99767 0.00570 HS r'
55489.871817 0.99018 0.00591 HS r'
55489.875159 0.99402 0.00589 HS r'
55489.879169 0.99921 0.00592 HS r'
55490.478214 0.98731 0.01127 HS r'
55490.521244 0.98582 0.00984 HS r'
55490.524655 1.02205 0.01250 HS r'
55490.528051 0.99511 0.00931 HS r'
55490.533542 1.00792 0.00875 HS r'
55490.537234 1.00728 0.00943 HS r'
55490.540608 0.97130 0.00899 HS r'
55490.545585 0.98933 0.01008 HS r'
55490.549011 1.00637 0.00886 HS r'
55490.552445 0.99415 0.00915 HS r'
55490.557797 0.98030 0.00909 HS r'
55490.561213 0.99111 0.00958 HS r'
55490.564597 1.01799 0.00915 HS r'
55490.569437 0.99196 0.00836 HS r'
55490.572859 1.00157 0.00810 HS r'
55490.576605 1.00238 0.00841 HS r'
55490.581253 1.00251 0.00866 HS r'
55490.584680 0.97706 0.00845 HS r'
55490.588103 0.99846 0.00791 HS r'
55490.593033 0.99384 0.00831 HS r'
55490.596755 0.98971 0.00837 HS r'
55490.600190 0.98821 0.00799 HS r'
55490.605209 0.99819 0.00811 HS r'
55490.608622 1.00587 0.00735 HS r'
55490.612033 0.97425 0.00926 HS r'
55490.654286 0.99556 0.00815 HS r'
55490.657952 0.99927 0.00802 HS r'
55490.661300 1.00004 0.00812 HS r'
55490.666214 0.98962 0.00778 HS r'
55490.669599 0.99487 0.00755 HS r'
55490.672938 0.99400 0.00777 HS r'
55490.677951 0.98894 0.00776 HS r'
55490.681314 0.99764 0.00760 HS r'
55490.684687 1.00626 0.00760 HS r'
55490.689264 0.99762 0.00716 HS r'
55490.692626 0.99139 0.00740 HS r'
55490.696314 0.97524 0.00760 HS r'
55490.700913 1.00638 0.00702 HS r'
55490.704276 0.99505 0.00734 HS r'
55490.707616 0.99333 0.00755 HS r'
55490.712095 0.99630 0.00720 HS r'
55490.715926 1.01364 0.00711 HS r'
55490.719274 0.99785 0.00744 HS r'
55490.723744 1.01148 0.00685 HS r'
55490.727107 1.00332 0.00721 HS r'
55490.730450 0.99336 0.00686 HS r'
55490.738990 0.99238 0.00705 HS r'
55490.742347 1.00754 0.00718 HS r'
55490.747031 1.00037 0.00712 HS r'
55490.750383 1.00531 0.00691 HS r'
55490.754032 1.00105 0.00694 HS r'
55490.758515 1.01132 0.00671 HS r'
55490.761879 1.02007 0.00643 HS r'
55490.765248 0.99650 0.00681 HS r'
55490.769847 0.98892 0.00690 HS r'
55490.773509 1.00298 0.00675 HS r'
55490.776862 0.98299 0.00714 HS r'
55490.781280 1.01110 0.00694 HS r'
55490.784620 1.00799 0.00682 HS r'
55490.787983 0.99157 0.00669 HS r'
55490.792770 0.99865 0.00683 HS r'
55490.799640 1.00461 0.00667 HS r'
55490.804210 1.00337 0.00640 HS r'
55490.807573 0.99801 0.00661 HS r'
55490.811258 0.97913 0.00688 HS r'
55490.815716 0.98346 0.00679 HS r'
55490.819035 1.00594 0.00688 HS r'
55490.822350 1.00294 0.00674 HS r'
55490.826895 0.99530 0.00648 HS r'
55490.830523 1.00359 0.00660 HS r'
55490.833865 1.00054 0.00648 HS r'
55490.838441 0.98695 0.00652 HS r'
55490.841814 0.98781 0.00641 HS r'
55490.845188 0.99017 0.00635 HS r'
55490.849933 1.01385 0.00629 HS r'
55490.853274 0.99918 0.00637 HS r'
55490.856592 0.99414 0.00647 HS r'
55490.861190 0.99605 0.00638 HS r'
55490.864554 0.98620 0.00622 HS r'
55490.868216 0.99831 0.00625 HS r'
55490.872726 1.00126 0.00595 HS r'
55490.876070 0.99388 0.00620 HS r'
55491.650142 0.99598 0.00904 HS r'
55491.653455 0.99631 0.00844 HS r'
55491.657105 1.00647 0.00902 HS r'
55491.661704 0.98345 0.00882 HS r'
55491.665046 1.00312 0.00867 HS r'
55491.668418 0.99867 0.00823 HS r'
55491.673011 1.01230 0.00815 HS r'
55491.676696 1.00753 0.00837 HS r'
55491.680033 1.00084 0.00832 HS r'
55491.684651 0.99859 0.00843 HS r'
55491.688004 1.02539 0.00749 HS r'
55491.691357 1.02487 0.00844 HS r'
55491.703078 0.99249 0.00899 HS r'
55491.707700 0.99974 0.00814 HS r'
55491.711013 1.01170 0.00783 HS r'
55491.714662 1.00436 0.00846 HS r'
55491.722667 1.00117 0.00793 HS r'
55491.726009 1.00204 0.00765 HS r'
55491.730726 1.01568 0.00705 HS r'
55491.734419 1.00876 0.00778 HS r'
55491.737759 0.99135 0.00787 HS r'
55491.742272 1.01835 0.00771 HS r'
55491.745637 1.00759 0.00731 HS r'
55491.748994 0.99943 0.00716 HS r'
55491.753885 1.00399 0.00766 HS r'
55491.757238 1.01263 0.00713 HS r'
55491.760575 0.99979 0.00761 HS r'
55491.765314 1.01178 0.00743 HS r'
55491.768668 1.01147 0.00737 HS r'
55491.772330 1.00281 0.00758 HS r'
55491.776823 1.00857 0.00764 HS r'
55491.780196 0.99453 0.00799 HS r'
55491.783546 0.99072 0.00762 HS r'
55491.788103 0.98292 0.00729 HS r'
55491.791729 0.99099 0.00751 HS r'
55491.795067 1.01786 0.00735 HS r'
55491.799776 1.01235 0.00752 HS r'
55491.803136 1.01809 0.00705 HS r'
55491.806475 1.00325 0.00749 HS r'
55491.811512 1.00679 0.00689 HS r'
55491.814873 1.00525 0.00737 HS r'
55491.818249 0.99450 0.00719 HS r'
55491.822917 1.00270 0.00725 HS r'
55491.826234 0.99116 0.00715 HS r'
55491.829860 0.98662 0.00697 HS r'
55491.834466 0.99585 0.00713 HS r'
55491.837783 1.00351 0.00713 HS r'
55491.841126 1.00486 0.00690 HS r'
55491.845691 1.00999 0.00704 HS r'
55491.849320 1.00865 0.00666 HS r'
55491.852655 0.99602 0.00690 HS r'
55491.857267 1.01464 0.00701 HS r'
55491.860608 0.99288 0.00672 HS r'
55491.863924 0.99328 0.00691 HS r'
55491.868732 0.98956 0.00686 HS r'
55491.872076 0.99993 0.00661 HS r'
55491.875439 1.00106 0.00689 HS r'
55492.442617 0.99787 0.01362 HS r'
55492.447397 0.99236 0.01138 HS r'
55492.454209 1.00070 0.01409 HS r'
55492.459619 1.01175 0.01144 HS r'
55492.462991 1.01985 0.01292 HS r'
55492.471134 0.98941 0.01232 HS r'
55492.474523 0.99939 0.01131 HS r'
55492.478226 0.99403 0.01043 HS r'
55492.483330 0.99067 0.01184 HS r'
55492.486721 1.00414 0.01179 HS r'
55492.490128 0.99702 0.01041 HS r'
55492.498647 1.01625 0.01158 HS r'
55492.502047 1.01756 0.01123 HS r'
55492.507124 1.04389 0.01003 HS r'
55492.510558 0.99196 0.01021 HS r'
55492.513983 1.01417 0.01067 HS r'
55492.519349 1.00592 0.01089 HS r'
55492.522738 0.99901 0.01061 HS r'
55492.526126 1.01833 0.01017 HS r'
55492.530816 0.98754 0.01058 HS r'
55492.534217 0.98357 0.01054 HS r'
55492.537950 0.99386 0.01048 HS r'
55492.542615 0.99143 0.01107 HS r'
55492.546050 1.01533 0.01018 HS r'
55492.549428 1.00115 0.01128 HS r'
55492.554012 1.02925 0.00936 HS r'
55492.557742 0.97910 0.01019 HS r'
55492.561119 1.00116 0.01009 HS r'
55492.565964 0.98920 0.00953 HS r'
55492.569386 0.97940 0.00997 HS r'
55492.572780 0.98864 0.00962 HS r'
55492.577950 1.00048 0.01266 HS r'
55492.581358 1.01018 0.01023 HS r'
55492.584743 0.99958 0.00965 HS r'
55492.589704 1.00919 0.00997 HS r'
55492.593094 0.98707 0.01016 HS r'
55492.601815 0.95878 0.01099 HS r'
55492.612007 1.00185 0.00938 HS r'
55492.617394 1.02582 0.00977 HS r'
55492.620801 1.01544 0.00882 HS r'
55492.624214 1.01110 0.01069 HS r'
55493.399613 1.01372 0.00931 HS r'
55493.403169 1.00299 0.01046 HS r'
55493.406592 0.98621 0.00967 HS r'
55493.411733 0.99312 0.01033 HS r'
55493.415135 1.00576 0.00956 HS r'
55493.419021 1.00071 0.00877 HS r'
55493.423740 1.00151 0.00895 HS r'
55493.427176 1.02800 0.00806 HS r'
55493.430588 1.01331 0.00918 HS r'
55493.435311 1.01885 0.00894 HS r'
55493.439047 0.99556 0.00884 HS r'
55493.442473 1.01379 0.00878 HS r'
55493.447264 1.01414 0.00870 HS r'
55493.450677 1.00879 0.00881 HS r'
55493.454108 1.01020 0.00846 HS r'
55493.459036 0.99435 0.00879 HS r'
55493.462410 1.00711 0.00864 HS r'
55493.465844 0.98945 0.00863 HS r'
55493.470723 1.00177 0.00866 HS r'
55493.474138 1.02469 0.00828 HS r'
55493.477868 1.00318 0.00797 HS r'
55493.482504 0.99607 0.00895 HS r'
55493.485935 0.97926 0.00748 HS r'
55493.489363 1.00313 0.00808 HS r'
55493.494641 0.99819 0.00831 HS r'
55493.498366 1.00538 0.00839 HS r'
55493.501782 0.99624 0.00810 HS r'
55493.506941 0.99819 0.00756 HS r'
55493.510362 0.99503 0.00765 HS r'
55493.513782 0.98565 0.00802 HS r'
55493.518834 0.98672 0.00902 HS r'
55493.522240 1.02565 0.00853 HS r'
55493.525652 0.99927 0.00790 HS r'
55493.530777 0.98693 0.00804 HS r'
55493.534219 1.00214 0.00814 HS r'
55493.537915 1.01715 0.00789 HS r'
55493.542550 1.01565 0.00847 HS r'
55493.545953 0.98877 0.00767 HS r'
55493.549334 0.99851 0.00792 HS r'
55493.554524 0.99288 0.00793 HS r'
55493.558261 1.01350 0.00777 HS r'
55493.561677 1.01028 0.00811 HS r'
55493.566308 1.00761 0.00733 HS r'
55493.569718 0.98302 0.00832 HS r'
55493.573136 1.01479 0.00808 HS r'
55493.578696 1.02061 0.00746 HS r'
55493.582151 1.00775 0.00800 HS r'
55493.585555 1.00051 0.00875 HS r'
55493.590611 0.99396 0.00751 HS r'
55493.594036 0.99745 0.00798 HS r'
55493.597760 1.01545 0.00754 HS r'
55493.602569 0.97830 0.00787 HS r'
55493.605946 1.00050 0.00760 HS r'
55493.609381 1.00308 0.00755 HS r'
55493.614012 1.01739 0.00712 HS r'
55493.617714 0.99088 0.00763 HS r'
55493.621303 0.98194 0.00782 HS r'
55493.626608 0.98434 0.00832 HS r'
55493.630000 0.98034 0.00811 HS r'
55493.633421 1.00057 0.00753 HS r'
55493.638741 0.98262 0.00823 HS r'
55493.643872 1.01497 0.00917 HS r'
55493.647226 0.99567 0.00822 HS r'
55493.650565 1.00765 0.00857 HS r'
55493.655415 1.00537 0.00876 HS r'
55493.658772 1.01048 0.00816 HS r'
55493.662469 1.01146 0.00884 HS r'
55493.667064 0.99395 0.00835 HS r'
55493.670425 0.99388 0.00783 HS r'
55493.673780 1.02930 0.00782 HS r'
55493.678639 0.99041 0.00790 HS r'
55493.682312 0.99342 0.00807 HS r'
55493.685649 1.01242 0.00809 HS r'
55493.690236 1.00413 0.00874 HS r'
55493.693608 1.02034 0.00721 HS r'
55493.696974 1.02699 0.00782 HS r'
55493.702209 0.99968 0.00747 HS r'
55493.705557 0.98925 0.00787 HS r'
55493.708920 1.00997 0.00767 HS r'
55493.713621 1.01697 0.00759 HS r'
55493.716994 1.00878 0.00766 HS r'
55493.720649 1.02491 0.00743 HS r'
55493.725274 1.00348 0.00771 HS r'
55493.728622 1.01764 0.00728 HS r'
55493.731992 0.99495 0.00755 HS r'
55493.736640 1.01414 0.00741 HS r'
55493.740268 1.00064 0.00756 HS r'
55493.743604 1.00367 0.00750 HS r'
55493.748241 1.00898 0.00712 HS r'
55493.751601 1.00981 0.00775 HS r'
55493.754941 1.00057 0.00748 HS r'
55493.759896 1.00071 0.00741 HS r'
55493.763259 0.99865 0.00736 HS r'
55493.766622 1.00477 0.00735 HS r'
55493.771314 1.01054 0.00743 HS r'
55493.774686 0.99118 0.00716 HS r'
55493.778350 1.02754 0.00704 HS r'
55493.782868 1.02418 0.00716 HS r'
55493.786184 1.00417 0.00721 HS r'
55493.789689 1.00621 0.00697 HS r'
55493.794291 1.00387 0.00704 HS r'
55493.797943 1.02084 0.00711 HS r'
55493.801314 1.02731 0.00709 HS r'
55493.805888 1.01183 0.00710 HS r'
55493.809248 1.00107 0.00730 HS r'
55493.812574 0.99166 0.00691 HS r'
55493.817313 0.99500 0.00695 HS r'
55493.820639 1.00223 0.00711 HS r'
55493.823964 1.00467 0.00784 HS r'
55493.828471 0.99219 0.00701 HS r'
55493.831785 1.01828 0.00686 HS r'
55493.835411 1.00782 0.00713 HS r'
55493.839917 0.99484 0.00724 HS r'
55493.843277 1.00334 0.00737 HS r'
55493.846608 0.99000 0.00756 HS r'
55493.851065 1.01242 0.00739 HS r'
55493.854687 1.00458 0.00767 HS r'
55493.858023 1.00255 0.00712 HS r'
55493.862468 1.00579 0.00760 HS r'
55493.865808 1.02845 0.00707 HS r'
55493.869146 1.00327 0.00739 HS r'
55493.874006 1.00720 0.00741 HS r'
55494.397892 1.00527 0.00851 HS r'
55494.401375 0.99348 0.00884 HS r'
55494.405146 0.99656 0.00834 HS r'
55494.410450 0.98904 0.00827 HS r'
55494.413926 1.00855 0.00821 HS r'
55494.417347 0.99081 0.00823 HS r'
55494.422396 0.99035 0.00921 HS r'
55494.426152 0.99638 0.00825 HS r'
55494.429583 0.99042 0.00817 HS r'
55494.434905 0.99503 0.00842 HS r'
55494.438329 0.97030 0.00871 HS r'
55494.441737 0.99653 0.00812 HS r'
55494.447245 0.97681 0.00773 HS r'
55494.450676 1.02227 0.00769 HS r'
55494.454073 0.96280 0.00855 HS r'
55494.459115 0.96604 0.00806 HS r'
55494.462563 0.99631 0.00773 HS r'
55494.466314 0.97188 0.00837 HS r'
55494.471355 1.00048 0.00776 HS r'
55494.474759 0.98914 0.00756 HS r'
55494.478186 0.99496 0.00716 HS r'
55494.482939 1.00851 0.00745 HS r'
55494.486700 0.97881 0.00700 HS r'
55494.490109 0.99508 0.00792 HS r'
55494.494937 0.98894 0.00755 HS r'
55494.498325 0.99753 0.00786 HS r'
55494.501750 0.98271 0.00687 HS r'
55494.507092 0.99040 0.00764 HS r'
55494.510504 1.00692 0.00749 HS r'
55494.513922 0.99635 0.00772 HS r'
55494.518805 0.99160 0.00768 HS r'
55494.522186 0.98894 0.00708 HS r'
55494.525894 1.00211 0.00722 HS r'
55494.530812 1.01505 0.00730 HS r'
55494.534242 0.99821 0.00740 HS r'
55494.537655 0.99497 0.00778 HS r'
55494.542778 0.99247 0.00777 HS r'
55494.546478 1.00768 0.00685 HS r'
55494.549862 1.00371 0.00750 HS r'
55494.554839 1.00703 0.00731 HS r'
55494.558241 0.99084 0.00729 HS r'
55494.561658 0.97484 0.00725 HS r'
55494.566611 1.01471 0.00728 HS r'
55494.570037 0.99556 0.00751 HS r'
55494.578276 0.99498 0.00751 HS r'
55494.581719 1.00218 0.00692 HS r'
55494.585465 1.00218 0.00707 HS r'
55494.590580 1.00289 0.00723 HS r'
55494.597603 1.00464 0.00713 HS r'
55494.602762 1.00068 0.00728 HS r'
55494.606508 0.98806 0.00772 HS r'
55494.609902 0.98406 0.00711 HS r'
55494.614991 0.99950 0.00720 HS r'
55494.618443 0.99444 0.00747 HS r'
55494.621886 0.99549 0.00791 HS r'
55494.627189 0.99182 0.00721 HS r'
55494.630602 0.99498 0.00752 HS r'
55494.634038 0.98793 0.00691 HS r'
55494.639969 0.99703 0.00879 HS r'
55494.643339 0.98136 0.00939 HS r'
55494.646676 0.97101 0.00780 HS r'
55494.651275 1.00069 0.00781 HS r'
55494.654616 1.00032 0.00829 HS r'
55494.658298 0.99119 0.00796 HS r'
55494.662914 0.99325 0.00816 HS r'
55494.666288 0.98072 0.00911 HS r'
55494.669659 1.00994 0.00852 HS r'
55494.674092 0.99591 0.00826 HS r'
55494.677754 1.00212 0.00765 HS r'
55494.681114 0.99419 0.00791 HS r'
55494.685632 0.99612 0.00786 HS r'
55494.688992 1.00667 0.00801 HS r'
55494.692351 0.99168 0.00845 HS r'
55494.697296 0.99541 0.00749 HS r'
55494.700644 0.98965 0.00756 HS r'
55494.703984 0.99253 0.00752 HS r'
55494.708808 0.99344 0.00790 HS r'
55494.712171 0.98563 0.00825 HS r'
55494.716021 1.00818 0.00752 HS r'
55494.720607 0.98635 0.00785 HS r'
55494.723979 0.99847 0.00743 HS r'
55494.727342 0.97744 0.00764 HS r'
55494.731887 1.01052 0.00749 HS r'
55494.735524 1.00723 0.00781 HS r'
55494.738863 0.98413 0.00764 HS r'
55494.743325 0.99282 0.00737 HS r'
55494.746675 1.00928 0.00705 HS r'
55494.750025 1.00154 0.00711 HS r'
55494.754950 0.99505 0.00740 HS r'
55494.758295 0.99256 0.00759 HS r'
55494.761659 0.98975 0.00699 HS r'
55494.766171 1.01995 0.00726 HS r'
55494.769510 1.00055 0.00750 HS r'
55494.773209 0.98301 0.00775 HS r'
55494.777653 1.00090 0.00744 HS r'
55494.780968 1.00188 0.00711 HS r'
55494.784294 1.00527 0.00704 HS r'
55494.788929 1.00087 0.00675 HS r'
55494.792579 1.00196 0.00708 HS r'
55494.795917 1.00413 0.00772 HS r'
55494.800400 0.99249 0.00738 HS r'
55494.803737 1.00455 0.00736 HS r'
55494.807088 0.99276 0.00699 HS r'
55494.811903 0.98758 0.00676 HS r'
55494.815269 0.99473 0.00731 HS r'
55494.823277 1.00580 0.00708 HS r'
55494.826599 1.00980 0.00692 HS r'
55494.830236 0.99590 0.00742 HS r'
55494.834779 1.00363 0.00684 HS r'
55494.838248 0.98116 0.00770 HS r'
55494.841576 0.98559 0.00705 HS r'
55494.846065 1.00132 0.00681 HS r'
55494.849736 0.99832 0.00748 HS r'
55494.853051 0.97884 0.00722 HS r'
55494.857542 0.99731 0.00696 HS r'
55494.860905 0.99604 0.00689 HS r'
55494.864267 0.99741 0.00711 HS r'
55494.869118 0.99783 0.00715 HS r'
55494.872481 0.99032 0.00731 HS r'
55494.875859 0.97547 0.00741 HS r'
55495.393053 0.98875 0.00864 HS r'
55495.396507 0.98652 0.00899 HS r'
55495.399961 0.97249 0.00885 HS r'
55495.405009 1.00943 0.00846 HS r'
55495.408429 1.00570 0.00848 HS r'
55495.411860 1.00740 0.00846 HS r'
55495.416520 0.98503 0.00847 HS r'
55495.419964 0.98635 0.00799 HS r'
55495.423735 0.99991 0.00813 HS r'
55495.428426 0.98965 0.00802 HS r'
55495.431910 0.99972 0.00845 HS r'
55495.435343 0.99442 0.00831 HS r'
55495.440413 1.01412 0.00790 HS r'
55495.444156 1.01038 0.00800 HS r'
55495.447620 0.99528 0.00782 HS r'
55495.452703 1.01018 0.00793 HS r'
55495.456157 0.99596 0.00755 HS r'
55495.459598 1.01725 0.00724 HS r'
55495.464723 1.02050 0.00727 HS r'
55495.468167 1.00328 0.00756 HS r'
55495.471622 0.98934 0.00744 HS r'
55495.476702 1.01016 0.00727 HS r'
55495.480142 1.01210 0.00745 HS r'
55495.483878 1.00650 0.00744 HS r'
55495.488671 1.00438 0.00770 HS r'
55495.492102 0.99201 0.00740 HS r'
55495.495508 0.99959 0.00738 HS r'
55495.500308 0.99417 0.00718 HS r'
55495.504016 0.98745 0.00702 HS r'
55495.507439 0.99892 0.00742 HS r'
55495.512566 1.00096 0.00737 HS r'
55495.515949 0.98561 0.00737 HS r'
55495.519338 1.00147 0.00731 HS r'
55495.524682 0.99392 0.00704 HS r'
55495.528118 1.00147 0.00754 HS r'
55495.531554 0.99770 0.00733 HS r'
55495.536711 1.02227 0.00742 HS r'
55495.540121 1.02086 0.00702 HS r'
55495.543876 1.00867 0.00703 HS r'
55495.548824 1.00748 0.00730 HS r'
55495.552267 1.01307 0.00711 HS r'
55495.555708 1.01362 0.00715 HS r'
55495.560440 1.01185 0.00766 HS r'
55495.564171 0.99081 0.00754 HS r'
55495.567569 0.99014 0.00740 HS r'
55495.572585 1.00328 0.00668 HS r'
55495.576020 0.99696 0.00756 HS r'
55495.579453 0.99826 0.00689 HS r'
55495.584613 1.02054 0.00694 HS r'
55495.588056 0.99409 0.00730 HS r'
55495.591463 1.00221 0.00734 HS r'
55495.596478 1.00135 0.00692 HS r'
55495.599862 0.99132 0.00715 HS r'
55495.603594 1.01050 0.00735 HS r'
55495.608689 0.97980 0.00734 HS r'
55495.612128 1.00413 0.00746 HS r'
55495.615541 0.99423 0.00731 HS r'
55495.620548 1.00218 0.00728 HS r'
55495.624436 0.99115 0.00789 HS r'
55495.627867 0.98833 0.00713 HS r'
55495.633281 0.99596 0.00704 HS r'
55495.636722 0.99774 0.00754 HS r'
55495.637736 1.01693 0.00774 HS r'
55495.641420 1.01408 0.00716 HS r'
55495.644766 0.99901 0.00758 HS r'
55495.649460 0.98038 0.00719 HS r'
55495.652813 1.00438 0.00793 HS r'
55495.656192 1.00166 0.00774 HS r'
55495.661304 0.99488 0.00737 HS r'
55495.664654 1.00723 0.00732 HS r'
55495.668017 1.00220 0.00685 HS r'
55495.672676 1.00623 0.00719 HS r'
55495.676027 0.98173 0.00711 HS r'
55495.679679 1.02076 0.00715 HS r'
55495.684317 1.00521 0.00714 HS r'
55495.687656 1.02232 0.00719 HS r'
55495.691020 1.00237 0.00732 HS r'
55495.695635 1.00065 0.00697 HS r'
55495.699308 1.02200 0.00690 HS r'
55495.702648 1.00899 0.00714 HS r'
55495.707314 1.00068 0.00715 HS r'
55495.710690 0.99904 0.00726 HS r'
55495.714053 1.00187 0.00714 HS r'
55495.719024 0.99338 0.00738 HS r'
55495.722411 1.00684 0.00662 HS r'
55495.725775 0.99280 0.00673 HS r'
55495.730423 1.01391 0.00709 HS r'
55495.733751 1.01252 0.00677 HS r'
55495.737406 1.01390 0.00693 HS r'
55495.742210 0.99753 0.00710 HS r'
55495.745585 1.00803 0.00699 HS r'
55495.748937 0.98842 0.00692 HS r'
55495.753529 1.01831 0.00706 HS r'
55495.757206 1.01463 0.00697 HS r'
55495.760570 1.00801 0.00704 HS r'
55495.765156 0.99459 0.00695 HS r'
55495.768533 1.01306 0.00706 HS r'
55495.771850 1.00786 0.00692 HS r'
55495.776816 1.00247 0.00661 HS r'
55495.780177 1.00131 0.00729 HS r'
55495.783518 1.00245 0.00688 HS r'
55495.788107 1.00654 0.00661 HS r'
55495.791422 1.01055 0.00690 HS r'
55495.795088 1.00089 0.00699 HS r'
55495.799592 0.98714 0.00710 HS r'
55495.802908 0.98867 0.00720 HS r'
55495.806251 0.99879 0.00691 HS r'
55495.810698 0.99192 0.00723 HS r'
55495.814334 1.01739 0.00685 HS r'
55495.817648 0.99542 0.00684 HS r'
55495.822207 1.00768 0.00706 HS r'
55495.825557 1.00653 0.00686 HS r'
55495.828921 1.00935 0.00695 HS r'
55495.833709 1.01064 0.00689 HS r'
55495.837050 1.00034 0.00705 HS r'
55495.840431 0.97507 0.00706 HS r'
55495.844991 1.00773 0.00682 HS r'
55495.848305 1.00982 0.00719 HS r'
55495.851932 1.00750 0.00714 HS r'
55495.856423 1.01297 0.00694 HS r'
55495.859738 1.01257 0.00679 HS r'
55495.863087 0.99774 0.00666 HS r'
55495.867609 1.02802 0.00686 HS r'
55495.871276 1.00542 0.00674 HS r'
55495.874640 1.00498 0.00708 HS r'
55496.391262 1.00513 0.01011 HS r'
55496.394733 1.00215 0.00945 HS r'
55496.398489 0.98781 0.01013 HS r'
55496.403580 1.01543 0.01048 HS r'
55496.407152 0.96996 0.01267 HS r'
55496.410550 0.99695 0.01054 HS r'
55496.415714 1.00149 0.00929 HS r'
55496.419448 0.99862 0.01118 HS r'
55496.427923 0.99187 0.01121 HS r'
55496.431452 0.99094 0.00953 HS r'
55496.434859 0.98869 0.00967 HS r'
55496.438593 1.00764 0.01045 HS r'
55496.443351 0.99170 0.01219 HS r'
55496.446754 1.01567 0.01077 HS r'
55496.458937 1.01846 0.00863 HS r'
55496.462351 0.99380 0.00869 HS r'
55496.467441 1.00824 0.00854 HS r'
55496.470847 1.00215 0.00828 HS r'
55496.474257 1.00672 0.00813 HS r'
55496.479726 1.01250 0.00833 HS r'
55496.483160 1.00345 0.00843 HS r'
55496.486561 0.99005 0.00818 HS r'
55496.491612 0.98780 0.00796 HS r'
55496.494982 1.02739 0.00817 HS r'
55496.498701 0.98556 0.00784 HS r'
55496.503782 0.98405 0.00812 HS r'
55496.507174 0.99250 0.00847 HS r'
55496.510583 1.00444 0.00869 HS r'
55496.515273 1.00808 0.00771 HS r'
55496.519011 0.98312 0.00898 HS r'
55496.522447 1.01573 0.00790 HS r'
55496.527282 0.99134 0.00831 HS r'
55496.530657 1.01288 0.00826 HS r'
55496.534087 1.00059 0.00799 HS r'
55496.539248 0.98818 0.00763 HS r'
55496.542652 0.99595 0.00809 HS r'
55496.546059 1.00139 0.00770 HS r'
55496.550882 0.97979 0.00768 HS r'
55496.554305 1.00407 0.00749 HS r'
55496.558027 0.99836 0.00828 HS r'
55496.562814 1.01275 0.00849 HS r'
55496.566252 0.98103 0.00907 HS r'
55496.569689 1.01367 0.00824 HS r'
55496.574794 0.98213 0.00778 HS r'
55496.578515 0.99850 0.00847 HS r'
55496.581932 1.02342 0.00851 HS r'
55496.590154 0.99768 0.00868 HS r'
55496.593534 0.99979 0.00796 HS r'
55496.598954 0.98185 0.00867 HS r'
55496.602404 1.00684 0.00820 HS r'
55496.605846 1.00018 0.00826 HS r'
55496.610529 0.99942 0.00816 HS r'
55496.613946 0.97779 0.00835 HS r'
55496.617695 1.01184 0.00871 HS r'
55496.622815 0.97547 0.00817 HS r'
55496.626228 0.99471 0.00872 HS r'
55496.629656 0.98041 0.00864 HS r'
55496.630569 0.97771 0.00749 HS r'
55496.634336 0.99930 0.00811 HS r'
55496.635450 0.98639 0.00717 HS r'
55496.638806 1.01694 0.00728 HS r'
55496.642187 1.01053 0.00691 HS r'
55496.674470 0.99129 0.00724 HS r'
55496.677814 0.98367 0.00723 HS r'
55496.681174 1.01496 0.00678 HS r'
55496.685839 0.98406 0.00712 HS r'
55496.689182 0.99058 0.00705 HS r'
55496.692843 0.98293 0.00706 HS r'
55496.697451 0.99683 0.00669 HS r'
55496.700807 0.99286 0.00640 HS r'
55496.704157 1.00042 0.00648 HS r'
55496.708846 0.98575 0.00679 HS r'
55496.712500 0.99707 0.00660 HS r'
55496.715873 1.00427 0.00644 HS r'
55496.746637 0.99078 0.00697 HS r'
55496.749996 0.99925 0.00706 HS r'
55496.753360 1.00557 0.00660 HS r'
55496.757903 1.00077 0.00644 HS r'
55496.761286 1.00562 0.00636 HS r'
55496.764989 1.00305 0.00667 HS r'
55496.769639 1.00335 0.00657 HS r'
55496.773012 0.99629 0.00654 HS r'
55496.776383 1.00295 0.00678 HS r'
55496.780852 0.98233 0.00674 HS r'
55496.784677 1.00049 0.00644 HS r'
55496.787997 0.99021 0.00640 HS r'
55496.792406 1.00310 0.00665 HS r'
55496.795723 0.98412 0.00658 HS r'
55496.799058 0.98614 0.00667 HS r'
55496.803826 0.99410 0.00655 HS r'
55496.807141 0.98213 0.00712 HS r'
55496.810474 0.99925 0.00647 HS r'
55496.814980 0.99635 0.00668 HS r'
55496.818331 0.98154 0.00669 HS r'
55496.822001 0.99800 0.00682 HS r'
55496.826670 0.99996 0.00670 HS r'
55496.829990 1.00818 0.00684 HS r'
55496.833305 0.99991 0.00663 HS r'
55496.836635 0.99941 0.00713 HS r'
55496.840293 0.97875 0.00678 HS r'
55496.843654 0.98717 0.00645 HS r'
55496.848301 0.99481 0.00667 HS r'
55496.851616 1.01623 0.00670 HS r'
55496.854973 0.98153 0.00682 HS r'
55496.858659 1.00582 0.00716 HS r'
55496.862025 0.99613 0.00702 HS r'
55496.865389 1.00159 0.00686 HS r'
55496.868760 0.99044 0.00711 HS r'
55497.386925 0.99222 0.00669 HS r'
55497.390326 0.99918 0.00655 HS r'
55497.393775 0.99921 0.00656 HS r'
55497.398582 1.00506 0.00662 HS r'
55497.402036 0.99147 0.00703 HS r'
55497.405780 1.01593 0.00657 HS r'
55497.411091 0.98695 0.00725 HS r'
55497.414532 1.01140 0.00710 HS r'
55497.417953 0.99449 0.00710 HS r'
55497.422760 1.01009 0.00730 HS r'
55497.426523 0.98540 0.00736 HS r'
55497.429964 1.01120 0.00767 HS r'
55497.435028 0.99994 0.00689 HS r'
55497.438495 0.99426 0.00719 HS r'
55497.441968 0.98672 0.00724 HS r'
55497.447105 0.99167 0.00739 HS r'
55497.450556 1.00931 0.00708 HS r'
55497.453982 0.99708 0.00731 HS r'
55497.458940 1.00552 0.00688 HS r'
55497.462327 1.00169 0.00690 HS r'
55497.466088 1.00197 0.00705 HS r'
55497.471379 0.98874 0.00691 HS r'
55497.474808 1.00195 0.00701 HS r'
55497.478269 1.00776 0.00694 HS r'
55497.483253 1.01042 0.00664 HS r'
55497.487013 1.01529 0.00677 HS r'
55497.490451 1.01274 0.00660 HS r'
55497.495783 1.03277 0.00633 HS r'
55497.499214 0.99370 0.00675 HS r'
55497.502639 1.00620 0.00688 HS r'
55497.507860 0.99913 0.00644 HS r'
55497.511256 1.01018 0.00690 HS r'
55497.514662 0.99948 0.00653 HS r'
55497.519839 1.00565 0.00650 HS r'
55497.523501 1.00095 0.00673 HS r'
55497.527267 1.00389 0.00663 HS r'
55497.532411 0.98997 0.00647 HS r'
55497.535963 0.99922 0.00646 HS r'
55497.539423 1.01099 0.00653 HS r'
55497.544556 1.00624 0.00653 HS r'
55497.548452 1.00687 0.00653 HS r'
55497.551871 1.02681 0.00666 HS r'
55497.557112 1.01144 0.00633 HS r'
55497.560634 0.98882 0.00618 HS r'
55497.564079 1.00273 0.00640 HS r'
55497.569158 1.01220 0.00660 HS r'
55497.572591 0.99621 0.00631 HS r'
55497.576030 0.99546 0.00658 HS r'
55497.580980 0.98503 0.00670 HS r'
55497.584449 1.00776 0.00654 HS r'
55497.588196 1.00376 0.00662 HS r'
55497.593470 1.00576 0.00620 HS r'
55497.596914 0.99977 0.00642 HS r'
55497.600333 1.00640 0.00660 HS r'
55497.605293 1.00970 0.00657 HS r'
55497.609090 1.02793 0.00652 HS r'
55497.612517 1.00235 0.00642 HS r'
55497.617590 0.99973 0.00647 HS r'
55497.621012 0.99980 0.00636 HS r'
55497.624448 0.99112 0.00687 HS r'
55497.630037 0.99804 0.00671 HS r'
55497.631433 1.00175 0.00616 HS r'
55497.633480 1.01330 0.00670 HS r'
55497.634751 0.99742 0.00606 HS r'
55497.636901 1.00692 0.00677 HS r'
55497.638105 1.01272 0.00603 HS r'
55497.643135 0.98272 0.00607 HS r'
55497.646489 1.00939 0.00607 HS r'
55497.650032 1.00865 0.00612 HS r'
55497.654660 1.00179 0.00621 HS r'
55497.658002 0.99789 0.00614 HS r'
55497.661684 1.00993 0.00621 HS r'
55497.666310 1.00373 0.00625 HS r'
55497.669663 0.98902 0.00649 HS r'
55497.673026 1.00431 0.00630 HS r'
55497.677659 1.00894 0.00646 HS r'
55497.681366 1.01208 0.00647 HS r'
55497.684745 1.01065 0.00635 HS r'
55497.689410 0.99961 0.00634 HS r'
55497.692755 1.01208 0.00625 HS r'
55497.696102 1.00400 0.00644 HS r'
55497.701075 1.01336 0.00658 HS r'
55497.704395 1.00106 0.00613 HS r'
55497.707749 1.00408 0.00624 HS r'
55497.712431 1.00462 0.00618 HS r'
55497.715800 1.00880 0.00599 HS r'
55497.719483 0.99727 0.00611 HS r'
55497.724481 1.01152 0.00637 HS r'
55497.727868 1.00231 0.00618 HS r'
55497.731243 1.01868 0.00615 HS r'
55497.735764 0.98952 0.00647 HS r'
55497.739465 1.00053 0.00627 HS r'
55497.742807 1.01621 0.00607 HS r'
55497.750952 1.01160 0.00627 HS r'
55497.754341 1.00680 0.00627 HS r'
55497.761530 1.00571 0.00637 HS r'
55497.764906 0.99890 0.00641 HS r'
55497.768229 1.01174 0.00614 HS r'
55497.772720 1.01115 0.00623 HS r'
55497.776349 0.99928 0.00611 HS r'
55497.779692 0.99629 0.00605 HS r'
55497.784303 0.99198 0.00620 HS r'
55497.787658 0.99832 0.00607 HS r'
55497.791033 1.00593 0.00601 HS r'
55497.795970 0.99705 0.00646 HS r'
55497.799294 1.00766 0.00615 HS r'
55497.802616 1.01490 0.00612 HS r'
55497.807105 0.99906 0.00614 HS r'
55497.810450 1.00258 0.00608 HS r'
55497.814134 1.01640 0.00654 HS r'
55497.818864 1.00076 0.00613 HS r'
55497.822252 1.01517 0.00612 HS r'
55497.825609 1.00376 0.00630 HS r'
55497.830239 1.00050 0.00602 HS r'
55497.833902 1.01173 0.00604 HS r'
55497.837252 0.99974 0.00627 HS r'
55497.841946 1.01061 0.00605 HS r'
55497.845293 0.99118 0.00620 HS r'
55497.848661 0.99814 0.00613 HS r'
55497.852327 1.00995 0.00611 HS r'
55497.855703 1.00676 0.00614 HS r'
55497.859067 1.01116 0.00617 HS r'
55497.862432 0.99920 0.00612 HS r'
55497.865951 1.00147 0.00608 HS r'
55497.869628 1.00762 0.00646 HS r'
55498.628969 1.00984 0.00619 HS r'
55498.633740 1.00373 0.00614 HS r'
55498.637107 0.99551 0.00611 HS r'
55498.640463 0.98637 0.00634 HS r'
55498.644157 0.99784 0.00602 HS r'
55498.679133 0.99776 0.00605 HS r'
55499.382484 0.99637 0.00645 HS r'
55499.385900 0.99101 0.00630 HS r'
55499.389706 0.98772 0.00645 HS r'
55499.395133 0.98376 0.00628 HS r'
55499.398718 0.98607 0.00634 HS r'
55499.402181 0.99291 0.00642 HS r'
55499.407439 0.99373 0.00617 HS r'
55499.411345 1.00098 0.00635 HS r'
55499.414813 0.99335 0.00608 HS r'
55499.420129 1.00796 0.00623 HS r'
55499.423628 1.00816 0.00614 HS r'
55499.427085 1.00389 0.00602 HS r'
55499.432985 0.99103 0.00617 HS r'
55499.436467 0.99534 0.00614 HS r'
55499.439913 0.99464 0.00611 HS r'
55499.445434 0.98956 0.00618 HS r'
55499.448864 0.98807 0.00598 HS r'
55499.452652 0.99798 0.00609 HS r'
55499.457998 0.99944 0.00634 HS r'
55499.461433 1.00016 0.00628 HS r'
55499.464868 1.02047 0.00614 HS r'
55499.470213 0.99731 0.00617 HS r'
55499.474151 0.99652 0.00607 HS r'
55499.477617 0.99638 0.00622 HS r'
55499.482986 1.01397 0.00622 HS r'
55499.486544 1.00036 0.00620 HS r'
55499.490001 1.00892 0.00617 HS r'
55499.495111 0.99549 0.00631 HS r'
55499.498575 0.99789 0.00624 HS r'
55499.502002 0.99870 0.00617 HS r'
55499.506881 1.01050 0.00623 HS r'
55499.510307 1.00371 0.00638 HS r'
55499.514074 0.99895 0.00620 HS r'
55499.519478 0.98971 0.00635 HS r'
55499.522960 0.99780 0.00635 HS r'
55499.526429 1.00434 0.00615 HS r'
55499.531161 0.99709 0.00635 HS r'
55499.534921 0.98714 0.00636 HS r'
55499.538360 1.00556 0.00633 HS r'
55499.543486 0.99501 0.00623 HS r'
55499.546931 1.01304 0.00608 HS r'
55499.550396 1.00784 0.00614 HS r'
55499.556014 0.99125 0.00635 HS r'
55499.559462 1.00136 0.00617 HS r'
55499.562932 0.99724 0.00639 HS r'
55499.567991 1.00112 0.00622 HS r'
55499.571422 0.99493 0.00624 HS r'
55499.575229 1.00284 0.00647 HS r'
55499.580498 0.98380 0.00619 HS r'
55499.583901 1.00573 0.00631 HS r'
55499.587314 0.98674 0.00631 HS r'
55499.592439 1.01343 0.00633 HS r'
55499.596213 0.99070 0.00631 HS r'
55499.599676 0.99641 0.00633 HS r'
55499.604569 1.00136 0.00666 HS r'
55499.607982 0.99076 0.00651 HS r'
55499.611433 1.01122 0.00615 HS r'
55499.616903 0.98940 0.00649 HS r'
55499.620411 1.00399 0.00670 HS r'
55499.623867 1.00451 0.00630 HS r'
55499.628719 0.99614 0.00664 HS r'
55499.628792 0.99548 0.00612 HS r'
55499.632150 1.01298 0.00618 HS r'
55499.632170 0.99630 0.00607 HS r'
55499.635679 0.99193 0.00609 HS r'
55499.635976 1.00395 0.00673 HS r'
55499.640197 1.01057 0.00593 HS r'
55499.643861 0.98859 0.00597 HS r'
55499.647391 0.99440 0.00596 HS r'
55499.651896 1.00377 0.00593 HS r'
55499.655265 1.01245 0.00589 HS r'
55499.658645 0.98765 0.00601 HS r'
55499.663540 1.00527 0.00583 HS r'
55499.666896 1.01039 0.00585 HS r'
55499.670249 0.99861 0.00593 HS r'
55499.674884 0.99921 0.00586 HS r'
55499.678238 1.00455 0.00589 HS r'
55499.681936 1.00196 0.00587 HS r'
55499.686765 1.01014 0.00582 HS r'
55499.690130 1.00047 0.00585 HS r'
55499.693511 1.00120 0.00581 HS r'
55499.698018 0.99741 0.00578 HS r'
55499.701672 1.00218 0.00576 HS r'
55499.705027 0.99967 0.00579 HS r'
55499.709826 1.00837 0.00579 HS r'
55499.713191 1.00267 0.00584 HS r'
55499.716562 0.99741 0.00577 HS r'
55499.720218 0.99018 0.00576 HS r'
55499.724945 0.99464 0.00599 HS r'
55499.728298 1.00387 0.00590 HS r'
55499.731664 1.01082 0.00584 HS r'
55499.736457 0.99984 0.00584 HS r'
55499.740128 1.00083 0.00599 HS r'
55499.743500 1.00164 0.00588 HS r'
55499.748216 1.00061 0.00591 HS r'
55499.751588 0.99120 0.00580 HS r'
55499.754956 1.00848 0.00582 HS r'
55499.759773 0.99819 0.00609 HS r'
55499.763096 1.00532 0.00570 HS r'
55499.766439 0.99949 0.00595 HS r'
55499.771077 1.00018 0.00582 HS r'
55499.774431 1.01126 0.00581 HS r'
55499.778116 1.00060 0.00582 HS r'
55499.782544 0.99690 0.00588 HS r'
55499.785875 0.99123 0.00596 HS r'
55499.789224 1.00819 0.00587 HS r'
55499.793731 0.99797 0.00585 HS r'
55499.797418 1.00075 0.00574 HS r'
55499.800736 0.99323 0.00587 HS r'
55499.805180 0.99624 0.00595 HS r'
55499.808510 1.01363 0.00600 HS r'
55499.811830 0.99636 0.00580 HS r'
55499.816789 0.99516 0.00592 HS r'
55499.820153 0.99624 0.00584 HS r'
55499.823552 0.99091 0.00591 HS r'
55499.828196 1.01332 0.00584 HS r'
55499.831556 0.98639 0.00591 HS r'
55499.835248 1.00342 0.00588 HS r'
55499.840135 1.00261 0.00578 HS r'
55499.843488 0.99371 0.00597 HS r'
55499.846874 0.98837 0.00587 HS r'
55499.851476 0.99895 0.00595 HS r'
55499.855152 1.01120 0.00596 HS r'
55499.858513 0.98550 0.00596 HS r'
55499.862985 1.00422 0.00607 HS r'
55499.866350 1.00920 0.00598 HS r'
55499.869728 0.99601 0.00619 HS r'
55500.380733 1.01123 0.00669 HS r'
55500.384282 1.00323 0.00655 HS r'
55500.388047 1.00588 0.00645 HS r'
55500.393271 1.01880 0.00624 HS r'
55500.396720 1.00138 0.00630 HS r'
55500.400150 1.00732 0.00625 HS r'
55500.405315 1.01371 0.00623 HS r'
55500.409321 1.00222 0.00616 HS r'
55500.412764 1.01531 0.00618 HS r'
55500.418131 1.00315 0.00604 HS r'
55500.421831 0.98553 0.00623 HS r'
55500.425264 1.01016 0.00622 HS r'
55500.431092 0.98644 0.00636 HS r'
55500.434599 1.00852 0.00619 HS r'
55500.438017 1.00930 0.00604 HS r'
55500.443118 0.99766 0.00638 HS r'
55500.446540 0.99491 0.00619 HS r'
55500.450299 0.99037 0.00631 HS r'
55500.455748 1.00011 0.00617 HS r'
55500.459187 1.00724 0.00605 HS r'
55500.462630 1.00131 0.00607 HS r'
55500.467520 1.00885 0.00609 HS r'
55500.471279 1.00666 0.00617 HS r'
55500.474694 1.00566 0.00606 HS r'
55500.479624 1.00801 0.00608 HS r'
55500.483056 1.01493 0.00604 HS r'
55500.486495 0.99697 0.00618 HS r'
55500.492113 1.00714 0.00617 HS r'
55500.495525 0.99800 0.00608 HS r'
55500.498942 1.00460 0.00623 HS r'
55500.503970 0.99856 0.00617 HS r'
55500.507396 0.99994 0.00614 HS r'
55500.511156 1.00025 0.00639 HS r'
55500.516618 0.98834 0.00610 HS r'
55500.520051 1.00006 0.00592 HS r'
55500.523520 1.00753 0.00611 HS r'
55500.528570 1.00901 0.00600 HS r'
55500.532275 1.00077 0.00627 HS r'
55500.535717 0.98375 0.00616 HS r'
55500.540757 0.99415 0.00607 HS r'
55500.544203 0.98880 0.00678 HS r'
55500.547614 1.01898 0.01078 HS r'
55500.597911 1.00098 0.00649 HS r'
55500.601393 1.01339 0.00660 HS r'
55500.604784 0.98739 0.00648 HS r'
55500.610062 0.99303 0.00649 HS r'
55500.613562 1.00297 0.00639 HS r'
55500.617312 1.00383 0.00623 HS r'
55500.622620 0.99904 0.00643 HS r'
55500.625737 0.99343 0.00616 HS r'
55500.626207 1.00195 0.00653 HS r'
55500.629067 1.00354 0.00635 HS r'
55500.629601 1.00751 0.00646 HS r'
55500.632413 0.99189 0.00628 HS r'
55500.634769 1.01346 0.00670 HS r'
55500.636995 0.98670 0.00602 HS r'
55500.640337 1.00088 0.00602 HS r'
55500.644011 1.00089 0.00611 HS r'
55500.648479 0.99744 0.00597 HS r'
55500.651845 0.99940 0.00603 HS r'
55500.655200 0.99347 0.00603 HS r'
55500.659802 0.99291 0.00604 HS r'
55500.663477 0.99497 0.00598 HS r'
55500.666832 1.00820 0.00584 HS r'
55500.671499 1.01401 0.00588 HS r'
55500.674881 1.00287 0.00591 HS r'
55500.678245 0.97946 0.00603 HS r'
55500.683214 0.99409 0.00598 HS r'
55500.686566 0.99376 0.00593 HS r'
55500.689919 1.00264 0.00589 HS r'
55500.694437 0.99777 0.00583 HS r'
55500.697814 0.99881 0.00587 HS r'
55500.701477 1.00306 0.00583 HS r'
55500.706173 1.01325 0.00583 HS r'
55500.709538 0.99035 0.00581 HS r'
55500.712881 1.00433 0.00576 HS r'
55500.717408 1.00131 0.00584 HS r'
55500.721087 1.01265 0.00589 HS r'
55500.724443 0.99565 0.00582 HS r'
55500.728984 0.99864 0.00591 HS r'
55500.732323 1.00592 0.00577 HS r'
55500.735679 0.99735 0.00580 HS r'
55500.740483 1.00068 0.00582 HS r'
55500.743857 1.00459 0.00576 HS r'
55500.747198 1.00212 0.00575 HS r'
55500.751676 1.00164 0.00575 HS r'
55500.755040 0.99917 0.00591 HS r'
55500.758691 0.99441 0.00583 HS r'
55500.763214 0.99090 0.00592 HS r'
55500.766540 0.99207 0.00586 HS r'
55500.769857 1.00944 0.00593 HS r'
55500.774281 0.99068 0.00586 HS r'
55500.777937 1.00380 0.00572 HS r'
55500.781298 1.00083 0.00590 HS r'
55500.785799 1.00185 0.00584 HS r'
55500.789163 0.99997 0.00580 HS r'
55500.792495 0.99813 0.00581 HS r'
55500.797213 0.99584 0.00587 HS r'
55500.800530 0.98359 0.00594 HS r'
55500.803845 0.99980 0.00574 HS r'
55500.808359 1.00265 0.00601 HS r'
55500.811709 0.98798 0.00585 HS r'
55500.815407 0.98456 0.00596 HS r'
55500.819943 0.99463 0.00581 HS r'
55500.823283 0.99968 0.00579 HS r'
55500.826645 0.99651 0.00589 HS r'
55500.831173 0.99285 0.00585 HS r'
55500.834827 1.00226 0.00571 HS r'
55500.838191 1.00139 0.00590 HS r'
55500.842672 1.00466 0.00583 HS r'
55500.845987 0.99948 0.00582 HS r'
55500.849337 1.00750 0.00585 HS r'
55500.854125 1.00332 0.00576 HS r'
55500.857482 0.99831 0.00584 HS r'
55500.860826 0.99279 0.00602 HS r'
55500.865416 0.99989 0.00584 HS r'
55500.868804 0.98381 0.00607 HS r'
55500.872473 0.99475 0.00632 HS r'
55501.380216 1.00146 0.00610 HS r'
55501.384043 0.98953 0.00627 HS r'
55501.387503 0.99379 0.00620 HS r'
55501.393157 1.01144 0.00608 HS r'
55501.396581 0.99204 0.00626 HS r'
55501.400021 1.00820 0.00619 HS r'
55501.405083 1.00347 0.00614 HS r'
55501.408505 1.00811 0.00608 HS r'
55501.412252 0.99281 0.00628 HS r'
55501.417543 1.00022 0.00614 HS r'
55501.420974 1.00860 0.00609 HS r'
55501.424422 0.98877 0.00609 HS r'
55501.429377 0.98080 0.00623 HS r'
55501.433140 0.99965 0.00604 HS r'
55501.436576 0.99776 0.00617 HS r'
55501.441329 1.00055 0.00598 HS r'
55501.444802 1.00119 0.00612 HS r'
55501.448228 0.99223 0.00613 HS r'
55501.453742 0.99528 0.00600 HS r'
55501.457162 0.99707 0.00602 HS r'
55501.460574 0.99959 0.00594 HS r'
55501.465687 1.00134 0.00612 HS r'
55501.469135 0.98853 0.00609 HS r'
55501.472888 1.00289 0.00601 HS r'
55501.478343 0.99466 0.00600 HS r'
55501.481741 0.99788 0.00589 HS r'
55501.485141 0.99399 0.00599 HS r'
55501.490595 1.00331 0.00612 HS r'
55501.494390 0.99369 0.00603 HS r'
55501.497837 0.97921 0.00604 HS r'
55501.503217 0.99214 0.00605 HS r'
55501.506649 1.01841 0.00612 HS r'
55501.510106 0.97828 0.00612 HS r'
55501.515762 0.99566 0.00632 HS r'
55501.519338 1.00215 0.00600 HS r'
55501.522874 1.00753 0.00597 HS r'
55501.528211 1.01992 0.00617 HS r'
55501.532075 1.00171 0.00594 HS r'
55501.535912 1.00320 0.00595 HS r'
55501.541339 1.00775 0.00610 HS r'
55501.544896 0.99699 0.00606 HS r'
55501.548311 0.99811 0.00596 HS r'
55501.553582 0.99442 0.00616 HS r'
55501.557579 1.00671 0.00593 HS r'
55501.561021 1.00132 0.00594 HS r'
55501.566318 1.02096 0.00596 HS r'
55501.569772 0.98066 0.00590 HS r'
55501.573232 1.00283 0.00597 HS r'
55501.579023 1.00541 0.00592 HS r'
55501.582736 1.00006 0.00595 HS r'
55501.586165 1.01478 0.00607 HS r'
55501.590924 1.01124 0.00639 HS r'
55501.594361 1.00363 0.00609 HS r'
55501.598137 1.01748 0.00624 HS r'
55501.603286 0.99945 0.00622 HS r'
55501.606717 0.99915 0.00628 HS r'
55501.610168 0.99520 0.00599 HS r'
55501.615365 0.98819 0.00601 HS r'
55501.619113 1.00706 0.00600 HS r'
55501.619291 0.99240 0.00630 HS r'
55501.622572 1.00773 0.00600 HS r'
55501.622814 1.00288 0.00620 HS r'
55501.626190 0.99361 0.00615 HS r'
55501.627784 0.99220 0.00595 HS r'
55501.629555 0.98772 0.00625 HS r'
55501.631209 1.00139 0.00620 HS r'
55501.632943 1.00270 0.00615 HS r'
55501.634645 0.99172 0.00623 HS r'
55501.637980 1.01644 0.00592 HS r'
55501.641355 1.00896 0.00600 HS r'
55501.644701 1.00174 0.00607 HS r'
55501.649224 0.99745 0.00592 HS r'
55501.652582 1.01210 0.00598 HS r'
55501.656250 1.00318 0.00587 HS r'
55501.661066 0.99165 0.00585 HS r'
55501.664417 1.00296 0.00593 HS r'
55501.667795 1.00407 0.00578 HS r'
55501.676370 1.00515 0.00588 HS r'
55501.679722 0.99495 0.00589 HS r'
55501.684298 0.99718 0.00593 HS r'
55501.687685 1.00502 0.00592 HS r'
55501.691045 0.99564 0.00598 HS r'
55501.695912 1.00061 0.00578 HS r'
55501.699235 1.00217 0.00586 HS r'
55501.702600 1.00324 0.00587 HS r'
55501.707163 1.01064 0.00574 HS r'
55501.710494 1.00885 0.00581 HS r'
55501.714171 1.00663 0.00581 HS r'
55501.718760 0.98140 0.00587 HS r'
55501.722134 1.01716 0.00574 HS r'
55501.725487 1.00739 0.00575 HS r'
55501.730056 0.99620 0.00569 HS r'
55501.733754 0.99985 0.00572 HS r'
55501.737106 0.99231 0.00577 HS r'
55501.741692 1.00325 0.00579 HS r'
55501.745056 0.99177 0.00569 HS r'
55501.748395 0.98887 0.00571 HS r'
55501.753526 0.99638 0.00583 HS r'
55501.756844 1.01541 0.00579 HS r'
55501.760185 1.00832 0.00557 HS r'
55501.764916 1.00401 0.00582 HS r'
55501.768290 0.99243 0.00579 HS r'
55501.771931 1.00578 0.00565 HS r'
55501.776444 1.00297 0.00584 HS r'
55501.779806 1.00924 0.00577 HS r'
55501.783177 1.00780 0.00587 HS r'
55501.787793 0.99483 0.00593 HS r'
55501.791419 1.00998 0.00583 HS r'
55501.794747 0.99905 0.00586 HS r'
55501.799177 1.00157 0.00560 HS r'
55501.802646 1.00021 0.00579 HS r'
55501.805981 0.99287 0.00588 HS r'
55501.810877 1.00088 0.00576 HS r'
55501.814196 1.00844 0.00597 HS r'
55501.817514 1.00207 0.00583 HS r'
55501.820855 1.00793 0.00576 HS r'
55501.824214 0.99294 0.00591 HS r'
55501.827901 1.00103 0.00584 HS r'
55501.832454 1.00752 0.00586 HS r'
55501.835829 0.99967 0.00580 HS r'
55501.839169 1.00064 0.00581 HS r'
55501.843764 0.98989 0.00592 HS r'
55501.847419 0.99844 0.00577 HS r'
55501.850760 1.01311 0.00588 HS r'
55501.855396 1.00007 0.00581 HS r'
55501.858725 1.00785 0.00587 HS r'
55501.862070 0.99653 0.00589 HS r'
55501.866945 0.99925 0.00598 HS r'
55501.870285 1.00600 0.00638 HS r'
55502.373749 0.98018 0.00634 HS r'
55502.377468 0.98031 0.00621 HS r'
55502.380943 0.99521 0.00631 HS r'
55502.386216 0.99880 0.00617 HS r'
55502.390167 1.00046 0.00616 HS r'
55502.393595 0.99810 0.00625 HS r'
55502.398866 0.99748 0.00615 HS r'
55502.402499 0.99950 0.00612 HS r'
55502.405953 1.00880 0.00604 HS r'
55502.411615 0.99147 0.00608 HS r'
55502.415452 0.99533 0.00607 HS r'
55502.419193 1.00533 0.00603 HS r'
55502.424773 0.99101 0.00612 HS r'
55502.428448 0.98816 0.00600 HS r'
55502.432219 1.00896 0.00601 HS r'
55502.437653 1.00818 0.00596 HS r'
55502.441426 1.00849 0.00585 HS r'
55502.445158 1.00041 0.00597 HS r'
55502.450601 1.00478 0.00592 HS r'
55502.454383 1.01302 0.00601 HS r'
55502.457819 1.00254 0.00585 HS r'
55502.463278 0.98546 0.00615 HS r'
55502.466783 1.01279 0.00591 HS r'
55502.470262 0.99510 0.00600 HS r'
55502.475639 1.01262 0.00585 HS r'
55502.479114 1.01385 0.00605 HS r'
55502.482548 1.01399 0.00606 HS r'
55502.488063 0.99381 0.00595 HS r'
55502.491620 0.99678 0.00589 HS r'
55502.495355 1.00010 0.00582 HS r'
55502.500744 1.01158 0.00587 HS r'
55502.504452 1.00624 0.00586 HS r'
55502.508008 1.00627 0.00606 HS r'
55502.513437 1.00302 0.00595 HS r'
55502.517224 0.99131 0.00595 HS r'
55502.520680 1.00125 0.00597 HS r'
55502.525999 1.02210 0.00587 HS r'
55502.529612 1.01884 0.00573 HS r'
55502.533045 1.00163 0.00601 HS r'
55502.538779 1.00119 0.00591 HS r'
55502.542454 1.00349 0.00583 HS r'
55502.546119 1.00522 0.00590 HS r'
55502.551787 0.98655 0.00592 HS r'
55502.555273 1.02726 0.00596 HS r'
55502.559053 1.00213 0.00591 HS r'
55502.564489 0.99618 0.00578 HS r'
55502.568147 1.00971 0.00599 HS r'
55502.571629 1.00911 0.00602 HS r'
55502.576998 1.00136 0.00609 HS r'
55502.580850 1.00960 0.00608 HS r'
55502.584274 1.01097 0.00615 HS r'
55502.589587 0.99512 0.00604 HS r'
55502.593077 0.98224 0.00605 HS r'
55502.596538 0.99645 0.00623 HS r'
55502.602074 1.01598 0.00617 HS r'
55502.605534 1.00030 0.00605 HS r'
55502.608935 1.00158 0.00604 HS r'
55502.614368 1.00087 0.00600 HS r'
55502.618143 1.01149 0.00596 HS r'
55502.619511 0.99800 0.00603 HS r'
55502.621946 1.01567 0.00610 HS r'
55502.622880 1.00701 0.00602 HS r'
55502.626569 1.00340 0.00600 HS r'
55502.627436 0.99563 0.00621 HS r'
55502.630901 1.01114 0.00615 HS r'
55502.631175 0.99739 0.00594 HS r'
55502.634325 0.99917 0.00643 HS r'
55502.634518 1.00444 0.00601 HS r'
55502.637895 0.99603 0.00605 HS r'
55502.642484 1.01098 0.00590 HS r'
55502.646134 1.00135 0.00584 HS r'
55502.649505 0.98915 0.00596 HS r'
55502.654330 1.00859 0.00587 HS r'
55502.657686 0.99680 0.00588 HS r'
55502.661034 1.00501 0.00592 HS r'
55502.666066 0.99264 0.00591 HS r'
55502.669435 0.99376 0.00587 HS r'
55502.672788 0.99651 0.00595 HS r'
55502.677369 1.00799 0.00596 HS r'
55502.680717 1.00496 0.00586 HS r'
55502.684398 1.00186 0.00586 HS r'
55502.688935 1.00269 0.00588 HS r'
55502.692290 1.00172 0.00593 HS r'
55502.695659 1.00884 0.00586 HS r'
55502.700147 1.00059 0.00578 HS r'
55502.703851 1.00212 0.00579 HS r'
55502.707232 1.00646 0.00572 HS r'
55502.711846 0.99322 0.00576 HS r'
55502.715217 0.99878 0.00572 HS r'
55502.718598 1.01076 0.00567 HS r'
55502.723699 1.01270 0.00575 HS r'
55502.727045 0.99985 0.00579 HS r'
55502.730409 1.00650 0.00579 HS r'
55502.734873 0.99823 0.00583 HS r'
55502.738238 1.00186 0.00585 HS r'
55502.741887 1.00262 0.00582 HS r'
55502.746490 1.01293 0.00569 HS r'
55502.749807 1.00540 0.00571 HS r'
55502.753161 1.01400 0.00571 HS r'
55502.757715 1.01071 0.00576 HS r'
55502.761389 0.99010 0.00578 HS r'
55502.764733 1.00193 0.00570 HS r'
55502.769206 0.99917 0.00581 HS r'
55502.772532 1.00416 0.00579 HS r'
55502.775870 1.00829 0.00574 HS r'
55502.780703 0.99734 0.00582 HS r'
55502.784029 1.00870 0.00582 HS r'
55502.787345 0.99601 0.00582 HS r'
55502.791774 1.01895 0.00585 HS r'
55502.795101 0.97914 0.00583 HS r'
55502.798737 0.99455 0.00584 HS r'
55502.803291 0.99980 0.00573 HS r'
55502.806607 0.99870 0.00571 HS r'
55502.809923 0.98840 0.00589 HS r'
55502.814515 1.00660 0.00582 HS r'
55502.818141 0.99941 0.00573 HS r'
55502.821472 1.00104 0.00577 HS r'
55502.825968 0.99477 0.00577 HS r'
55502.829353 1.00043 0.00577 HS r'
55502.832682 0.98937 0.00587 HS r'
55502.837488 1.00901 0.00577 HS r'
55502.840866 1.01651 0.00573 HS r'
55502.844208 0.99889 0.00586 HS r'
55502.848827 1.00000 0.00580 HS r'
55502.852204 0.99495 0.00580 HS r'
55502.855861 1.00378 0.00581 HS r'
55502.860346 0.99707 0.00594 HS r'
55502.863689 1.00424 0.00595 HS r'
55502.867063 0.99957 0.00601 HS r'
55502.870429 0.99661 0.00628 HS r'
55503.369857 0.98738 0.00665 HS r'
55503.373630 1.00477 0.00629 HS r'
55503.377329 1.00280 0.00644 HS r'
55503.382774 0.98486 0.00631 HS r'
55503.386273 0.99238 0.00632 HS r'
55503.390038 0.97031 0.00666 HS r'
55503.395281 0.99196 0.00640 HS r'
55503.398827 0.99815 0.00627 HS r'
55503.402274 0.99963 0.00612 HS r'
55503.407410 1.00007 0.00627 HS r'
55503.411435 0.99849 0.00619 HS r'
55503.414885 0.99449 0.00610 HS r'
55503.420330 1.00456 0.00619 HS r'
55503.423835 0.99972 0.00607 HS r'
55503.427360 0.99759 0.00592 HS r'
55503.432972 1.00472 0.00599 HS r'
55503.436627 0.98914 0.00601 HS r'
55503.440140 0.99748 0.00609 HS r'
55503.445551 1.00016 0.00606 HS r'
55503.449117 0.98782 0.00596 HS r'
55503.452959 1.00375 0.00598 HS r'
55503.458390 0.99561 0.00600 HS r'
55503.461998 0.99368 0.00597 HS r'
55503.465496 1.00193 0.00590 HS r'
55503.471121 0.98813 0.00603 HS r'
55503.474920 0.98992 0.00591 HS r'
55503.478437 1.00936 0.00590 HS r'
55503.483909 0.98813 0.00606 HS r'
55503.487644 1.00116 0.00600 HS r'
55503.491185 0.98382 0.00599 HS r'
55503.496792 1.01108 0.00605 HS r'
55503.500271 0.99305 0.00595 HS r'
55503.503749 0.99862 0.00607 HS r'
55503.509069 1.00743 0.00599 HS r'
55503.512929 0.99933 0.00584 HS r'
55503.516827 1.00416 0.00588 HS r'
55503.522370 0.99867 0.00606 HS r'
55503.525995 1.01919 0.00600 HS r'
55503.529458 1.00788 0.00571 HS r'
55503.534882 1.00078 0.00591 HS r'
55503.539007 0.99317 0.00596 HS r'
55503.542488 1.00461 0.00603 HS r'
55503.551411 1.00269 0.00590 HS r'
55503.554911 0.99323 0.00596 HS r'
55503.560714 1.00380 0.00579 HS r'
55503.564285 1.00062 0.00600 HS r'
55503.567788 0.99596 0.00596 HS r'
55503.573001 1.00173 0.00609 HS r'
55503.576547 0.98942 0.00605 HS r'
55503.580362 0.99102 0.00602 HS r'
55503.585327 1.00599 0.00597 HS r'
55503.588743 1.00154 0.00582 HS r'
55503.592215 0.98187 0.00592 HS r'
55503.597702 1.00589 0.00603 HS r'
55503.601588 1.00888 0.00614 HS r'
55503.605055 0.99621 0.00591 HS r'
55503.610313 0.99810 0.00593 HS r'
55503.613890 1.01308 0.00604 HS r'
55503.616095 1.00674 0.00608 HS r'
55503.617356 0.99880 0.00609 HS r'
55503.619481 0.99470 0.00612 HS r'
55503.622836 1.00844 0.00610 HS r'
55503.622969 1.00066 0.00605 HS r'
55503.626522 1.00300 0.00621 HS r'
55503.627724 1.00160 0.00589 HS r'
55503.629949 1.00204 0.00609 HS r'
55503.631101 1.00213 0.00600 HS r'
55503.634490 0.99931 0.00583 HS r'
55503.639069 1.00191 0.00589 HS r'
55503.642448 1.00445 0.00595 HS r'
55503.656823 1.00413 0.00599 HS r'
55503.660166 1.00465 0.00592 HS r'
55503.663506 0.99486 0.00599 HS r'
55503.668193 0.99553 0.00613 HS r'
55503.671571 0.98732 0.00591 HS r'
55503.675230 1.00180 0.00590 HS r'
55503.679850 0.99802 0.00588 HS r'
55503.683217 1.01600 0.00581 HS r'
55503.686570 1.00752 0.00594 HS r'
55503.691247 0.99360 0.00594 HS r'
55503.694910 0.99599 0.00587 HS r'
55503.698295 0.99775 0.00595 HS r'
55503.702784 1.00491 0.00587 HS r'
55503.706129 0.99687 0.00586 HS r'
55503.709480 1.00458 0.00586 HS r'
55503.714500 1.00592 0.00586 HS r'
55503.717865 1.00440 0.00574 HS r'
55503.721218 1.00330 0.00585 HS r'
55503.725897 1.00249 0.00584 HS r'
55503.729238 0.99050 0.00579 HS r'
55503.732922 0.99033 0.00579 HS r'
55503.737559 0.99833 0.00594 HS r'
55503.740920 1.01471 0.00566 HS r'
55503.744297 1.01524 0.00585 HS r'
55503.748830 1.01233 0.00601 HS r'
55503.752660 0.97906 0.00574 HS r'
55503.756010 1.00299 0.00576 HS r'
55503.760633 1.00786 0.00577 HS r'
55503.763950 0.99120 0.00580 HS r'
55503.767294 1.00240 0.00571 HS r'
55503.772159 1.00525 0.00567 HS r'
55503.775523 0.99284 0.00576 HS r'
55503.778839 1.00275 0.00575 HS r'
55503.783375 1.00408 0.00569 HS r'
55503.786689 0.99208 0.00580 HS r'
55503.790316 1.00175 0.00588 HS r'
55503.794948 1.00389 0.00582 HS r'
55503.798310 0.99847 0.00575 HS r'
55503.801649 0.98968 0.00581 HS r'
55503.806155 1.00914 0.00575 HS r'
55503.809846 1.00344 0.00582 HS r'
55503.813165 1.01680 0.00570 HS r'
55503.817669 0.99956 0.00580 HS r'
55503.821024 0.99318 0.00586 HS r'
55503.824386 0.99918 0.00583 HS r'
55503.829148 1.01190 0.00576 HS r'
55503.832489 1.01072 0.00575 HS r'
55503.835841 1.00374 0.00586 HS r'
55503.840449 1.01103 0.00575 HS r'
55503.843836 0.99590 0.00577 HS r'
55503.847501 0.99687 0.00590 HS r'
55503.851968 1.01280 0.00576 HS r'
55503.855321 1.00162 0.00581 HS r'
55503.858691 1.00424 0.00580 HS r'
55503.863360 0.99451 0.00586 HS r'
55503.867048 1.00759 0.00599 HS r'
55503.870435 0.99770 0.00633 HS r'
55504.611781 1.02719 0.00911 HS r'
55504.615350 0.99077 0.01206 HS r'
55504.640528 1.01198 0.01273 HS r'
55504.643895 0.99041 0.01016 HS r'
55504.647206 0.99561 0.00662 HS r'
55504.651934 1.00069 0.00606 HS r'
55504.655284 1.01070 0.00594 HS r'
55504.658973 1.02130 0.00598 HS r'
55504.663530 1.00685 0.00604 HS r'
55504.666868 1.00575 0.00598 HS r'
55504.670247 1.00392 0.00633 HS r'
55504.673614 1.01640 0.00797 HS r'
55504.683866 1.00907 0.00757 HS r'
55504.687212 1.00524 0.00678 HS r'
55504.860831 1.00850 0.00621 HS r'
55504.864182 1.01245 0.00612 HS r'
55504.867520 1.01551 0.00734 HS r'
55505.610032 0.99239 0.00626 HS r'
55505.613378 1.00329 0.00648 HS r'
55505.616770 0.98708 0.00637 HS r'
55505.621543 0.99963 0.00629 HS r'
55505.624911 0.99535 0.00617 HS r'
55505.628746 1.00381 0.00615 HS r'
55505.633390 0.99574 0.00610 HS r'
55505.636770 0.99317 0.00618 HS r'
55505.640131 0.99922 0.00604 HS r'
55505.644758 1.00069 0.00599 HS r'
55505.648431 1.00241 0.00610 HS r'
55505.651826 1.00310 0.00592 HS r'
55505.656613 1.00533 0.00588 HS r'
55505.659961 1.00592 0.00594 HS r'
55505.663344 1.00798 0.00594 HS r'
55505.668457 0.98261 0.00605 HS r'
55505.671818 1.02191 0.00596 HS r'
55505.675166 1.00463 0.00593 HS r'
55505.679666 0.99784 0.00592 HS r'
55505.683033 0.99651 0.00586 HS r'
55505.686718 0.99293 0.00588 HS r'
55505.691446 0.99656 0.00586 HS r'
55505.694822 1.00566 0.00583 HS r'
55505.698191 1.00389 0.00583 HS r'
55505.702945 0.98769 0.00593 HS r'
55505.706639 1.00281 0.00586 HS r'
55505.709997 1.00450 0.00593 HS r'
55505.714765 0.98726 0.00586 HS r'
55505.718084 1.00230 0.00585 HS r'
55505.721429 0.99640 0.00597 HS r'
55505.726302 1.00123 0.00583 HS r'
55505.729646 1.00291 0.00579 HS r'
55505.733022 0.99603 0.00583 HS r'
55505.737515 1.00775 0.00581 HS r'
55505.740855 1.00420 0.00588 HS r'
55505.744545 0.99242 0.00585 HS r'
55505.749085 0.99731 0.00579 HS r'
55505.752400 1.00623 0.00584 HS r'
55505.755758 1.00100 0.00581 HS r'
55505.760295 1.00191 0.00586 HS r'
55505.763983 0.98465 0.00590 HS r'
55505.767333 0.99553 0.00588 HS r'
55505.771887 0.99295 0.00589 HS r'
55505.775221 1.00247 0.00569 HS r'
55505.778576 0.99801 0.00599 HS r'
55505.783497 0.99961 0.00587 HS r'
55505.786848 0.99607 0.00580 HS r'
55505.790167 1.00302 0.00580 HS r'
55505.794653 0.99730 0.00578 HS r'
55505.797977 0.98952 0.00581 HS r'
55505.801608 1.00272 0.00586 HS r'
55505.806139 1.01087 0.00575 HS r'
55505.809457 1.00410 0.00588 HS r'
55505.812776 0.99324 0.00593 HS r'
55505.817254 1.00110 0.00587 HS r'
55505.820883 1.00756 0.00577 HS r'
55505.824198 0.99429 0.00586 HS r'
55505.828649 0.99315 0.00587 HS r'
55505.832003 0.99753 0.00591 HS r'
55505.835379 1.01162 0.00568 HS r'
55505.840181 1.00179 0.00581 HS r'
55505.843526 1.00232 0.00591 HS r'
55505.846879 1.00246 0.00588 HS r'
55505.851513 0.99388 0.00592 HS r'
55505.854854 0.98990 0.00587 HS r'
55505.858518 1.00873 0.00587 HS r'
55505.863069 1.00979 0.00590 HS r'
55505.866433 0.99835 0.00607 HS r'
55505.869796 1.00135 0.00627 HS r'
55506.609657 1.00896 0.00605 HS r'
55506.612987 1.00482 0.00607 HS r'
55506.616344 1.01712 0.00609 HS r'
55506.620896 1.01894 0.00599 HS r'
55506.624261 1.00501 0.00604 HS r'
55506.627941 0.99675 0.00605 HS r'
55506.632655 1.00085 0.00607 HS r'
55506.636007 1.00909 0.00588 HS r'
55506.639374 1.00262 0.00603 HS r'
55506.644226 1.00606 0.00589 HS r'
55506.647897 1.01078 0.00586 HS r'
55506.651262 1.00842 0.00593 HS r'
55506.655948 1.00846 0.00602 HS r'
55506.659291 0.99807 0.00593 HS r'
55506.662655 1.00436 0.00591 HS r'
55506.667452 1.00556 0.00585 HS r'
55506.670803 1.00075 0.00592 HS r'
55506.674192 1.00164 0.00587 HS r'
55506.678822 0.99946 0.00593 HS r'
55506.682187 1.02163 0.00581 HS r'
55506.685888 0.99368 0.00583 HS r'
55506.690470 0.99946 0.00597 HS r'
55506.693859 1.01256 0.00587 HS r'
55506.697234 1.00360 0.00587 HS r'
55506.701787 0.99362 0.00590 HS r'
55506.705466 0.98988 0.00578 HS r'
55506.708829 1.01628 0.00586 HS r'
55506.713475 1.02733 0.00578 HS r'
55506.716837 1.00069 0.00578 HS r'
55506.720192 1.00594 0.00590 HS r'
55506.725014 1.00606 0.00586 HS r'
55506.728368 1.00077 0.00583 HS r'
55506.731730 1.00656 0.00568 HS r'
55506.736355 1.00076 0.00583 HS r'
55506.739754 1.01023 0.00560 HS r'
55506.743413 0.99677 0.00580 HS r'
55506.748022 0.99761 0.00574 HS r'
55506.751388 0.99236 0.00590 HS r'
55506.754752 1.00178 0.00577 HS r'
55506.759341 1.00227 0.00578 HS r'
55506.762996 1.00796 0.00578 HS r'
55506.766369 0.98483 0.00584 HS r'
55506.771053 1.00986 0.00589 HS r'
55506.774367 1.00138 0.00583 HS r'
55506.777682 0.99993 0.00587 HS r'
55506.782518 1.00146 0.00573 HS r'
55506.785838 0.99291 0.00572 HS r'
55506.789153 1.00426 0.00576 HS r'
55506.792480 1.00379 0.00568 HS r'
55506.795796 1.01792 0.00587 HS r'
55506.799426 1.00356 0.00573 HS r'
55506.802755 1.00684 0.00576 HS r'
55506.806072 1.00325 0.00581 HS r'
55506.809424 1.01121 0.00575 HS r'
55506.812789 0.99586 0.00566 HS r'
55506.816467 1.00212 0.00576 HS r'
55506.819829 1.00600 0.00585 HS r'
55506.823335 1.00329 0.00579 HS r'
55506.826650 1.00260 0.00574 HS r'
55506.830003 1.00424 0.00590 HS r'
55506.833692 0.99544 0.00586 HS r'
55506.837029 0.99035 0.00584 HS r'
55506.840383 1.01419 0.00579 HS r'
55506.843762 1.00134 0.00586 HS r'
55506.847128 1.00977 0.00582 HS r'
55506.850828 1.00727 0.00577 HS r'
55506.854179 1.00111 0.00583 HS r'
55506.857566 1.00759 0.00583 HS r'
55506.860920 1.00676 0.00588 HS r'
55506.864286 0.99886 0.00593 HS r'
55506.867977 1.00739 0.00605 HS r'
55507.607544 0.98966 0.00610 HS r'
55507.611209 0.99321 0.00609 HS r'
55507.614552 1.00167 0.00616 HS r'
55507.619147 0.99095 0.00611 HS r'
55507.622526 0.99769 0.00606 HS r'
55507.625867 0.99379 0.00606 HS r'
55507.630694 0.98538 0.00595 HS r'
55507.634038 1.00597 0.00600 HS r'
55507.637402 0.99083 0.00608 HS r'
55507.641897 1.00153 0.00592 HS r'
55507.645262 1.00008 0.00603 HS r'
55507.648935 0.99786 0.00597 HS r'
55507.652301 0.99253 0.00594 HS r'
55507.655667 0.99934 0.00591 HS r'
55507.659046 1.00109 0.00596 HS r'
55507.662421 1.00054 0.00594 HS r'
55507.666094 0.99593 0.00593 HS r'
55507.669472 0.99532 0.00597 HS r'
55507.672833 0.99127 0.00595 HS r'
55507.676318 0.99647 0.00589 HS r'
55507.679735 0.98345 0.00606 HS r'
55507.683547 0.99998 0.00601 HS r'
55507.687007 0.99410 0.00591 HS r'
55507.690471 1.00105 0.00584 HS r'
55507.693906 1.00150 0.00586 HS r'
55507.697384 0.99496 0.00588 HS r'
55507.701194 0.99551 0.00590 HS r'
55507.704653 0.98617 0.00591 HS r'
55507.708126 1.00915 0.00580 HS r'
55507.711608 0.99981 0.00584 HS r'
55507.715005 1.00725 0.00586 HS r'
55507.718698 1.00104 0.00582 HS r'
55507.728716 0.99970 0.00569 HS r'
55507.732561 0.98615 0.00592 HS r'
55507.735967 1.00165 0.00582 HS r'
55507.739358 1.00937 0.00574 HS r'
55507.742708 0.98730 0.00593 HS r'
55507.746385 1.02428 0.00581 HS r'
55507.749700 1.00051 0.00566 HS r'
55507.753021 1.00419 0.00567 HS r'
55507.756335 0.99901 0.00572 HS r'
55507.759841 0.99879 0.00568 HS r'
55507.764687 0.99842 0.00571 HS r'
55507.768004 0.99361 0.00585 HS r'
55507.771360 0.98562 0.00580 HS r'
55507.775954 0.99645 0.00587 HS r'
55507.779321 0.98799 0.00587 HS r'
55507.782986 0.99654 0.00576 HS r'
55507.787638 1.00011 0.00576 HS r'
55507.790954 1.00158 0.00577 HS r'
55507.794281 1.00984 0.00579 HS r'
55507.798812 0.99991 0.00576 HS r'
55507.802469 0.99999 0.00584 HS r'
55507.805854 0.99527 0.00591 HS r'
55507.810490 1.00242 0.00573 HS r'
55507.813875 1.00003 0.00592 HS r'
55507.817238 0.99661 0.00578 HS r'
55507.822076 1.00171 0.00580 HS r'
55507.825432 0.99349 0.00579 HS r'
55507.828809 1.00143 0.00574 HS r'
55507.833528 0.99878 0.00573 HS r'
55507.836880 1.00428 0.00574 HS r'
55507.840545 0.99782 0.00573 HS r'
55507.845189 0.99993 0.00580 HS r'
55507.848567 1.00908 0.00586 HS r'
55507.851906 0.99388 0.00584 HS r'
55507.856527 1.00940 0.00583 HS r'
55507.860371 1.00364 0.00594 HS r'
55507.863724 1.00345 0.00577 HS r'
55507.868297 0.99531 0.00621 HS r'
55508.598886 1.01395 0.00738 HS r'
55508.602349 0.99281 0.00778 HS r'
55509.600950 0.99892 0.00625 HS r'
55509.604270 1.00590 0.00600 HS r'
55509.607614 1.00660 0.00610 HS r'
55509.612489 0.99105 0.00608 HS r'
55509.615855 0.99832 0.00603 HS r'
55509.619218 0.99698 0.00611 HS r'
55509.623882 0.99492 0.00612 HS r'
55509.627229 0.99439 0.00606 HS r'
55509.630881 0.98416 0.00607 HS r'
55509.635599 0.99564 0.00598 HS r'
55509.638954 0.98587 0.00593 HS r'
55509.642308 0.98993 0.00606 HS r'
55509.646977 0.99361 0.00586 HS r'
55509.650640 1.00140 0.00592 HS r'
55509.654004 1.00223 0.00600 HS r'
55509.658742 0.98269 0.00598 HS r'
55509.662095 0.98609 0.00590 HS r'
55509.665448 1.00607 0.00587 HS r'
55509.670258 0.98847 0.00588 HS r'
55509.673626 0.99856 0.00577 HS r'
55509.676970 0.99565 0.00593 HS r'
55509.681599 0.99003 0.00590 HS r'
55509.684976 1.00509 0.00579 HS r'
55509.688643 1.00261 0.00580 HS r'
55509.693131 0.99521 0.00582 HS r'
55509.696475 0.98458 0.00588 HS r'
55509.699827 0.98990 0.00585 HS r'
55509.704286 1.01288 0.00591 HS r'
55509.707952 1.00038 0.00588 HS r'
55509.711325 1.00835 0.00581 HS r'
55509.715823 0.99563 0.00575 HS r'
55509.719176 0.98714 0.00581 HS r'
55509.722528 0.99469 0.00574 HS r'
55509.727382 0.98878 0.00574 HS r'
55509.730721 0.99312 0.00571 HS r'
55509.734072 0.99460 0.00564 HS r'
55509.738573 0.98962 0.00593 HS r'
55509.741889 0.99644 0.00570 HS r'
55509.745555 0.99265 0.00584 HS r'
55509.750431 1.00259 0.00565 HS r'
55509.753750 0.99704 0.00581 HS r'
55509.757071 0.99391 0.00577 HS r'
55509.761722 1.00036 0.00580 HS r'
55509.765360 1.00477 0.00578 HS r'
55509.768677 0.98546 0.00586 HS r'
55509.773243 0.99736 0.00593 HS r'
55509.776570 0.98979 0.00586 HS r'
55509.779888 1.00453 0.00571 HS r'
55509.784631 0.99288 0.00587 HS r'
55509.787959 0.99397 0.00580 HS r'
55509.791302 0.99597 0.00587 HS r'
55509.795927 0.99650 0.00574 HS r'
55509.799246 0.99800 0.00576 HS r'
55509.802901 1.00204 0.00582 HS r'
55509.807380 0.98966 0.00585 HS r'
55509.810722 1.00311 0.00575 HS r'
55509.814089 0.98933 0.00580 HS r'
55509.818572 1.00846 0.00578 HS r'
55509.822246 0.99533 0.00588 HS r'
55509.825620 0.99482 0.00574 HS r'
55509.830134 0.99871 0.00584 HS r'
55509.833458 0.99695 0.00590 HS r'
55509.836811 1.00139 0.00588 HS r'
55509.841812 0.99268 0.00576 HS r'
55509.845190 0.99404 0.00596 HS r'
55509.848539 1.00599 0.00586 HS r'
55509.853056 1.00415 0.00594 HS r'
55509.856395 0.99461 0.00593 HS r'
55509.860061 0.99649 0.00595 HS r'
55509.864549 0.99047 0.00608 HS r'
55509.867917 0.99722 0.00634 HS r'
55510.576935 1.00043 0.00638 HS r'
55510.580316 0.99533 0.00628 HS r'
55510.584010 0.98060 0.00644 HS r'
55510.588537 0.97255 0.00633 HS r'
55510.591880 0.97989 0.00628 HS r'
55510.595261 0.98070 0.00623 HS r'
55510.599846 0.98322 0.00613 HS r'
55510.603537 1.00199 0.00599 HS r'
55510.606893 1.00674 0.00611 HS r'
55510.611723 1.00548 0.00609 HS r'
55510.618622 0.98847 0.00602 HS r'
55510.623666 0.99869 0.00601 HS r'
55510.627008 1.00292 0.00598 HS r'
55510.630362 1.00691 0.00592 HS r'
55510.635119 1.01600 0.00596 HS r'
55510.638499 0.99959 0.00599 HS r'
55510.642180 1.00126 0.00602 HS r'
55510.646838 0.99767 0.00592 HS r'
55510.650195 0.99925 0.00591 HS r'
55510.653549 0.98881 0.00585 HS r'
55510.658056 1.00775 0.00595 HS r'
55510.661712 1.01042 0.00591 HS r'
55510.665089 1.00939 0.00588 HS r'
55510.669690 0.99889 0.00595 HS r'
55510.673043 1.00993 0.00594 HS r'
55510.676411 1.00548 0.00579 HS r'
55510.681325 0.99301 0.00584 HS r'
55510.684694 0.99710 0.00589 HS r'
55510.688041 1.01123 0.00581 HS r'
55510.692531 0.99423 0.00580 HS r'
55510.695872 0.99018 0.00590 HS r'
55510.699552 0.99652 0.00578 HS r'
55510.704068 1.00117 0.00589 HS r'
55510.707382 0.99665 0.00591 HS r'
55510.710726 0.99335 0.00582 HS r'
55510.715250 0.99182 0.00590 HS r'
55510.718917 1.01298 0.00573 HS r'
55510.722274 1.00872 0.00582 HS r'
55510.727025 1.01007 0.00578 HS r'
55510.730429 1.00853 0.00570 HS r'
55510.733771 0.99756 0.00581 HS r'
55510.738666 0.99079 0.00588 HS r'
55510.742053 0.99922 0.00577 HS r'
55510.745408 1.00037 0.00574 HS r'
55510.750044 1.01372 0.00584 HS r'
55510.753410 0.98931 0.00579 HS r'
55510.757056 1.00146 0.00579 HS r'
55510.761511 1.00471 0.00566 HS r'
55510.764887 1.00434 0.00576 HS r'
55510.768246 0.99668 0.00577 HS r'
55510.771616 1.01096 0.00572 HS r'
55510.776692 1.00465 0.00587 HS r'
55510.780055 1.00447 0.00568 HS r'
55510.783422 1.01353 0.00571 HS r'
55510.787871 0.99974 0.00582 HS r'
55510.791225 0.99539 0.00587 HS r'
55510.794858 1.00688 0.00578 HS r'
55510.799499 1.01262 0.00568 HS r'
55510.802864 0.99163 0.00580 HS r'
55510.806182 1.00019 0.00579 HS r'
55510.810727 1.00774 0.00577 HS r'
55510.814359 1.00200 0.00580 HS r'
55510.817717 1.00014 0.00580 HS r'
55510.822272 1.00021 0.00580 HS r'
55510.825627 0.99180 0.00581 HS r'
55510.828993 1.01182 0.00584 HS r'
55510.833980 1.01124 0.00580 HS r'
55510.837321 1.01172 0.00581 HS r'
55510.840703 1.00251 0.00591 HS r'
55510.845300 1.00620 0.00581 HS r'
55510.848687 1.00270 0.00579 HS r'
55510.852353 1.01293 0.00584 HS r'
55510.856941 1.00822 0.00580 HS r'
55510.860309 1.00750 0.00599 HS r'
55510.863656 0.99693 0.00603 HS r'
55511.574025 1.00465 0.00642 HS r'
55511.577404 1.00091 0.00626 HS r'
55511.580940 1.00770 0.00652 HS r'
55511.585647 1.00927 0.00620 HS r'
55511.589030 1.00646 0.00618 HS r'
55511.597590 0.99686 0.00629 HS r'
55511.600958 0.99986 0.00606 HS r'
55511.604345 0.99421 0.00629 HS r'
55511.608990 0.99659 0.00597 HS r'
55511.616253 0.99021 0.00600 HS r'
55511.621101 0.99386 0.00609 HS r'
55511.624484 1.01215 0.00599 HS r'
55511.627837 0.99792 0.00601 HS r'
55511.633044 1.00575 0.00613 HS r'
55511.636417 0.98708 0.00598 HS r'
55511.639806 1.00389 0.00595 HS r'
55511.644426 0.99937 0.00590 HS r'
55511.647782 0.99242 0.00594 HS r'
55511.651500 0.99075 0.00601 HS r'
55511.656381 1.00134 0.00600 HS r'
55511.659766 0.99115 0.00598 HS r'
55511.663112 0.99951 0.00588 HS r'
55511.667696 0.99815 0.00602 HS r'
55511.671370 1.00076 0.00586 HS r'
55511.674764 0.99560 0.00587 HS r'
55511.679511 0.99937 0.00576 HS r'
55511.682886 1.00992 0.00582 HS r'
55511.686285 1.00106 0.00569 HS r'
55511.691290 1.00259 0.00580 HS r'
55511.698206 1.00366 0.00599 HS r'
55511.701566 1.00820 0.00581 HS r'
55511.704931 0.99452 0.00580 HS r'
55511.709824 0.99627 0.00576 HS r'
55511.713183 1.00095 0.00575 HS r'
55511.716550 1.01666 0.00570 HS r'
55511.721059 0.99497 0.00581 HS r'
55511.724420 1.00569 0.00573 HS r'
55511.728135 0.99249 0.00578 HS r'
55511.732739 0.99642 0.00576 HS r'
55511.736095 0.99435 0.00576 HS r'
55511.739424 0.99387 0.00580 HS r'
55511.743984 0.99303 0.00584 HS r'
55511.747672 1.00590 0.00568 HS r'
55511.751051 1.00499 0.00585 HS r'
55511.755643 0.99039 0.00573 HS r'
55511.759013 0.99695 0.00577 HS r'
55511.762396 1.00467 0.00583 HS r'
55511.767232 1.00021 0.00579 HS r'
55511.770627 1.00109 0.00574 HS r'
55511.773960 0.98438 0.00569 HS r'
55511.778609 0.98593 0.00580 HS r'
55511.781974 1.00034 0.00570 HS r'
55511.785673 1.00062 0.00559 HS r'
55511.790344 0.99733 0.00565 HS r'
55511.793668 0.99709 0.00573 HS r'
55511.797007 0.99421 0.00576 HS r'
55511.801675 1.00257 0.00575 HS r'
55511.805340 0.99797 0.00581 HS r'
55511.808697 0.98999 0.00576 HS r'
55511.813336 0.99647 0.00574 HS r'
55511.816707 0.98929 0.00575 HS r'
55511.820082 0.99782 0.00577 HS r'
55511.823983 1.00665 0.00568 HS r'
55511.828661 0.98610 0.00586 HS r'
55511.832030 0.99911 0.00575 HS r'
55511.835398 1.00319 0.00570 HS r'
55511.840025 0.99536 0.00579 HS r'
55511.843874 0.99347 0.00580 HS r'
55511.847237 1.02099 0.00609 HS r'
55511.851786 0.98762 0.00587 HS r'
55511.855156 1.00250 0.00577 HS r'
55511.858508 0.99956 0.00589 HS r'
55511.863335 0.99187 0.00600 HS r'
55511.866714 0.99542 0.00644 HS r'
55512.573462 0.98492 0.00662 HS r'
55512.576830 0.98177 0.00642 HS r'
55512.580190 0.99739 0.00626 HS r'
55512.584851 0.97689 0.00645 HS r'
55512.588201 0.97859 0.00624 HS r'
55512.591906 0.99842 0.00631 HS r'
55512.596534 0.98381 0.00640 HS r'
55512.599894 0.98153 0.00635 HS r'
55512.633045 0.99303 0.00598 HS r'
55512.636368 0.98149 0.00601 HS r'
55512.639716 0.99371 0.00600 HS r'
55512.644406 0.98051 0.00593 HS r'
55512.647778 0.99118 0.00597 HS r'
55512.651458 1.00421 0.00581 HS r'
55512.656186 0.99217 0.00595 HS r'
55512.659531 1.00624 0.00583 HS r'
55512.662890 1.00923 0.00583 HS r'
55512.667492 0.98983 0.00590 HS r'
55512.671170 0.99335 0.00579 HS r'
55512.674706 1.03824 0.00574 HS r'
55512.679415 1.00727 0.00577 HS r'
55512.682772 1.00126 0.00577 HS r'
55512.686122 0.99582 0.00572 HS r'
55512.691296 1.00360 0.00567 HS r'
55512.694637 1.01412 0.00575 HS r'
55512.697998 1.00973 0.00575 HS r'
55512.702694 0.99053 0.00572 HS r'
55512.706065 1.00143 0.00576 HS r'
55512.709714 1.00368 0.00577 HS r'
55512.714254 0.99906 0.00571 HS r'
55512.717612 0.99705 0.00578 HS r'
55512.720987 1.00870 0.00575 HS r'
55512.725603 1.00217 0.00592 HS r'
55512.729254 1.00436 0.00571 HS r'
55512.732617 0.99443 0.00579 HS r'
55512.737161 0.99958 0.00584 HS r'
55512.740529 0.99890 0.00575 HS r'
55512.743896 0.99504 0.00582 HS r'
55512.752178 1.01245 0.00580 HS r'
55512.755528 1.00088 0.00572 HS r'
55512.760114 1.01491 0.00562 HS r'
55512.763437 0.99727 0.00567 HS r'
55512.767086 1.00151 0.00577 HS r'
55512.771686 0.99436 0.00572 HS r'
55512.775009 1.00565 0.00560 HS r'
55512.778331 1.00486 0.00577 HS r'
55512.782746 1.00619 0.00568 HS r'
55512.786407 1.00805 0.00567 HS r'
55512.789732 1.00045 0.00575 HS r'
55512.794367 0.99577 0.00572 HS r'
55512.797751 1.00604 0.00574 HS r'
55512.801126 0.99955 0.00572 HS r'
55512.806043 1.00634 0.00565 HS r'
55512.809415 1.01197 0.00575 HS r'
55512.812785 1.00029 0.00574 HS r'
55512.817429 1.00252 0.00574 HS r'
55512.820776 1.00166 0.00575 HS r'
55512.824464 1.00077 0.00569 HS r'
55512.828992 1.00088 0.00576 HS r'
55512.832337 0.99605 0.00574 HS r'
55512.835718 1.01183 0.00575 HS r'
55512.840258 1.01025 0.00574 HS r'
55512.843915 1.00451 0.00586 HS r'
55512.847265 1.01007 0.00578 HS r'
55512.851901 1.00141 0.00583 HS r'
55512.855460 1.00934 0.00577 HS r'
55512.858814 0.99254 0.00585 HS r'
55512.863746 0.99927 0.00603 HS r'
55512.867107 1.00644 0.00652 HS r'
55512.956514 1.00361 0.00760 HS r'
55512.960168 1.01652 0.00714 HS r'
55512.963870 1.01425 0.00732 HS r'
55513.011442 1.01165 0.00794 HS r'
55513.015164 1.00479 0.00656 HS r'
55513.018565 1.01353 0.00673 HS r'
55513.021933 1.01563 0.00632 HS r'
55513.025311 1.01236 0.00644 HS r'
55513.029065 1.02252 0.00638 HS r'
55513.032442 0.99771 0.00636 HS r'
55513.035833 1.00866 0.00624 HS r'
55513.039211 1.00613 0.00634 HS r'
55513.042588 1.01982 0.00643 HS r'
55513.049859 1.00683 0.00760 HS r'
55513.331280 0.99554 0.00711 HS r'
55513.334731 1.00184 0.00708 HS r'
55513.338216 1.01084 0.00698 HS r'
55513.343451 1.00713 0.00716 HS r'
55513.346928 1.01395 0.00664 HS r'
55513.350743 1.01387 0.00694 HS r'
55513.355943 0.99990 0.00671 HS r'
55513.359383 1.00921 0.00647 HS r'
55513.362865 0.98968 0.00679 HS r'
55513.368206 1.00489 0.00669 HS r'
55513.372019 0.99850 0.00645 HS r'
55513.375463 1.00220 0.00654 HS r'
55513.380337 1.00457 0.00642 HS r'
55513.383807 0.99991 0.00629 HS r'
55513.387271 0.99207 0.00633 HS r'
55513.392696 0.99196 0.00642 HS r'
55513.396166 1.00041 0.00623 HS r'
55513.399653 0.99940 0.00639 HS r'
55513.405030 1.00542 0.00613 HS r'
55513.408625 0.98676 0.00624 HS r'
55513.412403 0.99988 0.00616 HS r'
55513.417617 1.00906 0.00616 HS r'
55513.421113 1.00354 0.00625 HS r'
55513.424588 0.99527 0.00618 HS r'
55513.430546 1.00390 0.00626 HS r'
55513.434612 0.99429 0.00622 HS r'
55513.438116 0.99155 0.00630 HS r'
55513.443729 0.99821 0.00614 HS r'
55513.447505 0.97978 0.00610 HS r'
55513.450988 0.99477 0.00607 HS r'
55513.456523 1.00144 0.00581 HS r'
55513.459967 1.00040 0.00598 HS r'
55513.463430 0.97799 0.00611 HS r'
55513.469403 0.99276 0.00609 HS r'
55513.473118 0.99798 0.00610 HS r'
55513.476895 0.99976 0.00593 HS r'
55513.482200 1.02334 0.00610 HS r'
55513.485686 1.00319 0.00604 HS r'
55513.489196 0.97552 0.00603 HS r'
55513.494569 0.97222 0.00607 HS r'
55513.498389 1.00936 0.00601 HS r'
55513.501859 1.00956 0.00597 HS r'
55513.507322 0.98798 0.00614 HS r'
55513.510915 0.97620 0.00618 HS r'
55513.514392 1.01117 0.00590 HS r'
55513.519660 0.99184 0.00590 HS r'
55513.523085 0.99983 0.00603 HS r'
55513.526549 1.00141 0.00610 HS r'
55513.531752 1.01197 0.00588 HS r'
55513.535218 1.00613 0.00610 HS r'
55513.539040 0.99456 0.00600 HS r'
55513.544588 1.00155 0.00603 HS r'
55513.548008 0.99961 0.00610 HS r'
55513.551473 1.00992 0.00611 HS r'
55513.556521 0.99297 0.00597 HS r'
55513.560316 1.00432 0.00595 HS r'
55513.563779 0.98835 0.00597 HS r'
55513.569479 1.00102 0.00609 HS r'
55513.572942 0.98527 0.00617 HS r'
55513.576399 0.99813 0.00598 HS r'
55513.577965 0.99560 0.00657 HS r'
55513.581547 0.99914 0.00636 HS r'
55513.581927 1.00127 0.00620 HS r'
55513.585106 0.99756 0.00636 HS r'
55513.585378 0.98408 0.00626 HS r'
55513.588851 1.00092 0.00611 HS r'
55513.590108 1.01173 0.00617 HS r'
55513.593629 0.99843 0.00633 HS r'
55513.593789 1.00250 0.00595 HS r'
55513.597220 0.99713 0.00618 HS r'
55513.597471 0.99869 0.00620 HS r'
55513.601003 1.00533 0.00606 HS r'
55513.602404 0.99956 0.00625 HS r'
55513.605935 1.00523 0.00610 HS r'
55513.606626 0.99195 0.00598 HS r'
55513.609506 1.00139 0.00628 HS r'
55513.610107 1.01313 0.00620 HS r'
55513.613547 0.99593 0.00608 HS r'
55513.614497 0.99378 0.00623 HS r'
55513.618355 1.01180 0.00622 HS r'
55513.618812 0.99284 0.00607 HS r'
55513.622000 0.99924 0.00609 HS r'
55513.622565 1.00256 0.00622 HS r'
55513.626023 1.00344 0.00615 HS r'
55513.627095 1.00420 0.00618 HS r'
55513.630658 0.99184 0.00627 HS r'
55513.631066 0.99185 0.00618 HS r'
55513.634230 1.00124 0.00611 HS r'
55513.639725 0.99210 0.00620 HS r'
55513.643327 0.98348 0.00604 HS r'
55513.646920 0.98974 0.00608 HS r'
55513.651996 0.99292 0.00610 HS r'
55513.655584 1.00124 0.00590 HS r'
55513.669150 0.99542 0.00604 HS r'
55513.672680 0.99541 0.00597 HS r'
55513.676208 1.00345 0.00589 HS r'
55513.681138 1.00345 0.00591 HS r'
55513.684734 0.99512 0.00605 HS r'
55513.688626 1.00695 0.00580 HS r'
55513.693622 1.01368 0.00588 HS r'
55513.697193 0.99768 0.00597 HS r'
55513.700801 0.99153 0.00587 HS r'
55513.705742 0.99903 0.00582 HS r'
55513.709578 0.98318 0.00585 HS r'
55513.713121 0.99229 0.00568 HS r'
55513.718130 1.00257 0.00579 HS r'
55513.721681 1.00208 0.00579 HS r'
55513.725222 1.00940 0.00577 HS r'
55513.730496 1.00566 0.00563 HS r'
55513.734189 0.99171 0.00585 HS r'
55513.737705 1.01048 0.00587 HS r'
55513.742650 1.00123 0.00571 HS r'
55513.746217 0.98933 0.00573 HS r'
55513.750048 1.00537 0.00563 HS r'
55513.754869 0.99398 0.00575 HS r'
55513.758405 0.98185 0.00575 HS r'
55513.761955 0.99515 0.00573 HS r'
55513.766845 0.99702 0.00568 HS r'
55513.770666 1.00365 0.00569 HS r'
55513.774215 0.99268 0.00567 HS r'
55513.779245 1.01513 0.00574 HS r'
55513.782754 0.99474 0.00570 HS r'
55513.786245 1.00040 0.00575 HS r'
55513.791398 0.98135 0.00586 HS r'
55513.794793 0.99983 0.00583 HS r'
55513.798161 0.99161 0.00588 HS r'
55513.802714 1.00279 0.00571 HS r'
55513.806046 0.98681 0.00580 HS r'
55513.809712 0.98667 0.00576 HS r'
55513.814270 0.99258 0.00571 HS r'
55513.817657 1.00256 0.00580 HS r'
55513.821038 0.99630 0.00576 HS r'
55513.825676 0.98987 0.00573 HS r'
55513.829339 1.00586 0.00572 HS r'
55513.832721 0.99634 0.00571 HS r'
55513.837427 1.00111 0.00576 HS r'
55513.840786 0.99756 0.00586 HS r'
55513.844144 0.99003 0.00585 HS r'
55513.849021 1.00201 0.00585 HS r'
55513.852381 0.99298 0.00588 HS r'
55513.855769 0.99297 0.00607 HS r'
55513.860403 0.99041 0.00600 HS r'
55513.863763 1.00267 0.00613 HS r'
55514.492391 0.99358 0.01247 HS r'
55514.497332 0.99805 0.01036 HS r'
55514.501743 1.01376 0.01291 HS r'
55514.505391 1.00295 0.00877 HS r'
55514.509238 0.99159 0.00952 HS r'
55514.513016 0.99244 0.01060 HS r'
55514.516458 1.00905 0.01179 HS r'
55514.519797 0.99414 0.00937 HS r'
55514.523195 1.01277 0.01199 HS r'
55514.526644 1.00641 0.00872 HS r'
55514.530430 1.00183 0.00796 HS r'
55514.566313 1.00074 0.00692 HS r'
55514.569667 1.00340 0.00677 HS r'
55514.570520 0.98680 0.00709 HS r'
55514.573048 0.98708 0.00698 HS r'
55514.574163 0.99878 0.00779 HS r'
55514.576431 1.00017 0.00661 HS r'
55514.577634 1.00411 0.00770 HS r'
55514.579777 0.99512 0.00661 HS r'
55514.581088 1.00275 0.01021 HS r'
55514.583484 1.00285 0.00670 HS r'
55514.584532 0.99208 0.01357 HS r'
55514.586832 0.99712 0.00637 HS r'
55514.591665 0.99494 0.00638 HS r'
55514.594900 1.01237 0.01318 HS r'
55514.595012 1.00624 0.00643 HS r'
55514.598395 0.98117 0.00669 HS r'
55514.598407 1.00046 0.01255 HS r'
55514.601784 1.01500 0.01128 HS r'
55514.603674 0.98349 0.00656 HS r'
55514.605556 1.00044 0.01381 HS r'
55514.607034 0.98629 0.00650 HS r'
55514.610381 0.98265 0.00638 HS r'
55514.615150 0.97636 0.00657 HS r'
55514.618533 0.97961 0.00640 HS r'
55514.622194 0.97645 0.00615 HS r'
55514.622618 0.99531 0.00947 HS r'
55514.626060 0.97619 0.00829 HS r'
55514.626936 0.97541 0.00640 HS r'
55514.629529 0.98094 0.00906 HS r'
55514.630329 0.97748 0.00645 HS r'
55514.633711 0.99099 0.00626 HS r'
55514.638238 0.97085 0.00615 HS r'
55514.641922 0.98992 0.00627 HS r'
55514.645292 0.97042 0.00625 HS r'
55514.649848 0.99522 0.00621 HS r'
55514.653192 0.97421 0.00637 HS r'
55514.656541 0.97965 0.00607 HS r'
55514.661357 0.98296 0.00626 HS r'
55514.664727 0.98436 0.00669 HS r'
55514.668092 0.98046 0.00678 HS r'
55514.672704 0.98640 0.00642 HS r'
55514.676060 0.97568 0.00665 HS r'
55514.679750 0.99059 0.00673 HS r'
55514.684326 0.99372 0.00673 HS r'
55514.687644 0.97175 0.00663 HS r'
55514.690990 0.99387 0.00649 HS r'
55514.695551 0.98567 0.00600 HS r'
55514.699234 1.00504 0.00593 HS r'
55514.702592 0.99135 0.00584 HS r'
55514.707585 0.99176 0.00595 HS r'
55514.711140 1.01103 0.00578 HS r'
55514.714506 0.99111 0.00584 HS r'
55514.719593 1.00503 0.00589 HS r'
55514.722976 0.99715 0.00589 HS r'
55514.726309 0.99827 0.00586 HS r'
55514.730879 0.99997 0.00567 HS r'
55514.734210 1.00790 0.00585 HS r'
55514.737889 1.00312 0.00567 HS r'
55514.742543 0.97779 0.00581 HS r'
55514.745868 1.00117 0.00578 HS r'
55514.749199 0.99964 0.00573 HS r'
55514.753688 0.99415 0.00571 HS r'
55514.757322 0.99839 0.00588 HS r'
55514.760667 1.00689 0.00564 HS r'
55514.765228 1.00075 0.00574 HS r'
55514.768597 1.01303 0.00582 HS r'
55514.771978 1.00270 0.00578 HS r'
55514.777024 0.99199 0.00581 HS r'
55514.780403 0.99529 0.00571 HS r'
55514.783760 1.00076 0.00576 HS r'
55514.788443 1.00093 0.00577 HS r'
55514.791786 0.99051 0.00589 HS r'
55514.795475 0.99652 0.00581 HS r'
55514.800114 1.00649 0.00578 HS r'
55514.803446 1.01464 0.00574 HS r'
55514.806793 1.00709 0.00579 HS r'
55514.811352 0.98165 0.00585 HS r'
55514.815051 1.00201 0.00580 HS r'
55514.818407 0.99917 0.00583 HS r'
55514.823111 0.99676 0.00593 HS r'
55514.826451 1.01448 0.00583 HS r'
55514.829834 0.98999 0.00587 HS r'
55514.834747 0.99770 0.00581 HS r'
55514.838106 1.00617 0.00581 HS r'
55514.841452 1.00082 0.00583 HS r'
55514.846108 1.00524 0.00576 HS r'
55514.849477 0.99457 0.00587 HS r'
55514.853161 1.02131 0.00583 HS r'
55514.857712 0.99663 0.00590 HS r'
55514.861070 1.01175 0.00607 HS r'
55514.864463 1.00373 0.00618 HS r'
55515.583837 0.99436 0.00651 HS r'
55515.587212 1.01074 0.00659 HS r'
55515.590584 0.99889 0.00650 HS r'
55515.595683 1.00382 0.00660 HS r'
55515.599065 1.00177 0.00629 HS r'
55515.602459 1.00267 0.00656 HS r'
55515.607018 0.99789 0.00648 HS r'
55515.610394 1.00253 0.00626 HS r'
55515.614255 0.98871 0.00619 HS r'
55515.619049 0.99704 0.00639 HS r'
55515.622420 0.99273 0.00649 HS r'
55515.625794 0.99176 0.00641 HS r'
55515.629178 0.98634 0.00624 HS r'
55515.633015 1.01218 0.00643 HS r'
55515.636388 1.00050 0.00629 HS r'
55515.639753 0.99322 0.00625 HS r'
55515.643111 0.98890 0.00636 HS r'
55515.647652 0.99293 0.00627 HS r'
55515.651328 0.98643 0.00642 HS r'
55515.654683 0.99890 0.00612 HS r'
55515.659508 1.00309 0.00625 HS r'
55515.662858 0.99606 0.00620 HS r'
55515.666219 0.98889 0.00617 HS r'
55515.671170 1.00603 0.00608 HS r'
55515.674519 0.99667 0.00607 HS r'
55515.677871 1.00798 0.00603 HS r'
55515.682544 1.00693 0.00609 HS r'
55515.685905 0.99038 0.00615 HS r'
55515.689583 0.99651 0.00604 HS r'
55515.694603 1.00473 0.00610 HS r'
55515.697951 0.99250 0.00611 HS r'
55515.701323 1.00162 0.00611 HS r'
55515.705971 0.99764 0.00602 HS r'
55515.709638 0.99937 0.00617 HS r'
55515.713009 0.99987 0.00612 HS r'
55515.717605 0.99936 0.00600 HS r'
55515.720927 0.99128 0.00607 HS r'
55515.724249 0.99713 0.00598 HS r'
55515.729264 1.00873 0.00599 HS r'
55515.732586 0.99746 0.00592 HS r'
55515.735941 0.99971 0.00594 HS r'
55515.740652 1.00069 0.00588 HS r'
55515.743998 1.00735 0.00581 HS r'
55515.747660 0.97892 0.00606 HS r'
55515.752225 1.00170 0.00583 HS r'
55515.755555 0.98853 0.00577 HS r'
55515.758876 1.00922 0.00585 HS r'
55515.763575 0.99840 0.00582 HS r'
55515.767272 0.99561 0.00576 HS r'
55515.770640 1.00686 0.00585 HS r'
55515.774023 1.00192 0.00579 HS r'
55515.777344 0.99053 0.00591 HS r'
55515.780700 1.00436 0.00574 HS r'
55515.784384 0.98510 0.00589 HS r'
55515.789011 0.99006 0.00585 HS r'
55515.792357 0.99550 0.00579 HS r'
55515.795713 1.00135 0.00594 HS r'
55515.800442 0.99704 0.00579 HS r'
55515.804117 1.00103 0.00588 HS r'
55515.807494 0.98429 0.00586 HS r'
55515.812065 0.99598 0.00589 HS r'
55515.815440 0.99280 0.00585 HS r'
55515.818826 0.99791 0.00580 HS r'
55515.823773 0.99290 0.00590 HS r'
55515.827168 1.00453 0.00581 HS r'
55515.830540 1.00555 0.00588 HS r'
55515.835118 0.99036 0.00593 HS r'
55515.838467 0.98688 0.00593 HS r'
55515.842172 1.00685 0.00583 HS r'
55515.846877 0.99380 0.00583 HS r'
55515.850240 0.98495 0.00603 HS r'
55515.853641 0.99457 0.00590 HS r'
55515.858311 1.00859 0.00593 HS r'
55515.862017 0.99810 0.00608 HS r'
55515.865384 1.00204 0.00661 HS r'
55516.583328 0.99156 0.00662 HS r'
55516.586688 1.00400 0.00667 HS r'
55516.590045 0.98962 0.00674 HS r'
55516.594673 1.00134 0.00692 HS r'
55516.598398 1.00085 0.00646 HS r'
55516.601759 1.00204 0.00639 HS r'
55516.606453 1.00272 0.00638 HS r'
55516.609835 0.98679 0.00646 HS r'
55516.613204 0.99498 0.00654 HS r'
55516.618603 0.99879 0.00672 HS r'
55516.621975 0.99813 0.00629 HS r'
55516.625327 1.00002 0.00634 HS r'
55516.630185 0.99040 0.00646 HS r'
55516.633558 1.01145 0.00651 HS r'
55516.637264 0.99509 0.00650 HS r'
55516.641861 0.97891 0.00644 HS r'
55516.645211 1.01089 0.00622 HS r'
55516.648603 0.98884 0.00622 HS r'
55516.651980 0.98009 0.00649 HS r'
55516.655674 0.98634 0.00630 HS r'
55516.659042 0.99487 0.00639 HS r'
55516.662410 0.97531 0.00624 HS r'
55516.665790 0.98235 0.00626 HS r'
55516.670409 0.96495 0.00641 HS r'
55516.674069 0.97346 0.00614 HS r'
55516.677455 0.98940 0.00630 HS r'
55516.680825 0.98996 0.00611 HS r'
55516.684205 0.98846 0.00619 HS r'
55516.687574 0.98427 0.00633 HS r'
55516.691246 0.97905 0.00633 HS r'
55516.694617 0.97710 0.00614 HS r'
55516.697985 0.98965 0.00627 HS r'
55516.701341 0.98465 0.00631 HS r'
55516.704688 0.98678 0.00616 HS r'
55516.708337 0.99107 0.00606 HS r'
55516.711709 0.98085 0.00619 HS r'
55516.715118 0.97242 0.00620 HS r'
55516.718490 0.98021 0.00607 HS r'
55516.721898 0.97987 0.00606 HS r'
55516.725605 0.97319 0.00637 HS r'
55516.728974 0.97635 0.00626 HS r'
55516.732329 0.98348 0.00616 HS r'
55516.736899 0.97243 0.00628 HS r'
55516.740222 0.99295 0.00605 HS r'
55516.743874 0.97583 0.00594 HS r'
55516.747195 0.99312 0.00591 HS r'
55516.750541 0.99350 0.00585 HS r'
55516.753930 0.99588 0.00602 HS r'
55516.757297 0.98945 0.00596 HS r'
55516.760934 1.00088 0.00601 HS r'
55516.764431 0.99040 0.00576 HS r'
55516.767780 0.99901 0.00569 HS r'
55516.771171 0.99197 0.00581 HS r'
55516.775717 0.99427 0.00588 HS r'
55516.779365 0.99530 0.00580 HS r'
55516.782688 0.99243 0.00567 HS r'
55516.787473 1.00147 0.00572 HS r'
55516.790836 1.00898 0.00575 HS r'
55516.794186 0.99294 0.00578 HS r'
55516.799128 0.99602 0.00575 HS r'
55516.802512 1.00052 0.00575 HS r'
55516.805836 1.00483 0.00572 HS r'
55516.810654 1.00089 0.00580 HS r'
55516.814032 0.99620 0.00579 HS r'
55516.817717 0.99501 0.00582 HS r'
55516.822255 1.00703 0.00578 HS r'
55516.825627 1.00166 0.00581 HS r'
55516.828998 1.00444 0.00584 HS r'
55516.833634 0.98745 0.00589 HS r'
55516.837326 1.00356 0.00584 HS r'
55516.840682 1.00926 0.00573 HS r'
55516.845215 0.99834 0.00582 HS r'
55516.848563 1.00669 0.00578 HS r'
55516.851923 1.00006 0.00588 HS r'
55516.856818 1.00805 0.00582 HS r'
55516.860199 0.99410 0.00597 HS r'
55516.863559 0.98843 0.00640 HS r'
55517.577834 1.00244 0.00714 HS r'
55517.581454 1.00316 0.00707 HS r'
55517.585767 1.00098 0.00693 HS r'
55517.590676 1.01148 0.00693 HS r'
55517.594390 0.99817 0.00659 HS r'
55517.597944 0.99371 0.00692 HS r'
55517.603625 0.99871 0.00676 HS r'
55517.607617 0.99997 0.00672 HS r'
55517.611300 1.00747 0.00655 HS r'
55517.616964 1.00197 0.00679 HS r'
55517.620524 0.98649 0.00643 HS r'
55517.624433 1.00598 0.00651 HS r'
55517.629868 1.00197 0.00673 HS r'
55517.633526 1.00922 0.00646 HS r'
55517.637145 1.00631 0.00641 HS r'
55517.642660 0.99613 0.00658 HS r'
55517.646306 0.99959 0.00645 HS r'
55517.650525 1.00332 0.00642 HS r'
55517.655743 1.00104 0.00663 HS r'
55517.659412 1.00451 0.00648 HS r'
55517.662957 1.00921 0.00650 HS r'
55517.668895 0.98901 0.00663 HS r'
55517.672867 0.99018 0.00644 HS r'
55517.676568 1.00593 0.00626 HS r'
55517.681864 1.00108 0.00631 HS r'
55517.685530 0.99950 0.00624 HS r'
55517.689449 1.00393 0.00638 HS r'
55517.695827 0.97695 0.00634 HS r'
55517.699669 0.99370 0.00624 HS r'
55517.703355 1.00174 0.00605 HS r'
55517.708956 1.00558 0.00615 HS r'
55517.713004 0.99850 0.00609 HS r'
55517.717048 0.99881 0.00629 HS r'
55517.722739 0.99508 0.00629 HS r'
55517.726358 0.99036 0.00616 HS r'
55517.730042 0.99192 0.00599 HS r'
55517.734989 1.00003 0.00635 HS r'
55517.738675 1.00312 0.00606 HS r'
55517.742031 1.00278 0.00613 HS r'
55517.746556 0.99278 0.00625 HS r'
55517.749892 0.99530 0.00617 HS r'
55517.753242 1.00869 0.00606 HS r'
55517.758179 0.99187 0.00606 HS r'
55517.761548 0.98346 0.00612 HS r'
55517.764905 1.01047 0.00611 HS r'
55517.769377 0.99789 0.00609 HS r'
55517.772723 0.99655 0.00615 HS r'
55517.776421 1.00913 0.00623 HS r'
55517.781102 0.99593 0.00593 HS r'
55517.784473 0.99237 0.00603 HS r'
55517.787817 0.99453 0.00571 HS r'
55517.792509 0.99671 0.00585 HS r'
55517.796194 1.00537 0.00577 HS r'
55517.799540 0.99303 0.00576 HS r'
55517.804151 0.99823 0.00571 HS r'
55517.807511 0.98848 0.00583 HS r'
55517.810868 1.00980 0.00573 HS r'
55517.815675 0.99966 0.00583 HS r'
55517.819044 1.00006 0.00583 HS r'
55517.822447 1.00066 0.00583 HS r'
55517.826992 1.00516 0.00592 HS r'
55517.830337 1.00109 0.00578 HS r'
55517.834014 0.99982 0.00579 HS r'
55517.838525 1.00010 0.00581 HS r'
55517.841886 1.00041 0.00584 HS r'
55517.845235 1.00473 0.00596 HS r'
55517.849840 0.99998 0.00601 HS r'
55517.853510 0.98864 0.00594 HS r'
55517.856870 0.99728 0.00603 HS r'
55517.861439 0.99362 0.00625 HS r'
55517.864821 0.99901 0.00649 HS r'
55518.136718 0.99716 0.00781 HS r'
55518.139913 0.99059 0.00748 HS r'
55518.143077 0.98991 0.01019 HS r'
55518.189765 0.98919 0.01085 HS r'
55518.192941 0.98402 0.00920 HS r'
55518.196115 1.01022 0.00768 HS r'
55518.199289 0.99989 0.01062 HS r'
55518.202465 0.99377 0.00653 HS r'
55518.205979 0.99889 0.00658 HS r'
55518.209143 1.00260 0.00745 HS r'
55518.212307 1.00350 0.00936 HS r'
55518.215470 0.98762 0.01078 HS r'
55518.218634 0.99391 0.01053 HS r'
55518.329065 0.99440 0.00826 HS r'
55518.332837 1.02459 0.00758 HS r'
55518.336330 1.02295 0.00834 HS r'
55518.340347 0.98050 0.00778 HS r'
55518.343764 0.99866 0.00808 HS r'
55518.347213 1.01762 0.00784 HS r'
55518.350677 1.00466 0.00749 HS r'
55518.354144 0.99623 0.00784 HS r'
55518.357983 1.00037 0.00767 HS r'
55518.361435 1.01396 0.00744 HS r'
55518.364883 0.99404 0.00809 HS r'
55518.368351 1.00747 0.00756 HS r'
55518.371805 0.98065 0.00760 HS r'
55518.375598 0.98150 0.00768 HS r'
55518.379068 0.99037 0.00800 HS r'
55518.382540 1.00107 0.00786 HS r'
55518.386027 1.00000 0.00740 HS r'
55518.389480 0.99548 0.00768 HS r'
55518.393271 1.00458 0.00767 HS r'
55518.396732 0.99098 0.00748 HS r'
55518.400179 1.01056 0.00727 HS r'
55518.403606 0.99385 0.00779 HS r'
55518.407053 0.99313 0.00759 HS r'
55518.410865 1.00422 0.00791 HS r'
55518.414317 1.00933 0.00787 HS r'
55518.417768 1.00377 0.00767 HS r'
55518.421223 1.00449 0.00880 HS r'
55518.424682 0.99849 0.00896 HS r'
55518.428481 0.98065 0.01012 HS r'
55518.431923 1.01351 0.01037 HS r'
55518.574811 1.00106 0.00752 HS r'
55518.578499 0.98886 0.00731 HS r'
55518.581880 0.96984 0.00726 HS r'
55518.586480 0.98598 0.00720 HS r'
55518.589852 0.98730 0.00705 HS r'
55518.593262 1.00207 0.00707 HS r'
55518.598139 0.99584 0.00703 HS r'
55518.601530 0.98728 0.00731 HS r'
55518.604898 1.01630 0.00697 HS r'
55518.609430 0.98168 0.00718 HS r'
55518.612821 0.99039 0.00709 HS r'
55518.616517 1.00438 0.00700 HS r'
55518.621203 1.00153 0.00751 HS r'
55518.624584 0.99847 0.00675 HS r'
55518.627939 0.99168 0.00706 HS r'
55518.632642 1.01237 0.00682 HS r'
55518.636337 1.00953 0.00677 HS r'
55518.639697 1.00618 0.00685 HS r'
55518.644570 1.00497 0.00698 HS r'
55518.647918 0.99439 0.00686 HS r'
55518.651272 0.98476 0.00717 HS r'
55518.656239 1.00459 0.00689 HS r'
55518.659597 0.99863 0.00662 HS r'
55518.662966 0.98756 0.00682 HS r'
55518.667474 1.00300 0.00644 HS r'
55518.670869 1.00214 0.00675 HS r'
55518.674756 1.00320 0.00681 HS r'
55518.679383 0.99748 0.00674 HS r'
55518.682741 0.98532 0.00722 HS r'
55518.686108 0.97916 0.00708 HS r'
55518.690768 0.99516 0.00679 HS r'
55518.694450 0.98167 0.00700 HS r'
55518.697835 0.99249 0.00652 HS r'
55518.702513 0.97447 0.00667 HS r'
55518.705882 0.98271 0.00671 HS r'
55518.709274 0.98709 0.00668 HS r'
55518.714134 0.98975 0.00666 HS r'
55518.717484 0.97715 0.00656 HS r'
55518.720821 0.98891 0.00688 HS r'
55518.724177 0.98538 0.00651 HS r'
55518.729012 0.97429 0.00636 HS r'
55518.732695 0.98014 0.00664 HS r'
55518.736060 0.98140 0.00649 HS r'
55518.740912 0.97534 0.00789 HS r'
55518.747815 0.97483 0.00684 HS r'
55518.752795 0.99073 0.00639 HS r'
55518.756119 0.98462 0.00656 HS r'
55518.759452 0.99376 0.00647 HS r'
55518.764053 0.99132 0.00660 HS r'
55518.767436 0.98133 0.00662 HS r'
55518.771151 0.97241 0.00663 HS r'
55518.775738 0.98116 0.00647 HS r'
55518.779080 0.98290 0.00655 HS r'
55518.782426 0.98821 0.00624 HS r'
55518.787093 0.98648 0.00658 HS r'
55518.790804 1.00588 0.00618 HS r'
55518.794196 0.97880 0.00632 HS r'
55518.797560 0.98652 0.00607 HS r'
55518.802463 0.98304 0.00637 HS r'
55518.805848 0.98708 0.00619 HS r'
55518.809539 0.99440 0.00600 HS r'
55518.814301 1.00152 0.00585 HS r'
55518.817662 0.99390 0.00599 HS r'
55518.821055 0.99196 0.00597 HS r'
55518.824432 1.00243 0.00589 HS r'
55518.828126 0.98793 0.00602 HS r'
55518.831518 0.99247 0.00603 HS r'
55518.834876 0.99736 0.00599 HS r'
55518.839419 0.99551 0.00608 HS r'
55518.842780 0.99426 0.00592 HS r'
55518.846498 0.99202 0.00588 HS r'
55518.850969 0.99926 0.00606 HS r'
55518.854478 0.99731 0.00609 HS r'
55518.857844 1.00963 0.00613 HS r'
55518.862518 0.99131 0.00629 HS r'
55518.997006 0.98964 0.01200 HS r'
55519.000154 1.02194 0.00929 HS r'
55519.003323 0.99229 0.00765 HS r'
55519.006815 1.01030 0.00760 HS r'
55519.009985 1.01789 0.00759 HS r'
55519.013178 1.01768 0.00721 HS r'
55519.016373 1.01328 0.00721 HS r'
55519.019565 0.99596 0.00730 HS r'
55519.023060 1.00838 0.00709 HS r'
55519.026215 0.99678 0.00711 HS r'
55519.029362 1.00500 0.00718 HS r'
55519.032521 0.98130 0.00726 HS r'
55519.035679 0.99080 0.00768 HS r'
55519.039162 1.00343 0.00692 HS r'
55519.042310 0.99712 0.00705 HS r'
55519.045503 0.99138 0.00682 HS r'
55519.048662 0.99710 0.00722 HS r'
55519.051810 1.02176 0.00694 HS r'
55519.055339 0.99125 0.00713 HS r'
55519.058522 0.98595 0.00715 HS r'
55519.061705 0.98362 0.00661 HS r'
55519.064853 1.01557 0.00707 HS r'
55519.068011 1.01075 0.00682 HS r'
55519.071505 1.02389 0.00690 HS r'
55519.074675 0.99660 0.00685 HS r'
55519.077822 1.00587 0.00665 HS r'
55519.080969 1.00147 0.00728 HS r'
55519.084150 1.01668 0.00666 HS r'
55519.088645 1.00263 0.00654 HS r'
55519.092028 1.00175 0.00698 HS r'
55519.095411 1.00005 0.00678 HS r'
55519.098790 1.00810 0.00695 HS r'
55519.102162 0.97871 0.00681 HS r'
55519.105838 1.01467 0.00650 HS r'
55519.109185 1.00112 0.00705 HS r'
55519.112542 1.01346 0.00700 HS r'
55519.115924 1.00490 0.00666 HS r'
55519.119305 0.98500 0.00693 HS r'
55519.123015 0.99541 0.00690 HS r'
55519.126387 0.98456 0.00690 HS r'
55519.129760 1.01160 0.00653 HS r'
55519.133130 1.00702 0.00665 HS r'
55519.136511 1.00717 0.00645 HS r'
55519.140225 1.00631 0.00640 HS r'
55519.143560 0.99863 0.00673 HS r'
55519.146920 1.02251 0.00652 HS r'
55519.150277 0.99577 0.00650 HS r'
55519.153649 1.00898 0.00663 HS r'
55519.157344 1.01051 0.00667 HS r'
55519.160680 1.00967 0.00624 HS r'
55519.164050 0.99856 0.00641 HS r'
55519.167374 1.00864 0.00657 HS r'
55519.170712 1.00632 0.00649 HS r'
55519.174385 0.99760 0.00655 HS r'
55519.177744 1.01094 0.00657 HS r'
55519.181119 1.00095 0.00684 HS r'
55519.184470 1.00950 0.00659 HS r'
55519.187864 0.99573 0.00657 HS r'
55519.191574 1.01473 0.00642 HS r'
55519.194949 1.00150 0.00828 HS r'
55519.198305 1.00973 0.01235 HS r'
55519.201649 1.01872 0.01242 HS r'
55519.204986 1.01289 0.00797 HS r'
55519.208722 1.02198 0.00612 HS r'
55519.212082 0.99323 0.00607 HS r'
55519.215477 1.01449 0.00763 HS r'
55519.218859 1.01622 0.01191 HS r'
55519.330011 1.00574 0.00848 HS r'
55519.333477 1.00616 0.00812 HS r'
55519.337302 1.00506 0.00820 HS r'
55519.342528 1.01164 0.00841 HS r'
55519.346151 1.00170 0.00881 HS r'
55519.349610 1.01217 0.00882 HS r'
55519.355273 0.99615 0.00798 HS r'
55519.359088 1.01028 0.00864 HS r'
55519.362547 1.01808 0.00871 HS r'
55519.368029 0.98184 0.01198 HS r'
55519.371729 1.00919 0.01219 HS r'
55519.375206 0.98415 0.01282 HS r'
55519.572370 1.00645 0.00789 HS r'
55519.575701 1.00574 0.00777 HS r'
55519.579384 1.00916 0.00763 HS r'
55519.583991 1.00446 0.00718 HS r'
55519.587356 1.00602 0.00743 HS r'
55519.590754 1.00268 0.00763 HS r'
55519.595353 0.98399 0.00765 HS r'
55519.599039 0.99900 0.00768 HS r'
55519.602406 1.00261 0.00710 HS r'
55519.607092 1.01035 0.00735 HS r'
55519.610460 1.00016 0.00762 HS r'
55519.613840 1.00399 0.00693 HS r'
55519.618885 0.99581 0.00751 HS r'
55519.622252 1.00043 0.00768 HS r'
55519.625644 1.00939 0.00747 HS r'
55519.630414 1.00288 0.00696 HS r'
55519.633793 1.01757 0.00719 HS r'
55519.637481 1.00115 0.00693 HS r'
55519.642130 1.00195 0.00702 HS r'
55519.645530 0.99776 0.00737 HS r'
55519.648898 0.99466 0.00701 HS r'
55519.652281 1.00258 0.00713 HS r'
55519.656012 1.03507 0.00680 HS r'
55519.660665 1.01829 0.00711 HS r'
55519.664045 0.99767 0.00679 HS r'
55519.667418 1.00933 0.00672 HS r'
55519.670803 1.01370 0.00662 HS r'
55519.675837 0.98891 0.00671 HS r'
55519.679231 1.01517 0.00687 HS r'
55519.682608 0.99404 0.00664 HS r'
55519.687645 0.99733 0.00653 HS r'
55519.691022 0.99131 0.00673 HS r'
55519.694758 1.01624 0.00676 HS r'
55519.698147 0.99342 0.00680 HS r'
55519.702804 0.99425 0.00660 HS r'
55519.706184 1.00715 0.00680 HS r'
55519.709682 0.99374 0.00673 HS r'
55519.715063 1.00452 0.00653 HS r'
55519.718445 1.00435 0.00651 HS r'
55519.721826 1.01230 0.00648 HS r'
55519.726571 1.00156 0.00674 HS r'
55519.729930 1.01381 0.00685 HS r'
55519.733654 0.99850 0.00658 HS r'
55519.738278 0.99299 0.00667 HS r'
55519.741624 1.00648 0.00655 HS r'
55519.744949 0.99597 0.00666 HS r'
55519.749521 1.01222 0.00661 HS r'
55519.753185 0.99402 0.00664 HS r'
55519.756516 1.00543 0.00669 HS r'
55519.764635 1.00743 0.00680 HS r'
55519.768029 1.00401 0.00671 HS r'
55519.773078 1.00487 0.00687 HS r'
55519.776434 0.99076 0.00650 HS r'
55519.779780 1.00833 0.00661 HS r'
55519.784467 1.00979 0.00680 HS r'
55519.787848 1.00327 0.00677 HS r'
55519.791563 0.99768 0.00628 HS r'
55519.794959 0.98975 0.00673 HS r'
55519.798351 0.99333 0.00634 HS r'
55519.803036 0.99908 0.00649 HS r'
55519.806382 0.99936 0.00656 HS r'
55519.810243 0.99966 0.00662 HS r'
55519.814747 0.99446 0.00671 HS r'
55520.329364 0.97779 0.00886 HS r'
55520.332855 1.01271 0.00914 HS r'
55520.336371 0.99474 0.00880 HS r'
55520.342551 0.98528 0.00835 HS r'
55520.346012 0.98274 0.00912 HS r'
55520.349513 1.00486 0.00818 HS r'
55520.355190 1.00840 0.00839 HS r'
55520.358636 1.02074 0.00754 HS r'
55520.362488 0.99824 0.00847 HS r'
55520.368192 1.00134 0.00786 HS r'
55520.371666 1.00175 0.00747 HS r'
55520.375158 0.99248 0.00855 HS r'
55520.380638 1.02586 0.00768 HS r'
55520.384440 1.01632 0.00851 HS r'
55520.387926 0.99659 0.00735 HS r'
55520.392803 0.99344 0.00744 HS r'
55520.396430 0.99109 0.00805 HS r'
55520.399931 0.97819 0.00768 HS r'
55520.405382 0.99937 0.00764 HS r'
55520.408845 0.99535 0.00751 HS r'
55520.412348 1.02575 0.00751 HS r'
55520.417237 0.98898 0.00796 HS r'
55520.420685 1.00472 0.00744 HS r'
55520.424722 0.99528 0.00796 HS r'
55520.429806 0.99168 0.00771 HS r'
55520.433312 1.00876 0.00735 HS r'
55520.436795 1.01517 0.00758 HS r'
55520.441977 1.02041 0.00809 HS r'
55520.445765 0.97257 0.00929 HS r'
55520.449230 1.01730 0.00924 HS r'
55520.454156 1.00250 0.00934 HS r'
55520.457643 0.99989 0.00755 HS r'
55520.461129 0.99669 0.00751 HS r'
55520.467116 0.97290 0.00734 HS r'
55520.470604 1.01889 0.00687 HS r'
55520.474107 1.00335 0.00684 HS r'
55520.479918 0.97817 0.00756 HS r'
55520.483389 0.98833 0.00737 HS r'
55520.487237 0.99152 0.00693 HS r'
55520.492755 0.99302 0.00729 HS r'
55520.496231 1.00432 0.00770 HS r'
55520.499697 0.99753 0.00739 HS r'
55520.504847 0.98567 0.00712 HS r'
55520.508675 1.01637 0.00720 HS r'
55520.512164 1.01002 0.00733 HS r'
55520.517134 0.98736 0.00722 HS r'
55520.520640 0.99119 0.00741 HS r'
55520.524113 1.01828 0.00710 HS r'
55520.529227 0.99773 0.00675 HS r'
55520.532756 0.99051 0.00740 HS r'
55520.536246 1.00678 0.00709 HS r'
55520.541670 0.98482 0.00722 HS r'
55520.545110 0.98362 0.00759 HS r'
55520.548920 1.00060 0.00731 HS r'
55520.554338 0.98109 0.00791 HS r'
55520.557814 1.01388 0.00793 HS r'
55520.561325 1.00029 0.00788 HS r'
55520.566406 0.98096 0.00784 HS r'
55520.570270 1.00503 0.00807 HS r'
55520.573722 0.98786 0.00856 HS r'
55520.578931 0.99856 0.00935 HS r'
55520.582370 1.01108 0.00850 HS r'
55520.585831 1.01023 0.00708 HS r'
55520.591181 0.99320 0.00681 HS r'
55520.594693 1.00089 0.00698 HS r'
55520.598199 1.01053 0.00684 HS r'
55520.603952 1.00246 0.00651 HS r'
55520.607444 0.99253 0.00645 HS r'
55520.611323 0.97752 0.00655 HS r'
55520.616932 1.01395 0.00601 HS r'
55520.620610 0.97044 0.00643 HS r'
55520.624068 0.99385 0.00641 HS r'
55520.629811 0.97003 0.00668 HS r'
55520.958982 1.01033 0.01005 HS r'
55520.977156 0.99116 0.01200 HS r'
55520.994642 1.00034 0.01015 HS r'
55521.009428 0.99685 0.01083 HS r'
55521.016770 1.02192 0.00930 HS r'
55521.020548 0.99440 0.01170 HS r'
55521.023954 0.99709 0.01131 HS r'
55521.027412 0.99900 0.00933 HS r'
55521.030813 1.00850 0.00988 HS r'
55521.038268 1.02435 0.01063 HS r'
55521.041767 0.98349 0.01016 HS r'
55521.045316 0.99565 0.01152 HS r'
55521.056340 1.02003 0.01207 HS r'
55521.221898 1.00278 0.00971 HS r'
55521.225813 1.00218 0.00899 HS r'
55521.229371 1.00746 0.01057 HS r'
55521.232953 1.00592 0.01189 HS r'
55521.236486 1.00910 0.01071 HS r'
55521.322819 0.99193 0.00870 HS r'
55521.326509 1.00917 0.00974 HS r'
55521.330043 0.97982 0.01010 HS r'
55521.335761 1.00923 0.00942 HS r'
55521.339904 1.01210 0.01009 HS r'
55521.343386 1.01664 0.00946 HS r'
55521.348694 0.97762 0.00936 HS r'
55521.352383 1.00077 0.00975 HS r'
55521.355830 0.98300 0.00981 HS r'
55521.361574 1.00535 0.00885 HS r'
55521.365146 1.02048 0.00896 HS r'
55521.368600 1.00474 0.00938 HS r'
55521.374042 1.00001 0.00842 HS r'
55521.377825 1.00816 0.00800 HS r'
55521.381682 1.00727 0.00910 HS r'
55521.387209 1.01977 0.00813 HS r'
55521.390811 1.00613 0.00777 HS r'
55521.394263 0.99279 0.00781 HS r'
55521.399849 0.99321 0.00890 HS r'
55521.403785 0.97319 0.00879 HS r'
55521.407248 0.99783 0.00801 HS r'
55521.412757 1.02599 0.00857 HS r'
55521.416350 1.00609 0.00860 HS r'
55521.419812 1.01384 0.00804 HS r'
55521.425600 1.00768 0.01052 HS r'
55521.437771 1.02580 0.01040 HS r'
55521.441222 0.99714 0.01050 HS r'
55521.445016 1.01928 0.00976 HS r'
55521.457228 1.00041 0.01108 HS r'
55521.487733 0.99201 0.01146 HS r'
55521.491180 1.00231 0.01243 HS r'
55521.494626 1.00341 0.01036 HS r'
55521.499696 0.98771 0.01156 HS r'
55521.503116 0.99241 0.01030 HS r'
55521.506926 1.02249 0.00937 HS r'
55521.512398 0.99028 0.00900 HS r'
55521.515907 0.98726 0.00973 HS r'
55521.519329 1.01328 0.01037 HS r'
55521.524696 1.01144 0.00923 HS r'
55521.528501 1.01244 0.00931 HS r'
55521.537304 0.99406 0.01047 HS r'
55521.540978 1.00425 0.00787 HS r'
55521.544453 0.99876 0.00941 HS r'
55521.566496 1.00639 0.00880 HS r'
55521.570217 1.01535 0.00918 HS r'
55521.570314 1.00377 0.00997 HS r'
55521.573934 1.02167 0.00857 HS r'
55521.576006 1.00732 0.01030 HS r'
55521.577307 1.00965 0.00903 HS r'
55521.582091 1.01143 0.00902 HS r'
55521.585481 1.01013 0.00847 HS r'
55521.588841 1.02031 0.00865 HS r'
55521.592308 1.01234 0.00853 HS r'
55521.594036 1.00697 0.00880 HS r'
55521.595731 0.99263 0.00801 HS r'
55521.597417 0.98005 0.00896 HS r'
55521.600771 1.01804 0.00902 HS r'
55521.601387 1.00225 0.00792 HS r'
55521.604919 0.98949 0.00848 HS r'
55521.605363 1.00111 0.00961 HS r'
55521.608390 1.01086 0.00763 HS r'
55521.608731 0.98961 0.00840 HS r'
55521.612427 1.02486 0.00830 HS r'
55521.613719 0.99283 0.00847 HS r'
55521.616978 1.00021 0.00813 HS r'
55521.617148 1.00029 0.00786 HS r'
55521.620369 1.01157 0.00889 HS r'
55521.620576 1.00433 0.00865 HS r'
55521.623774 1.00687 0.00789 HS r'
55521.625578 1.00160 0.00774 HS r'
55521.628411 1.03351 0.00769 HS r'
55521.629033 1.00008 0.00806 HS r'
55521.632147 1.03161 0.00848 HS r'
55521.635532 1.00078 0.00889 HS r'
55521.640282 0.99976 0.00828 HS r'
55521.643663 1.00698 0.00849 HS r'
55521.647040 1.00190 0.00860 HS r'
55521.652011 1.02163 0.00800 HS r'
55521.655389 1.00177 0.00796 HS r'
55521.658749 0.99378 0.00864 HS r'
55521.663320 1.00177 0.00865 HS r'
55521.666694 1.01205 0.00837 HS r'
55521.670418 0.99025 0.00786 HS r'
55521.674964 1.01787 0.00818 HS r'
55521.678353 0.99300 0.00799 HS r'
55521.681729 1.00835 0.00791 HS r'
55521.686468 1.01823 0.00777 HS r'
55521.690140 0.99874 0.00735 HS r'
55521.693494 1.02396 0.00740 HS r'
55521.696835 1.04079 0.00749 HS r'
55521.700203 0.99669 0.00743 HS r'
55521.704720 0.99276 0.00779 HS r'
55521.708404 1.01801 0.00780 HS r'
55521.711754 1.00617 0.00785 HS r'
55521.716192 0.99029 0.00803 HS r'
55521.719531 1.01000 0.00754 HS r'
55521.722864 0.97660 0.00785 HS r'
55521.727737 1.00866 0.00764 HS r'
55521.731135 1.00298 0.00730 HS r'
55521.734466 0.98869 0.00737 HS r'
55521.738895 0.98127 0.00802 HS r'
55521.742261 0.99554 0.00795 HS r'
55521.745969 1.00844 0.00774 HS r'
55521.754083 1.02670 0.00780 HS r'
55521.757420 1.00180 0.00715 HS r'
55521.761911 0.99983 0.00769 HS r'
55521.765624 0.98331 0.00789 HS r'
55521.768989 0.99745 0.00765 HS r'
55521.773500 0.98801 0.00814 HS r'
55521.776865 0.99189 0.00806 HS r'
55521.780260 1.00001 0.00801 HS r'
55521.785266 0.99518 0.00749 HS r'
55521.788618 1.00244 0.00840 HS r'
55521.792009 0.98916 0.00746 HS r'
55521.796704 0.99376 0.00778 HS r'
55521.800098 1.00008 0.00752 HS r'
55521.804002 1.01856 0.00738 HS r'
55521.808573 1.00663 0.00784 HS r'
55521.811929 0.98953 0.00836 HS r'
55521.815309 0.99818 0.00802 HS r'
55521.819926 0.99143 0.00838 HS r'
55521.823613 0.99735 0.00810 HS r'
55521.827013 0.98732 0.00793 HS r'
55521.831723 0.98939 0.00826 HS r'
55521.838638 1.01332 0.00804 HS r'
55521.843815 1.00068 0.00799 HS r'
55521.847197 1.00160 0.00776 HS r'
55521.850582 0.99795 0.00814 HS r'
55521.855247 0.99736 0.00837 HS r'
55521.858780 1.00637 0.00764 HS r'
55521.862502 1.00202 0.00810 HS r'
55522.051310 1.02894 0.00932 HS r'
55522.055336 0.98221 0.00898 HS r'
55522.058831 1.01123 0.00845 HS r'
55522.062372 0.99536 0.00911 HS r'
55522.065983 1.00520 0.00792 HS r'
55522.069951 0.98813 0.00885 HS r'
55522.073584 1.01207 0.00881 HS r'
55522.077208 0.98418 0.00887 HS r'
55522.080837 0.99022 0.00948 HS r'
55522.084449 1.01907 0.00825 HS r'
55522.088435 1.00544 0.00905 HS r'
55522.092062 0.99230 0.00962 HS r'
55522.114026 0.99726 0.00976 HS r'
55522.128435 0.97374 0.00896 HS r'
55522.132149 0.99523 0.00902 HS r'
55522.135708 0.96533 0.00914 HS r'
55522.139158 0.99485 0.00926 HS r'
55522.146567 1.01444 0.00893 HS r'
55522.180971 0.99511 0.00919 HS r'
55522.184747 0.99118 0.00844 HS r'
55522.188199 1.01125 0.00909 HS r'
55522.191792 0.98618 0.01014 HS r'
55522.195415 0.98486 0.00860 HS r'
55522.199381 1.01703 0.00926 HS r'
55522.203021 1.01782 0.00910 HS r'
55522.206628 1.00042 0.00941 HS r'
55522.210262 1.01495 0.00850 HS r'
55522.213921 1.01597 0.00955 HS r'
55522.217926 1.00254 0.00924 HS r'
55522.221568 0.99317 0.01020 HS r'
55522.225002 0.97032 0.01107 HS r'
55522.228456 1.00612 0.00917 HS r'
55522.232065 1.02071 0.00906 HS r'
55522.236040 0.97762 0.00989 HS r'
55522.239671 1.00132 0.00927 HS r'
55522.243340 0.99256 0.00992 HS r'
55522.246997 0.98672 0.01065 HS r'
55522.250641 1.03183 0.00989 HS r'
55522.322442 1.00051 0.01083 HS r'
55522.325920 0.97769 0.01105 HS r'
55522.329424 0.97787 0.01136 HS r'
55522.334976 1.01178 0.01009 HS r'
55522.339155 0.96780 0.01059 HS r'
55522.365122 1.00296 0.00936 HS r'
55522.368604 0.99087 0.01183 HS r'
55522.377987 1.03625 0.00944 HS r'
55522.381879 1.02309 0.00982 HS r'
55522.387439 1.02822 0.00922 HS r'
55522.391329 1.01779 0.01018 HS r'
55522.404731 0.99672 0.01002 HS r'
55522.429498 0.99782 0.01206 HS r'
55522.445910 1.00216 0.01152 HS r'
55522.451563 1.03486 0.00895 HS r'
55522.455113 1.01481 0.00900 HS r'
55522.458618 0.98693 0.00944 HS r'
55522.463788 1.00448 0.00882 HS r'
55522.467906 1.01003 0.00919 HS r'
55522.471470 0.99600 0.00849 HS r'
55522.477146 1.00037 0.00900 HS r'
55522.481035 1.03090 0.00877 HS r'
55522.484701 1.00076 0.00928 HS r'
55522.494096 1.02131 0.00955 HS r'
55522.497751 0.99275 0.00799 HS r'
55522.503322 1.01058 0.00858 HS r'
55522.506908 0.98695 0.01007 HS r'
55522.510876 0.98782 0.00925 HS r'
55522.516667 0.99256 0.00771 HS r'
55522.520629 1.00650 0.00861 HS r'
55522.524504 0.98328 0.00962 HS r'
55522.530101 0.99264 0.00841 HS r'
55522.546525 0.99093 0.01003 HS r'
55522.555779 1.00008 0.00968 HS r'
55522.559418 0.98143 0.00930 HS r'
55522.564858 1.00001 0.01007 HS r'
55522.568193 0.99212 0.00989 HS r'
55522.571547 0.99790 0.00896 HS r'
55522.572555 0.99749 0.00920 HS r'
55522.574931 0.98412 0.01037 HS r'
55522.576421 1.01932 0.01106 HS r'
55522.578325 0.97358 0.00951 HS r'
55522.582033 0.99956 0.00927 HS r'
55522.585394 0.99890 0.00916 HS r'
55522.586019 0.99787 0.00966 HS r'
55522.588758 1.00031 0.00934 HS r'
55522.592161 1.00225 0.00893 HS r'
55522.595019 0.98789 0.00883 HS r'
55522.596955 1.00820 0.00958 HS r'
55522.599109 0.99635 0.00926 HS r'
55522.600639 1.00335 0.00923 HS r'
55522.602595 1.00607 0.00865 HS r'
55522.604044 0.99227 0.00917 HS r'
55522.607421 0.98325 0.00914 HS r'
55522.608144 1.02857 0.00859 HS r'
55522.611968 1.01003 0.00848 HS r'
55522.612219 0.98576 0.00958 HS r'
55522.615686 1.01210 0.00890 HS r'
55522.615740 1.01078 0.00881 HS r'
55522.619452 0.99737 0.00892 HS r'
55522.621624 1.00629 0.00952 HS r'
55522.624201 0.97834 0.00827 HS r'
55522.625441 1.00702 0.00933 HS r'
55522.627592 0.98774 0.00843 HS r'
55522.629008 0.98360 0.00993 HS r'
55522.630971 0.99022 0.00808 HS r'
55522.635709 0.98185 0.00801 HS r'
55522.639407 1.00129 0.00878 HS r'
55522.642786 0.99014 0.00862 HS r'
55522.647396 0.98858 0.00911 HS r'
55522.650787 0.97554 0.00859 HS r'
55522.654157 0.99668 0.00857 HS r'
55522.659129 0.99502 0.00819 HS r'
55522.662506 0.99484 0.00884 HS r'
55522.665892 1.02498 0.00814 HS r'
55522.670592 0.98525 0.00884 HS r'
55522.673979 0.99923 0.00876 HS r'
55522.677690 0.98326 0.00837 HS r'
55522.682350 0.99883 0.00891 HS r'
55522.685739 1.00507 0.00850 HS r'
55522.689135 1.02090 0.00838 HS r'
55522.693803 0.99015 0.00867 HS r'
55522.697501 0.96760 0.00831 HS r'
55522.700895 0.99661 0.00792 HS r'
55522.705403 1.01751 0.00806 HS r'
55522.708734 0.99619 0.00827 HS r'
55522.712091 1.01573 0.00720 HS r'
55522.717095 1.00243 0.00859 HS r'
55522.720428 0.98640 0.00786 HS r'
55522.723784 0.97477 0.00868 HS r'
55522.728313 1.00724 0.00814 HS r'
55522.731682 1.00161 0.00840 HS r'
55522.735402 1.00557 0.00790 HS r'
55522.740037 0.98737 0.00851 HS r'
55522.743424 0.99981 0.00798 HS r'
55522.751571 0.99188 0.00816 HS r'
55522.755242 0.99042 0.00778 HS r'
55522.758570 0.99589 0.00846 HS r'
55522.763183 0.98544 0.00852 HS r'
55522.766525 1.01546 0.00793 HS r'
55522.769857 0.99818 0.00844 HS r'
55522.774798 0.99812 0.00818 HS r'
55522.778153 1.00922 0.00819 HS r'
55522.781538 0.99489 0.00787 HS r'
55522.786198 0.99299 0.00783 HS r'
55522.789591 0.98720 0.00799 HS r'
55522.793290 1.01317 0.00833 HS r'
55522.797851 1.01777 0.00771 HS r'
55522.801207 0.99503 0.00802 HS r'
55522.804615 0.96700 0.00800 HS r'
55522.809257 0.99825 0.00809 HS r'
55522.812976 1.00464 0.00848 HS r'
55522.816355 0.99775 0.00913 HS r'
55522.820956 0.98064 0.00784 HS r'
55522.824322 0.98230 0.00865 HS r'
55522.827695 0.97510 0.00866 HS r'
55522.832553 0.99026 0.00786 HS r'
55522.835906 0.98656 0.00857 HS r'
55522.839286 0.97847 0.00938 HS r'
55522.843829 0.99519 0.00861 HS r'
55522.847210 0.98213 0.00890 HS r'
55522.850950 0.97880 0.00930 HS r'
55522.855557 0.97077 0.00881 HS r'
55522.858923 0.97140 0.00831 HS r'
55522.862308 0.99509 0.00872 HS r'
55523.320100 0.97656 0.00946 HS r'
55523.324348 1.00761 0.00959 HS r'
55523.327919 1.00200 0.00961 HS r'
55523.333106 0.98113 0.00936 HS r'
55523.336975 1.01376 0.01020 HS r'
55523.340822 0.99227 0.00869 HS r'
55523.346227 0.99686 0.00995 HS r'
55523.349959 0.98223 0.00959 HS r'
55523.353466 0.99128 0.00988 HS r'
55523.359239 0.99610 0.00873 HS r'
55523.363192 0.97864 0.00902 HS r'
55523.366677 1.00378 0.01070 HS r'
55523.376226 1.00689 0.00934 HS r'
55523.379926 1.01943 0.00846 HS r'
55523.385765 0.99238 0.00999 HS r'
55523.389519 0.99024 0.00933 HS r'
55523.393063 0.98354 0.00900 HS r'
55523.398690 0.98904 0.00841 HS r'
55523.402758 1.00865 0.00856 HS r'
55523.406837 0.99301 0.00868 HS r'
55523.425809 1.00644 0.01046 HS r'
55523.429923 1.00211 0.01049 HS r'
55523.471264 0.99959 0.01192 HS r'
55523.474752 1.00869 0.00996 HS r'
55523.478198 1.01702 0.00944 HS r'
55523.483475 1.01905 0.00935 HS r'
55523.487275 1.00529 0.00873 HS r'
55523.490758 1.01914 0.00843 HS r'
55523.496571 0.99778 0.00824 HS r'
55523.500037 0.99793 0.00919 HS r'
55523.503510 1.00978 0.00838 HS r'
55523.509178 1.00809 0.00787 HS r'
55523.512663 0.99519 0.00858 HS r'
55523.516130 1.01739 0.00800 HS r'
55523.541088 0.99785 0.00824 HS r'
55523.544535 1.01661 0.00846 HS r'
55523.547976 1.01962 0.00824 HS r'
55523.552952 1.01427 0.00832 HS r'
55523.556384 0.99646 0.00846 HS r'
55523.560224 0.98992 0.00796 HS r'
55523.560281 1.01828 0.00817 HS r'
55523.563810 1.01103 0.00806 HS r'
55523.565427 0.99793 0.00867 HS r'
55523.567148 1.01651 0.00784 HS r'
55523.568929 0.99699 0.00833 HS r'
55523.570680 1.02048 0.00792 HS r'
55523.572447 1.01702 0.00850 HS r'
55523.575805 1.02181 0.00867 HS r'
55523.577689 1.03709 0.00906 HS r'
55523.579195 1.03045 0.00837 HS r'
55523.581566 0.99319 0.00919 HS r'
55523.582601 1.00115 0.00817 HS r'
55523.585049 0.98958 0.00878 HS r'
55523.585956 0.99710 0.00785 HS r'
55523.590369 1.03301 0.00806 HS r'
55523.590719 0.97618 0.00795 HS r'
55523.593963 1.01732 0.00875 HS r'
55523.594651 1.00462 0.00815 HS r'
55523.597446 1.00825 0.00913 HS r'
55523.598019 0.99932 0.00819 HS r'
55523.601404 1.01883 0.00822 HS r'
55523.603027 1.01874 0.00856 HS r'
55523.604784 1.00496 0.00822 HS r'
55523.606659 0.99759 0.00925 HS r'
55523.609490 1.01141 0.00793 HS r'
55523.610099 0.99768 0.00876 HS r'
55523.613209 0.99587 0.00787 HS r'
55523.615453 1.00149 0.00882 HS r'
55523.616601 0.99285 0.00815 HS r'
55523.619160 1.00114 0.00895 HS r'
55523.621201 1.02165 0.00814 HS r'
55523.623008 1.01481 0.00925 HS r'
55523.624606 0.99463 0.00796 HS r'
55523.627961 1.02082 0.00806 HS r'
55523.627976 1.01385 0.00878 HS r'
55523.631668 0.99358 0.00804 HS r'
55523.635077 1.00529 0.00803 HS r'
55523.638456 1.00886 0.00810 HS r'
55523.641850 1.01406 0.00852 HS r'
55523.646466 0.99555 0.00803 HS r'
55523.650141 1.02300 0.00733 HS r'
55523.653518 0.98647 0.00763 HS r'
55523.656915 0.99775 0.00753 HS r'
55523.661565 1.00529 0.00824 HS r'
55523.664963 1.00573 0.00779 HS r'
55523.668667 0.99997 0.00812 HS r'
55523.673296 1.00286 0.00732 HS r'
55523.676693 0.98504 0.00796 HS r'
55523.680079 1.00504 0.00807 HS r'
55523.684721 1.00080 0.00763 HS r'
55523.688413 0.99582 0.00761 HS r'
55523.691780 0.97376 0.00730 HS r'
55523.703515 0.99882 0.00793 HS r'
55523.708356 1.00712 0.00777 HS r'
55523.711728 1.00546 0.00713 HS r'
55523.715132 0.98525 0.00794 HS r'
55523.719784 0.99775 0.00737 HS r'
55523.723156 1.00296 0.00733 HS r'
55523.726877 1.00888 0.00741 HS r'
55523.731413 1.00126 0.00741 HS r'
55523.738348 1.00888 0.00739 HS r'
55523.742907 1.01433 0.00774 HS r'
55523.746620 0.99515 0.00775 HS r'
55523.749984 0.98984 0.00798 HS r'
55523.754505 0.99780 0.00724 HS r'
55523.757861 0.98837 0.00766 HS r'
55523.761258 0.98048 0.00770 HS r'
55523.766378 1.00602 0.00769 HS r'
55523.769771 1.00919 0.00757 HS r'
55523.773162 0.99878 0.00734 HS r'
55523.777679 0.99949 0.00769 HS r'
55523.781025 0.98293 0.00800 HS r'
55523.784724 1.01195 0.00765 HS r'
55523.789297 0.99890 0.00768 HS r'
55523.792693 1.01415 0.00772 HS r'
55523.796060 1.00747 0.00720 HS r'
55523.800613 0.99577 0.00770 HS r'
55523.804334 0.99889 0.00776 HS r'
55523.807748 0.99764 0.00783 HS r'
55523.812488 1.02432 0.00723 HS r'
55523.815873 1.00665 0.00816 HS r'
55523.819228 0.99561 0.00739 HS r'
55523.824260 1.00470 0.00773 HS r'
55523.827631 0.99856 0.00816 HS r'
55523.831000 1.02616 0.00797 HS r'
55523.835623 0.98910 0.00815 HS r'
55523.839016 0.99250 0.00788 HS r'
55523.842726 1.00037 0.00846 HS r'
55523.846096 1.01291 0.00785 HS r'
55523.850762 1.01969 0.00841 HS r'
55523.854158 0.98966 0.00863 HS r'
55523.857567 0.98945 0.00801 HS r'
55523.862493 0.99695 0.00914 HS r'
55523.949163 0.99882 0.00943 HS r'
55523.953146 1.00609 0.00908 HS r'
55523.956552 1.01595 0.01147 HS r'
55524.003302 0.96732 0.01084 HS r'
55524.006884 1.01342 0.01059 HS r'
55524.010480 1.00026 0.00988 HS r'
55524.013900 1.00807 0.00876 HS r'
55524.017318 0.99719 0.00899 HS r'
55524.021258 0.98927 0.00848 HS r'
55524.024896 0.98504 0.00859 HS r'
55524.028531 0.98616 0.00937 HS r'
55524.032167 1.00412 0.01017 HS r'
55524.035781 0.98561 0.00837 HS r'
55524.039732 1.01217 0.00784 HS r'
55524.043309 1.01292 0.00920 HS r'
55524.046764 1.00836 0.00817 HS r'
55524.050208 1.00599 0.00975 HS r'
55524.053847 1.00458 0.00814 HS r'
55524.057798 1.01048 0.00824 HS r'
55524.061429 0.99107 0.00868 HS r'
55524.065102 1.01601 0.00811 HS r'
55524.068540 0.99836 0.00780 HS r'
55524.072137 1.01312 0.00916 HS r'
55524.075862 1.00522 0.00806 HS r'
55524.079275 1.01188 0.00855 HS r'
55524.162931 0.98524 0.00814 HS r'
55524.167085 1.01316 0.00752 HS r'
55524.170910 0.99003 0.00751 HS r'
55524.174751 0.99863 0.00775 HS r'
55524.178552 0.99262 0.00759 HS r'
55524.186770 0.99994 0.00825 HS r'
55524.190607 0.99479 0.00834 HS r'
55524.194493 0.98362 0.00828 HS r'
55524.198353 1.00742 0.00809 HS r'
55524.202468 0.98668 0.00836 HS r'
55524.206312 1.00486 0.00776 HS r'
55524.210203 0.98094 0.00799 HS r'
55524.214030 0.99085 0.00774 HS r'
55524.217888 1.00050 0.00824 HS r'
55524.222144 0.98440 0.00894 HS r'
55524.225953 0.97560 0.00857 HS r'
55524.229746 0.99832 0.00868 HS r'
55524.233583 0.99805 0.00807 HS r'
55524.238222 1.00922 0.00858 HS r'
55524.317254 0.99866 0.00725 HS r'
55524.321150 1.01259 0.00796 HS r'
55524.324623 1.00649 0.00793 HS r'
55524.330031 1.00764 0.00838 HS r'
55524.333773 1.01872 0.00766 HS r'
55524.337290 1.02225 0.00842 HS r'
55524.342682 1.02302 0.00830 HS r'
55524.346127 1.00299 0.00838 HS r'
55524.349617 1.01986 0.00835 HS r'
55524.354628 1.01027 0.00847 HS r'
55524.358269 1.00621 0.00802 HS r'
55524.362197 1.03522 0.00830 HS r'
55524.368079 0.98950 0.00835 HS r'
55524.372026 0.99771 0.00788 HS r'
55524.375595 0.99189 0.00858 HS r'
55524.381428 0.99052 0.00772 HS r'
55524.385301 0.99320 0.00752 HS r'
55524.388779 0.99814 0.00809 HS r'
55524.394657 1.01025 0.00777 HS r'
55524.398407 1.01082 0.00739 HS r'
55524.401944 0.99973 0.00772 HS r'
55524.408235 0.98671 0.00777 HS r'
55524.415476 0.99052 0.00789 HS r'
55524.420764 1.01191 0.00742 HS r'
55524.424262 1.00307 0.00833 HS r'
55524.428119 1.00574 0.00794 HS r'
55524.433390 1.00061 0.00786 HS r'
55524.436898 1.00205 0.00764 HS r'
55524.440361 1.00297 0.00793 HS r'
55524.446515 1.01624 0.00779 HS r'
55524.450349 1.00773 0.00791 HS r'
55524.453868 1.00764 0.00754 HS r'
55524.459595 1.00992 0.00759 HS r'
55524.463115 1.01994 0.00754 HS r'
55524.466630 0.99619 0.00774 HS r'
55524.472731 0.98904 0.00774 HS r'
55524.476801 1.00463 0.00714 HS r'
55524.480609 1.01333 0.00775 HS r'
55524.486061 0.98324 0.00804 HS r'
55524.489911 1.00068 0.00829 HS r'
55524.493746 0.99652 0.00767 HS r'
55524.499212 1.02572 0.00754 HS r'
55524.502712 1.00857 0.00782 HS r'
55524.506208 1.01749 0.00734 HS r'
55524.511947 1.00897 0.00731 HS r'
55524.515764 1.00409 0.00794 HS r'
55524.519273 1.00192 0.00771 HS r'
55524.524982 1.01357 0.00797 HS r'
55524.528478 0.98925 0.00747 HS r'
55524.531945 1.00973 0.00778 HS r'
55524.538101 1.01190 0.00767 HS r'
55524.541570 1.00855 0.00765 HS r'
55524.545099 0.97896 0.00786 HS r'
55524.550735 0.99313 0.00757 HS r'
55524.554227 0.98437 0.00763 HS r'
55524.556411 1.00423 0.00632 HS r'
55524.558096 1.00001 0.00758 HS r'
55524.560271 1.01188 0.00654 HS r'
55524.563653 1.00827 0.00660 HS r'
55524.563689 0.99212 0.00779 HS r'
55524.567061 1.00404 0.00668 HS r'
55524.567220 1.00887 0.00774 HS r'
55524.570440 1.00456 0.00683 HS r'
55524.570725 0.99157 0.00801 HS r'
55524.573812 1.01973 0.00699 HS r'
55524.576341 1.00482 0.00773 HS r'
55524.578784 0.98324 0.00718 HS r'
55524.580445 1.02148 0.00777 HS r'
55524.582174 1.01013 0.00717 HS r'
55524.584123 1.00134 0.00805 HS r'
55524.585555 0.97935 0.00701 HS r'
55524.589075 0.99901 0.00716 HS r'
55524.589519 0.99138 0.00793 HS r'
55524.592454 1.00601 0.00757 HS r'
55524.593015 1.00876 0.00825 HS r'
55524.596520 1.00514 0.00802 HS r'
55524.597649 0.99277 0.00735 HS r'
55524.601026 1.00151 0.00770 HS r'
55524.602663 0.99771 0.00840 HS r'
55524.604411 1.01489 0.00768 HS r'
55524.606667 0.98614 0.00799 HS r'
55524.607774 1.00952 0.00757 HS r'
55524.610241 1.02357 0.00761 HS r'
55524.611168 1.02515 0.00725 HS r'
55524.614851 0.99554 0.00754 HS r'
55524.615922 1.01152 0.00847 HS r'
55524.618248 1.00134 0.00720 HS r'
55524.619419 0.97444 0.00911 HS r'
55524.623114 1.00985 0.00715 HS r'
55524.623288 1.02451 0.00820 HS r'
55524.626475 1.00473 0.00816 HS r'
55524.629053 0.99390 0.00935 HS r'
55524.629888 1.00150 0.00734 HS r'
55524.633611 1.00036 0.00738 HS r'
55524.636991 1.01301 0.00741 HS r'
55524.640372 0.99354 0.00738 HS r'
55524.643761 1.00392 0.00783 HS r'
55524.647119 1.00123 0.00745 HS r'
55524.652058 0.99712 0.00794 HS r'
55524.655437 0.99619 0.00717 HS r'
55524.658801 0.99432 0.00727 HS r'
55524.662160 1.00234 0.00774 HS r'
55524.665720 0.99074 0.00718 HS r'
55524.669577 0.98602 0.00712 HS r'
55524.672933 0.99727 0.00725 HS r'
55524.676318 0.98755 0.00733 HS r'
55524.679689 1.00550 0.00703 HS r'
55524.683085 0.99518 0.00701 HS r'
55524.686781 1.01334 0.00740 HS r'
55524.690166 1.00329 0.00704 HS r'
55524.694806 1.02227 0.00715 HS r'
55524.698141 0.99413 0.00742 HS r'
55524.701506 0.99321 0.00743 HS r'
55524.709897 0.99810 0.00738 HS r'
55524.713303 1.01881 0.00703 HS r'
55524.718178 0.99498 0.00736 HS r'
55524.721559 1.00624 0.00706 HS r'
55524.725223 0.98803 0.00738 HS r'
55524.729724 1.00463 0.00714 HS r'
55524.733093 0.98864 0.00671 HS r'
55524.736483 0.99653 0.00722 HS r'
55524.741103 1.00435 0.00737 HS r'
55524.744762 0.97688 0.00707 HS r'
55524.748111 0.98632 0.00706 HS r'
55524.752588 0.99182 0.00700 HS r'
55524.755934 0.99325 0.00730 HS r'
55524.759281 0.98630 0.00700 HS r'
55524.764286 0.98320 0.00731 HS r'
55524.767666 0.99870 0.00699 HS r'
55524.771042 0.98749 0.00702 HS r'
55524.775613 1.00022 0.00708 HS r'
55524.778960 1.00085 0.00704 HS r'
55524.782661 1.01614 0.00724 HS r'
55524.787318 0.98443 0.00744 HS r'
55524.790673 1.00009 0.00772 HS r'
55524.794067 1.00930 0.00698 HS r'
55524.798606 0.99036 0.00728 HS r'
55524.802295 1.01015 0.00712 HS r'
55524.805688 0.99235 0.00716 HS r'
55524.810332 1.01032 0.00718 HS r'
55524.813723 1.00142 0.00802 HS r'
55524.817121 1.00593 0.00707 HS r'
55524.822074 0.99161 0.00792 HS r'
55524.825464 1.00117 0.00768 HS r'
55524.828857 0.98622 0.00756 HS r'
55524.833550 1.00099 0.00761 HS r'
55524.836917 0.99554 0.00774 HS r'
55524.840623 0.98226 0.00743 HS r'
55524.845137 1.01087 0.00799 HS r'
55524.848531 0.99983 0.00756 HS r'
55524.851926 1.00358 0.00777 HS r'
55524.856559 0.99674 0.00794 HS r'
55524.860267 0.97835 0.00840 HS r'
55524.863668 0.95877 0.00912 HS r'
55524.946220 0.99408 0.00656 HS r'
55524.950145 0.99629 0.00632 HS r'
55524.953572 0.98964 0.00628 HS r'
55524.957319 0.99249 0.00648 HS r'
55524.960772 1.00232 0.00631 HS r'
55524.964196 1.00338 0.00629 HS r'
55524.967654 1.00426 0.00625 HS r'
55524.971093 0.99833 0.00662 HS r'
55524.974851 1.00222 0.00886 HS r'
55524.978252 1.01555 0.00748 HS r'
55524.981684 0.99137 0.00686 HS r'
55524.985093 1.01173 0.00682 HS r'
55524.988545 1.00681 0.00687 HS r'
55524.992311 0.98270 0.00717 HS r'
55524.995734 1.00225 0.00734 HS r'
55524.999158 1.00176 0.00694 HS r'
55525.002589 0.98660 0.00757 HS r'
55525.006009 0.99759 0.00721 HS r'
55525.009992 0.99391 0.00782 HS r'
55525.013401 1.00181 0.00729 HS r'
55525.020262 0.99848 0.00711 HS r'
55525.023671 0.99610 0.00750 HS r'
55525.125268 0.98383 0.00757 HS r'
55525.129163 1.01465 0.00961 HS r'
55525.143089 0.99981 0.00751 HS r'
55525.146527 0.97816 0.00773 HS r'
55525.149926 1.02082 0.00750 HS r'
55525.153344 1.03009 0.00772 HS r'
55525.156750 1.01989 0.00770 HS r'
55525.160527 1.00398 0.00734 HS r'
55525.163957 1.00284 0.00760 HS r'
55525.167398 0.99519 0.00781 HS r'
55525.170838 0.98056 0.00758 HS r'
55525.174258 0.99508 0.00775 HS r'
55525.178020 0.99677 0.00750 HS r'
55525.181433 0.99741 0.00769 HS r'
55525.184870 0.99254 0.00774 HS r'
55525.188309 0.99592 0.00768 HS r'
55525.191743 0.99511 0.00731 HS r'
55525.195525 1.00728 0.00747 HS r'
55525.198943 0.98132 0.00791 HS r'
55525.202394 1.00990 0.00776 HS r'
55525.205831 0.98867 0.00767 HS r'
55525.209233 1.00831 0.00723 HS r'
55525.213021 1.00772 0.00818 HS r'
55525.216427 0.99175 0.00799 HS r'
55525.219850 0.99003 0.00789 HS r'
55525.223236 1.00683 0.00838 HS r'
55525.226677 0.98703 0.00806 HS r'
55525.230444 0.99621 0.00783 HS r'
55525.233881 0.98238 0.00916 HS r'
55525.247615 0.99122 0.01144 HS r'
55525.315406 0.99227 0.00649 HS r'
55525.319543 1.00794 0.00625 HS r'
55525.323517 0.99422 0.00615 HS r'
55525.336579 1.00344 0.00631 HS r'
55525.342411 1.00116 0.00646 HS r'
55525.349383 1.01423 0.00972 HS r'
55525.359971 1.00831 0.00749 HS r'
55525.538614 1.00295 0.00755 HS r'
55525.542101 0.99616 0.00687 HS r'
55525.545566 0.99227 0.00720 HS r'
55525.551360 0.99076 0.00725 HS r'
55525.555056 0.99997 0.00763 HS r'
55525.558830 0.98611 0.00799 HS r'
55525.559556 0.99431 0.00631 HS r'
55525.563257 1.02107 0.00624 HS r'
55525.564620 1.00499 0.00726 HS r'
55525.566640 0.99544 0.00620 HS r'
55525.568279 1.00856 0.00725 HS r'
55525.570021 0.99937 0.00606 HS r'
55525.571779 0.98802 0.00753 HS r'
55525.574709 0.99729 0.00625 HS r'
55525.577555 1.01023 0.00725 HS r'
55525.578099 0.99903 0.00622 HS r'
55525.581798 1.02007 0.00598 HS r'
55525.581895 1.01201 0.00730 HS r'
55525.585215 1.01295 0.00607 HS r'
55525.585438 0.98976 0.00745 HS r'
55525.589763 1.00080 0.00603 HS r'
55525.590780 0.99028 0.00725 HS r'
55525.593122 1.01263 0.00614 HS r'
55525.594538 1.00437 0.00714 HS r'
55525.596478 0.99000 0.00623 HS r'
55525.598033 0.98885 0.00761 HS r'
55525.600213 1.00732 0.00631 HS r'
55525.603610 1.00196 0.00635 HS r'
55525.604208 1.00990 0.00802 HS r'
55525.607156 1.00662 0.00636 HS r'
55525.607891 1.00305 0.00772 HS r'
55525.610517 0.99150 0.00651 HS r'
55525.611370 1.03220 0.00726 HS r'
55525.613886 0.99578 0.00669 HS r'
55525.617203 1.01681 0.00731 HS r'
55525.617606 1.00625 0.00661 HS r'
55525.620662 0.98922 0.00813 HS r'
55525.621002 1.00676 0.00651 HS r'
55525.624385 1.00948 0.00658 HS r'
55525.624437 0.99830 0.00790 HS r'
55525.627751 1.01097 0.00695 HS r'
55525.631118 1.00882 0.00676 HS r'
55525.634833 1.00160 0.00712 HS r'
55525.638213 1.00083 0.00677 HS r'
55525.641603 0.99426 0.00681 HS r'
55525.644980 0.99620 0.00687 HS r'
55525.648369 0.98293 0.00682 HS r'
55525.652065 1.00784 0.00663 HS r'
55525.656647 0.98954 0.00672 HS r'
55525.660008 0.99179 0.00687 HS r'
55525.663397 0.99834 0.00667 HS r'
55525.667975 0.98783 0.00671 HS r'
55525.671674 1.00538 0.00643 HS r'
55525.675052 1.01137 0.00657 HS r'
55525.679808 0.99019 0.00667 HS r'
55525.683175 0.99071 0.00689 HS r'
55525.686564 1.00783 0.00660 HS r'
55525.691516 0.99500 0.00666 HS r'
55525.694915 1.02085 0.00665 HS r'
55525.698247 1.00997 0.00649 HS r'
55525.702682 0.99395 0.00677 HS r'
55525.706047 0.97607 0.00697 HS r'
55525.709910 1.01600 0.00644 HS r'
55525.714391 0.99410 0.00668 HS r'
55525.717736 1.00391 0.00661 HS r'
55525.721095 1.01015 0.00657 HS r'
55525.725718 1.00214 0.00693 HS r'
55525.729423 1.01033 0.00653 HS r'
55525.732796 1.00611 0.00664 HS r'
55525.737308 0.99410 0.00673 HS r'
55525.740637 0.99506 0.00640 HS r'
55525.743987 1.00991 0.00643 HS r'
55525.748827 0.97566 0.00676 HS r'
55525.752170 1.00352 0.00663 HS r'
55525.755524 1.00345 0.00646 HS r'
55525.760213 1.00282 0.00657 HS r'
55525.763560 1.02689 0.00638 HS r'
55525.767227 1.00759 0.00645 HS r'
55525.771832 1.00021 0.00690 HS r'
55525.775245 0.99143 0.00648 HS r'
55525.778579 0.99258 0.00682 HS r'
55525.783234 1.00176 0.00684 HS r'
55525.786928 0.98500 0.00680 HS r'
55525.790296 1.01164 0.00653 HS r'
55525.794938 0.99606 0.00680 HS r'
55525.798306 1.00428 0.00693 HS r'
55525.801725 0.99530 0.00687 HS r'
55525.806693 0.99365 0.00699 HS r'
55525.810084 1.00908 0.00701 HS r'
55525.813640 0.99284 0.00731 HS r'
55525.818265 0.98993 0.00715 HS r'
55525.821657 1.00782 0.00727 HS r'
55525.825369 1.00258 0.00687 HS r'
55525.829989 1.01017 0.00719 HS r'
55525.833358 0.99683 0.00730 HS r'
55525.836750 1.01008 0.00712 HS r'
55525.841322 0.97754 0.00708 HS r'
55525.845062 0.99616 0.00744 HS r'
55525.848434 0.98815 0.00753 HS r'
55525.852983 1.01186 0.00745 HS r'
55525.856400 1.00965 0.00806 HS r'
55525.859767 0.99036 0.00821 HS r'
55525.980899 0.99423 0.00620 HS r'
55525.984806 1.00000 0.00625 HS r'
55525.992084 1.00748 0.00621 HS r'
55525.995548 1.00215 0.00614 HS r'
55525.999351 1.00615 0.00612 HS r'
55526.002836 1.00576 0.00611 HS r'
55526.006395 1.00693 0.00609 HS r'
55526.009838 1.00086 0.00615 HS r'
55526.013283 1.00578 0.00608 HS r'
55526.017073 1.01414 0.00621 HS r'
55526.020565 0.99668 0.00663 HS r'
55526.024048 1.00036 0.00645 HS r'
55526.027526 1.00827 0.00646 HS r'
55526.030986 1.00859 0.00695 HS r'
55526.034799 0.99278 0.01021 HS r'
55526.038421 0.98847 0.00683 HS r'
55526.041888 0.98527 0.00768 HS r'
55526.107408 0.98338 0.00720 HS r'
55526.110893 0.99199 0.00689 HS r'
55526.114287 1.00313 0.00806 HS r'
55526.118257 1.01242 0.00832 HS r'
55526.121900 0.99204 0.01005 HS r'
55526.125557 1.02164 0.01024 HS r'
55526.129226 0.99485 0.01064 HS r'
55526.193412 0.98401 0.00836 HS r'
55526.197053 0.99776 0.01089 HS r'
55526.203975 1.01503 0.00922 HS r'
55526.207442 1.01978 0.00782 HS r'
55526.211241 1.00778 0.00715 HS r'
55526.214746 0.99026 0.00740 HS r'
55526.218163 1.01272 0.00722 HS r'
55526.221754 1.00142 0.00769 HS r'
55526.225331 0.98918 0.00764 HS r'
55526.229224 0.99511 0.00763 HS r'
55526.232737 1.00766 0.01265 HS r'
55526.329717 0.99669 0.00613 HS r'
55526.333230 0.99595 0.00614 HS r'
55526.336735 0.99983 0.00614 HS r'
55526.342585 0.99971 0.00609 HS r'
55526.346076 1.00020 0.00597 HS r'
55526.349919 0.98759 0.00601 HS r'
55526.355912 0.99857 0.00612 HS r'
55526.359418 1.01067 0.00602 HS r'
55526.362902 0.99723 0.00622 HS r'
55526.368787 0.97904 0.00608 HS r'
55526.372632 1.01471 0.00591 HS r'
55526.376129 1.00101 0.00603 HS r'
55526.382186 0.99918 0.00629 HS r'
55526.386002 0.99869 0.00622 HS r'
55526.389628 1.00057 0.00630 HS r'
55526.395369 1.00745 0.00681 HS r'
55526.398800 1.00743 0.00677 HS r'
55526.402292 0.99734 0.00660 HS r'
55526.408031 0.99472 0.00677 HS r'
55526.411730 0.98857 0.00657 HS r'
55526.415538 0.99412 0.00654 HS r'
55526.421330 1.00752 0.00665 HS r'
55526.424995 0.99662 0.00644 HS r'
55526.428481 0.98742 0.00697 HS r'
55526.433912 0.99288 0.00675 HS r'
55526.437894 0.99600 0.00641 HS r'
55526.441370 1.00894 0.00643 HS r'
55526.446828 1.00091 0.00643 HS r'
55526.450493 0.99524 0.00666 HS r'
55526.453986 1.00682 0.00652 HS r'
55526.459422 0.98777 0.00682 HS r'
55526.462853 1.00876 0.00671 HS r'
55526.466296 1.00533 0.00677 HS r'
55526.471314 1.02602 0.00657 HS r'
55526.474791 1.01841 0.00682 HS r'
55526.478615 1.00299 0.00686 HS r'
55526.483838 1.01042 0.00717 HS r'
55526.487351 1.00632 0.00667 HS r'
55526.490856 0.99320 0.00668 HS r'
55526.496371 1.01381 0.00789 HS r'
55526.500256 1.00563 0.00669 HS r'
55526.503752 0.99098 0.00669 HS r'
55526.509218 1.00982 0.00641 HS r'
55526.512715 1.00300 0.00684 HS r'
55526.516191 0.98436 0.00655 HS r'
55526.521856 1.00849 0.00647 HS r'
55526.525332 1.00052 0.00656 HS r'
55526.528819 0.99273 0.00663 HS r'
55526.533990 0.98989 0.00676 HS r'
55526.537491 0.99879 0.00692 HS r'
55526.541321 0.99702 0.00661 HS r'
55526.546492 0.99300 0.00709 HS r'
55526.549924 0.99662 0.00694 HS r'
55526.553410 0.99639 0.00673 HS r'
55526.555928 0.99678 0.00618 HS r'
55526.558572 0.99132 0.00689 HS r'
55526.559313 0.99869 0.00607 HS r'
55526.562367 0.99875 0.00694 HS r'
55526.563017 1.01039 0.00625 HS r'
55526.565806 0.99323 0.00702 HS r'
55526.567625 0.99784 0.00608 HS r'
55526.571020 1.00367 0.00614 HS r'
55526.571028 1.00509 0.00711 HS r'
55526.574400 1.00591 0.00603 HS r'
55526.574528 0.99667 0.00736 HS r'
55526.578027 1.01227 0.00679 HS r'
55526.579289 0.99436 0.00621 HS r'
55526.583026 0.98723 0.00616 HS r'
55526.583530 0.99344 0.00712 HS r'
55526.586414 1.00157 0.00604 HS r'
55526.587018 0.98562 0.00790 HS r'
55526.590487 0.98994 0.00709 HS r'
55526.591171 0.99026 0.00612 HS r'
55526.594555 0.99720 0.00611 HS r'
55526.596032 0.99023 0.00759 HS r'
55526.597953 1.00375 0.00605 HS r'
55526.599863 1.01358 0.00705 HS r'
55526.603051 1.00739 0.00602 HS r'
55526.603700 1.00174 0.00695 HS r'
55526.606458 1.00171 0.00612 HS r'
55526.609315 0.98116 0.00735 HS r'
55526.609840 1.00763 0.00608 HS r'
55526.612991 1.00850 0.00722 HS r'
55526.614574 1.00288 0.00600 HS r'
55526.616433 0.99516 0.00744 HS r'
55526.617958 1.00312 0.00616 HS r'
55526.621672 0.99707 0.00599 HS r'
55526.622135 0.97477 0.00768 HS r'
55526.625948 1.01234 0.00742 HS r'
55526.626259 1.01305 0.00603 HS r'
55526.629423 1.00597 0.00817 HS r'
55526.629625 1.01288 0.00616 HS r'
55526.633026 0.99772 0.00609 HS r'
55526.636411 0.99022 0.00616 HS r'
55526.640125 0.99940 0.00627 HS r'
55526.643494 0.99871 0.00628 HS r'
55526.646895 1.00255 0.00634 HS r'
55526.650263 1.01281 0.00633 HS r'
55526.653653 1.01329 0.00634 HS r'
55526.657371 1.00763 0.00649 HS r'
55526.660776 0.99649 0.00653 HS r'
55526.664163 1.00380 0.00646 HS r'
55526.667523 1.00663 0.00648 HS r'
55526.670905 0.99861 0.00645 HS r'
55526.674594 1.00249 0.00649 HS r'
55526.677973 0.99670 0.00665 HS r'
55526.681339 0.99112 0.00643 HS r'
55526.684712 1.01566 0.00649 HS r'
55526.688089 0.99787 0.00646 HS r'
55526.691808 0.99566 0.00661 HS r'
55526.695165 0.99409 0.00706 HS r'
55526.698499 1.00491 0.00668 HS r'
55526.701863 0.98183 0.00654 HS r'
55526.705248 0.99283 0.00696 HS r'
55526.708967 1.01056 0.00653 HS r'
55526.712345 1.00224 0.00666 HS r'
55526.715724 1.01123 0.00670 HS r'
55526.719112 1.01327 0.00654 HS r'
55526.722498 1.00475 0.00653 HS r'
55526.726168 0.99686 0.00662 HS r'
55526.729499 1.00812 0.00682 HS r'
55526.732843 1.00919 0.00657 HS r'
55526.736196 0.99562 0.00673 HS r'
55526.740868 0.99614 0.00661 HS r'
55526.744590 1.01063 0.00615 HS r'
55526.747961 0.99490 0.00644 HS r'
55526.751342 0.99630 0.00691 HS r'
55526.754734 1.00031 0.00673 HS r'
55526.758105 1.00183 0.00631 HS r'
55526.761824 1.00573 0.00635 HS r'
55526.765213 0.99166 0.00685 HS r'
55526.768575 0.99368 0.00665 HS r'
55526.771983 0.99879 0.00650 HS r'
55526.775353 1.00702 0.00642 HS r'
55526.779025 0.99926 0.00681 HS r'
55526.782394 1.00155 0.00668 HS r'
55526.785774 1.00492 0.00653 HS r'
55526.789126 0.99254 0.00682 HS r'
55526.792507 0.99608 0.00638 HS r'
55526.796437 1.01533 0.00644 HS r'
55526.799796 0.99206 0.00657 HS r'
55526.803169 0.99048 0.00660 HS r'
55526.806576 1.00228 0.00677 HS r'
55526.809944 0.98492 0.00690 HS r'
55526.813642 0.99102 0.00659 HS r'
55526.817050 0.99163 0.00690 HS r'
55526.820428 1.00112 0.00688 HS r'
55526.823787 1.01072 0.00688 HS r'
55526.827182 1.01671 0.00716 HS r'
55526.830908 0.98850 0.00680 HS r'
55526.834315 1.00651 0.00726 HS r'
55526.837688 0.99157 0.00756 HS r'
55526.841091 1.01043 0.00737 HS r'
55526.844479 0.99787 0.00722 HS r'
55526.848205 0.98994 0.00722 HS r'
55526.851564 0.99810 0.00700 HS r'
55526.854939 0.99388 0.00715 HS r'
55526.858311 0.99419 0.00754 HS r'
55526.861703 1.01697 0.00748 HS r'
55526.942053 0.99887 0.01334 HS r'
55526.956426 0.97580 0.00695 HS r'
55526.960052 0.97273 0.00713 HS r'
55526.963653 0.98303 0.00648 HS r'
55526.967580 0.96809 0.00642 HS r'
55526.971014 0.96526 0.00659 HS r'
55526.974407 0.99425 0.00636 HS r'
55526.978039 0.98637 0.00634 HS r'
55526.981664 0.98225 0.00642 HS r'
55526.985682 0.99223 0.00639 HS r'
55526.989300 0.98966 0.00630 HS r'
55526.992904 0.99388 0.00641 HS r'
55526.996567 0.98330 0.00640 HS r'
55527.000207 0.98281 0.00648 HS r'
55527.004219 0.99269 0.00634 HS r'
55527.007843 0.98550 0.00655 HS r'
55527.011269 1.01593 0.00661 HS r'
55527.014713 0.99132 0.00664 HS r'
55527.018352 1.00764 0.00654 HS r'
55527.022311 1.01458 0.00611 HS r'
55527.025964 0.99806 0.00632 HS r'
55527.029520 0.99164 0.00640 HS r'
55527.032947 0.99492 0.00618 HS r'
55527.036410 0.99375 0.00613 HS r'
55527.040212 0.99458 0.00606 HS r'
55527.043678 0.99688 0.00630 HS r'
55527.047154 1.00949 0.00625 HS r'
55527.050672 1.00564 0.00640 HS r'
55527.054157 1.00425 0.00616 HS r'
55527.057935 1.00255 0.00661 HS r'
55527.061513 1.00568 0.00676 HS r'
55527.064994 0.99978 0.00633 HS r'
55527.068475 1.00026 0.00652 HS r'
55527.072056 0.99652 0.00767 HS r'
55527.075811 0.98352 0.00730 HS r'
55527.079276 0.98297 0.00681 HS r'
55527.082744 0.99978 0.00716 HS r'
55527.086211 0.98796 0.00720 HS r'
55527.089662 0.98033 0.00710 HS r'
55527.093384 1.01605 0.00662 HS r'
55527.096984 0.99397 0.00679 HS r'
55527.100586 0.98854 0.00654 HS r'
55527.104037 0.99585 0.00649 HS r'
55527.107451 0.99995 0.00644 HS r'
55527.111238 1.01409 0.00642 HS r'
55527.114662 0.99725 0.00675 HS r'
55527.118078 0.99264 0.00678 HS r'
55527.121564 0.99261 0.00757 HS r'
55527.125032 1.00903 0.00940 HS r'
55527.309358 1.00900 0.00626 HS r'
55527.312881 1.00600 0.00615 HS r'
55527.316370 1.00673 0.00622 HS r'
55527.322301 0.99854 0.00624 HS r'
55527.326483 1.00899 0.00610 HS r'
55527.329987 0.99312 0.00608 HS r'
55527.335807 0.98812 0.00612 HS r'
55527.339793 0.99007 0.00598 HS r'
55527.343482 1.00125 0.00603 HS r'
55527.349950 1.00003 0.00609 HS r'
55527.353432 0.99799 0.00594 HS r'
55527.362054 1.01316 0.00593 HS r'
55527.365497 1.00689 0.00590 HS r'
55527.369321 0.99871 0.00604 HS r'
55527.374494 1.00937 0.00588 HS r'
55527.377992 0.99716 0.00591 HS r'
55527.381509 0.99443 0.00592 HS r'
55527.387344 1.00019 0.00594 HS r'
55527.391496 0.99690 0.00597 HS r'
55527.394998 1.00354 0.00592 HS r'
55527.400790 1.00910 0.00584 HS r'
55527.404729 0.99475 0.00598 HS r'
55527.408425 0.99272 0.00598 HS r'
55527.414484 1.01054 0.00596 HS r'
55527.417972 1.00239 0.00607 HS r'
55527.421466 0.99933 0.00632 HS r'
55527.427483 0.98649 0.00617 HS r'
55527.431003 0.99977 0.00607 HS r'
55527.434846 1.00259 0.00615 HS r'
55527.440713 1.01107 0.00621 HS r'
55527.444260 0.99814 0.00613 HS r'
55527.447732 1.01908 0.00618 HS r'
55527.453249 1.00217 0.00609 HS r'
55527.457432 1.01356 0.00621 HS r'
55527.461070 1.00248 0.00629 HS r'
55527.466019 0.99924 0.00618 HS r'
55527.469481 1.00644 0.00629 HS r'
55527.472950 1.00528 0.00636 HS r'
55527.528146 1.00175 0.00617 HS r'
55527.532573 0.99559 0.00631 HS r'
55527.536528 0.99655 0.00627 HS r'
55527.543025 0.97708 0.00663 HS r'
55527.546837 0.98904 0.00650 HS r'
55527.548346 1.01572 0.00622 HS r'
55527.550820 0.99764 0.00633 HS r'
55527.551950 1.00633 0.00607 HS r'
55527.556538 0.99519 0.00644 HS r'
55527.557075 1.00194 0.00611 HS r'
55527.560443 1.00805 0.00598 HS r'
55527.560596 1.01433 0.00625 HS r'
55527.563814 1.01033 0.00605 HS r'
55527.564435 0.99181 0.00683 HS r'
55527.567203 0.99584 0.00605 HS r'
55527.569805 1.00142 0.00651 HS r'
55527.570613 1.00991 0.00607 HS r'
55527.574158 0.98408 0.00649 HS r'
55527.574311 1.01137 0.00604 HS r'
55527.577670 0.98122 0.00613 HS r'
55527.577791 1.00357 0.00644 HS r'
55527.582230 0.99227 0.00599 HS r'
55527.583436 1.01036 0.00648 HS r'
55527.585598 1.00463 0.00601 HS r'
55527.587486 1.00634 0.00663 HS r'
55527.588994 1.00292 0.00598 HS r'
55527.591230 0.98454 0.00666 HS r'
55527.592694 1.00734 0.00599 HS r'
55527.596087 1.00885 0.00592 HS r'
55527.597502 0.99320 0.00681 HS r'
55527.599471 0.99845 0.00591 HS r'
55527.600949 1.00343 0.00682 HS r'
55527.604306 0.99939 0.00590 HS r'
55527.604410 1.02468 0.00672 HS r'
55527.607692 1.00314 0.00589 HS r'
55527.610173 0.99714 0.00770 HS r'
55527.611401 0.99770 0.00596 HS r'
55527.613723 0.99622 0.00686 HS r'
55527.616322 1.00735 0.00593 HS r'
55527.617581 0.97944 0.00711 HS r'
55527.619676 1.01184 0.00585 HS r'
55527.622907 0.98287 0.00782 HS r'
55527.623087 0.99542 0.00583 HS r'
55527.626415 0.99331 0.00685 HS r'
55527.626464 0.99993 0.00591 HS r'
55527.630199 1.00928 0.00583 HS r'
55527.635050 1.00684 0.00583 HS r'
55527.638392 0.99441 0.00589 HS r'
55527.641749 1.00167 0.00587 HS r'
55527.646401 1.00357 0.00586 HS r'
55527.650122 1.00415 0.00578 HS r'
55527.653496 1.01641 0.00575 HS r'
55527.661646 0.99519 0.00582 HS r'
55527.665020 1.00541 0.00589 HS r'
55527.669963 1.01371 0.00592 HS r'
55527.673370 1.00235 0.00593 HS r'
55527.676755 0.99526 0.00616 HS r'
55527.681432 0.99575 0.00603 HS r'
55527.684848 0.99674 0.00594 HS r'
55527.688559 1.01782 0.00607 HS r'
55527.693148 1.00695 0.00606 HS r'
55527.696542 1.00568 0.00608 HS r'
55527.699902 1.00404 0.00598 HS r'
55527.704590 1.00860 0.00612 HS r'
55527.708268 0.98896 0.00620 HS r'
55527.711625 0.98341 0.00608 HS r'
55527.716127 1.01690 0.00621 HS r'
55527.719483 1.00481 0.00604 HS r'
55527.722857 1.01702 0.00601 HS r'
55527.727813 1.02255 0.00618 HS r'
55527.731158 1.01928 0.00636 HS r'
55527.734516 0.99646 0.00617 HS r'
55527.739239 0.99574 0.00597 HS r'
55527.742619 1.00978 0.00601 HS r'
55527.746282 1.00203 0.00623 HS r'
55527.750921 1.00245 0.00620 HS r'
55527.754465 1.01394 0.00608 HS r'
55527.757939 1.01734 0.00631 HS r'
55527.762516 1.00047 0.00619 HS r'
55527.766241 1.01119 0.00600 HS r'
55527.769627 1.00405 0.00595 HS r'
55527.774190 1.02044 0.00615 HS r'
55527.777690 1.00091 0.00614 HS r'
55527.781049 0.99123 0.00635 HS r'
55527.786031 1.00558 0.00612 HS r'
55527.789443 1.00096 0.00617 HS r'
55527.792828 0.99512 0.00625 HS r'
55527.797439 1.01622 0.00613 HS r'
55527.800796 1.00012 0.00622 HS r'
55527.804536 0.99636 0.00623 HS r'
55527.809209 0.99109 0.00620 HS r'
55527.812583 1.01448 0.00616 HS r'
55527.815947 1.00148 0.00655 HS r'
55527.819345 1.01761 0.00624 HS r'
55527.824324 0.99718 0.00657 HS r'
55527.827731 1.00316 0.00635 HS r'
55527.831107 1.00827 0.00638 HS r'
55527.834505 1.01602 0.00638 HS r'
55527.837890 1.01698 0.00659 HS r'
55527.841584 1.00352 0.00641 HS r'
55527.844976 1.00962 0.00653 HS r'
55527.848342 1.00808 0.00650 HS r'
55527.851720 1.00157 0.00678 HS r'
55527.855115 1.00889 0.00668 HS r'
55527.858849 1.00736 0.00707 HS r'
55527.862221 1.00026 0.00747 HS r'
55528.304873 0.99533 0.00641 HS r'
55528.308375 1.01272 0.00671 HS r'
55528.311904 1.01499 0.00853 HS r'
55528.317730 1.00774 0.00756 HS r'
55528.321910 0.99135 0.00660 HS r'
55528.325393 1.01317 0.00881 HS r'
55528.330832 0.99581 0.00888 HS r'
55528.334324 1.00348 0.00715 HS r'
55528.337816 0.99789 0.00658 HS r'
55528.344205 1.00193 0.00638 HS r'
55528.348316 0.99482 0.00605 HS r'
55528.352091 0.99716 0.00637 HS r'
55528.357709 0.99080 0.00735 HS r'
55528.361473 1.00025 0.00637 HS r'
55528.365396 0.99325 0.00600 HS r'
55528.371531 0.99355 0.00594 HS r'
55528.375073 1.00438 0.00619 HS r'
55528.378622 1.00011 0.00604 HS r'
55528.384623 1.00855 0.00592 HS r'
55528.388550 0.98910 0.00608 HS r'
55528.392065 1.01372 0.00602 HS r'
55528.397399 1.00816 0.00593 HS r'
55528.400897 1.00312 0.00598 HS r'
55528.404407 0.99686 0.00603 HS r'
55528.410873 1.00871 0.00589 HS r'
55528.414384 1.01152 0.00596 HS r'
55528.417885 1.01185 0.00586 HS r'
55528.423899 1.00478 0.00593 HS r'
55528.427424 1.00480 0.00597 HS r'
55528.431301 0.99721 0.00613 HS r'
55528.437268 0.99162 0.00600 HS r'
55528.440740 1.00414 0.00591 HS r'
55528.444261 1.00762 0.00601 HS r'
55528.450178 1.00458 0.00629 HS r'
55528.454122 0.99596 0.00613 HS r'
55528.457607 0.97885 0.00626 HS r'
55528.463488 0.98643 0.00616 HS r'
55528.467054 1.00396 0.00605 HS r'
55528.470560 0.97871 0.00620 HS r'
55528.476283 1.01642 0.00632 HS r'
55528.480306 1.00237 0.00623 HS r'
55528.483951 1.00625 0.00636 HS r'
55528.489872 1.00534 0.00634 HS r'
55528.493382 1.02241 0.00612 HS r'
55528.497443 1.00506 0.00619 HS r'
55528.503227 0.99793 0.00601 HS r'
55528.507312 1.00180 0.00634 HS r'
55528.510877 0.99537 0.00607 HS r'
55528.516768 1.00047 0.00620 HS r'
55528.520629 0.98477 0.00633 HS r'
55528.524142 0.98807 0.00652 HS r'
55528.530064 1.00803 0.00599 HS r'
55528.533545 1.01428 0.00615 HS r'
55528.537075 1.00591 0.00628 HS r'
55528.543065 0.98226 0.00656 HS r'
55528.546578 0.99889 0.00666 HS r'
55528.546667 0.99804 0.00635 HS r'
55528.550102 0.99069 0.00639 HS r'
55528.550316 1.00476 0.00628 HS r'
55528.553648 1.00038 0.00614 HS r'
55528.555758 1.01051 0.00626 HS r'
55528.557352 1.01650 0.00608 HS r'
55528.559261 1.00302 0.00660 HS r'
55528.560726 1.01219 0.00611 HS r'
55528.563147 0.99081 0.00667 HS r'
55528.564120 0.99354 0.00610 HS r'
55528.567557 1.00777 0.00601 HS r'
55528.569007 0.98049 0.00652 HS r'
55528.570982 0.99833 0.00607 HS r'
55528.572684 1.00768 0.00658 HS r'
55528.574673 1.01227 0.00611 HS r'
55528.576224 0.99758 0.00638 HS r'
55528.578056 1.00229 0.00604 HS r'
55528.581453 1.00866 0.00609 HS r'
55528.581945 0.99763 0.00642 HS r'
55528.584827 1.00178 0.00599 HS r'
55528.585807 0.99645 0.00654 HS r'
55528.589339 1.01236 0.00608 HS r'
55528.589535 1.00352 0.00600 HS r'
55528.593248 0.99585 0.00601 HS r'
55528.595066 0.99933 0.00646 HS r'
55528.596612 1.00819 0.00595 HS r'
55528.598575 1.01438 0.00645 HS r'
55528.601283 0.99822 0.00598 HS r'
55528.602095 0.99211 0.00661 HS r'
55528.604692 0.99531 0.00595 HS r'
55528.608061 0.99275 0.00588 HS r'
55528.608267 0.99845 0.00654 HS r'
55528.611753 1.00220 0.00668 HS r'
55528.613102 1.00550 0.00591 HS r'
55528.615255 1.01295 0.00651 HS r'
55528.616500 0.99878 0.00593 HS r'
55528.619864 1.00930 0.00595 HS r'
55528.620977 0.98951 0.00721 HS r'
55528.623250 1.00478 0.00599 HS r'
55528.624479 1.00517 0.00702 HS r'
55528.626649 0.99189 0.00607 HS r'
55528.628310 1.02629 0.00712 HS r'
55528.631554 0.99673 0.00608 HS r'
55528.634923 1.00436 0.00588 HS r'
55528.638305 1.00494 0.00599 HS r'
55528.641667 1.00518 0.00595 HS r'
55528.645061 1.01068 0.00592 HS r'
55528.648786 1.00406 0.00590 HS r'
55528.653392 1.00142 0.00584 HS r'
55528.656787 0.99305 0.00582 HS r'
55528.660150 1.00071 0.00594 HS r'
55528.664873 1.00432 0.00586 HS r'
55528.668612 0.99846 0.00578 HS r'
55528.671990 0.99583 0.00583 HS r'
55528.676951 0.99167 0.00588 HS r'
55528.680366 1.00935 0.00575 HS r'
55528.683775 1.00449 0.00591 HS r'
55528.687504 1.01074 0.00586 HS r'
55528.690894 1.00428 0.00584 HS r'
55528.694255 1.00768 0.00597 HS r'
55528.697641 0.99369 0.00597 HS r'
55528.702241 1.00536 0.00586 HS r'
55528.705914 1.00599 0.00588 HS r'
55528.709247 0.99400 0.00582 HS r'
55528.713789 0.99780 0.00594 HS r'
55528.717200 1.00337 0.00589 HS r'
55528.720584 0.99357 0.00595 HS r'
55528.725684 0.99746 0.00632 HS r'
55528.729062 1.00079 0.00578 HS r'
55528.732449 1.00776 0.00594 HS r'
55528.737214 1.00743 0.00581 HS r'
55528.740623 1.00773 0.00598 HS r'
55528.748869 1.00735 0.00593 HS r'
55528.752199 1.01097 0.00602 HS r'
55528.755568 0.99402 0.00594 HS r'
55528.758953 1.00702 0.00602 HS r'
55528.763863 0.99368 0.00617 HS r'
55528.767265 1.01657 0.00593 HS r'
55528.770637 1.00839 0.00597 HS r'
55528.775201 0.99678 0.00615 HS r'
55528.778595 0.98936 0.00633 HS r'
55528.782305 1.00219 0.00615 HS r'
55528.786885 0.99476 0.00625 HS r'
55528.790265 0.99726 0.00615 HS r'
55528.793659 1.00604 0.00606 HS r'
55528.798343 1.00537 0.00616 HS r'
55528.802075 1.00710 0.00616 HS r'
55528.805435 0.99821 0.00610 HS r'
55528.810011 0.99507 0.00610 HS r'
55528.813393 0.99630 0.00620 HS r'
55528.816785 0.99014 0.00624 HS r'
55528.821643 1.00420 0.00612 HS r'
55528.825023 0.99035 0.00628 HS r'
55528.828415 0.99169 0.00630 HS r'
55528.832911 0.99668 0.00637 HS r'
55528.836311 1.00173 0.00615 HS r'
55528.840033 0.99464 0.00648 HS r'
55528.844649 0.99553 0.00639 HS r'
55528.848037 1.00864 0.00629 HS r'
55528.851433 1.00510 0.00639 HS r'
55528.856125 1.01201 0.00667 HS r'
55528.859844 1.00092 0.00665 HS r'
55528.863203 0.98437 0.00710 HS r'
55529.544222 0.99865 0.00603 HS r'
55529.547569 0.99382 0.00618 HS r'
55529.550915 0.99216 0.00608 HS r'
55529.555854 1.00047 0.00613 HS r'
55529.559199 0.99619 0.00615 HS r'
55529.562569 0.99883 0.00602 HS r'
55529.567094 0.99621 0.00597 HS r'
55529.570448 1.00882 0.00594 HS r'
55529.574170 1.00544 0.00598 HS r'
55529.578911 1.00761 0.00585 HS r'
55529.582280 0.99986 0.00601 HS r'
55529.585636 1.00471 0.00587 HS r'
55529.590328 1.00883 0.00589 HS r'
55529.593989 0.99725 0.00591 HS r'
55529.597397 1.00022 0.00599 HS r'
55529.601960 1.00257 0.00589 HS r'
55529.605327 1.00450 0.00582 HS r'
55529.608686 1.00516 0.00585 HS r'
55529.613713 1.00746 0.00591 HS r'
55529.617088 0.99609 0.00582 HS r'
55529.620454 0.99864 0.00598 HS r'
55529.625311 1.00508 0.00587 HS r'
55529.628690 1.00558 0.00589 HS r'
55529.632360 1.00342 0.00583 HS r'
55529.636971 1.00019 0.00593 HS r'
55529.640316 1.01766 0.00577 HS r'
55529.643684 1.00730 0.00583 HS r'
55529.648315 0.99484 0.00588 HS r'
55529.651999 0.99961 0.00584 HS r'
55529.655352 1.00666 0.00587 HS r'
55529.659907 0.99996 0.00596 HS r'
55529.663277 1.00714 0.00581 HS r'
55529.666638 1.00193 0.00582 HS r'
55529.671507 1.00010 0.00574 HS r'
55529.674863 1.01122 0.00576 HS r'
55529.678243 0.99305 0.00574 HS r'
55529.682699 0.99925 0.00582 HS r'
55529.686042 0.99270 0.00588 HS r'
55529.694439 1.00410 0.00594 HS r'
55529.697805 1.01586 0.00577 HS r'
55529.701144 1.01981 0.00582 HS r'
55529.705749 1.00288 0.00579 HS r'
55529.709451 1.00391 0.00572 HS r'
55529.712821 1.00668 0.00586 HS r'
55529.717388 1.00632 0.00587 HS r'
55529.720749 0.99726 0.00581 HS r'
55529.724116 0.99852 0.00580 HS r'
55529.728843 1.00382 0.00581 HS r'
55529.732163 1.00750 0.00578 HS r'
55529.735487 1.01529 0.00584 HS r'
55529.739910 1.01011 0.00577 HS r'
55529.743266 0.99313 0.00605 HS r'
55529.746950 1.01015 0.00582 HS r'
55529.751479 0.99474 0.00598 HS r'
55529.754801 1.00579 0.00581 HS r'
55529.758136 1.00031 0.00597 HS r'
55529.762688 1.01221 0.00595 HS r'
55529.766345 1.00668 0.00595 HS r'
55529.769703 0.99549 0.00597 HS r'
55529.774240 1.00849 0.00595 HS r'
55529.777584 1.00180 0.00603 HS r'
55529.780953 1.00990 0.00612 HS r'
55529.785768 1.01221 0.00598 HS r'
55529.789113 0.99505 0.00588 HS r'
55529.792486 1.01243 0.00597 HS r'
55529.797207 1.00419 0.00600 HS r'
55529.800566 1.00086 0.00601 HS r'
55529.804266 1.00121 0.00605 HS r'
55529.808903 1.01353 0.00607 HS r'
55529.812256 1.01514 0.00613 HS r'
55529.815629 1.01918 0.00606 HS r'
55529.820409 1.01210 0.00619 HS r'
55529.824125 1.00172 0.00627 HS r'
55529.827506 1.00606 0.00618 HS r'
55529.832123 1.00512 0.00617 HS r'
55529.835481 1.01281 0.00603 HS r'
55529.838872 1.02027 0.00620 HS r'
55529.843786 1.00595 0.00615 HS r'
55529.847156 1.01016 0.00615 HS r'
55529.850507 1.00901 0.00618 HS r'
55529.855038 1.00593 0.00651 HS r'
55529.858388 0.99897 0.00648 HS r'
55529.862087 1.01096 0.00683 HS r'
55530.545187 1.00883 0.00642 HS r'
55530.548556 1.00784 0.00621 HS r'
55530.551939 1.00160 0.00622 HS r'
55530.556616 0.99568 0.00622 HS r'
55530.559986 0.99141 0.00622 HS r'
55530.563688 1.00061 0.00613 HS r'
55530.568495 1.00427 0.00613 HS r'
55530.571852 0.99754 0.00607 HS r'
55530.575225 1.00376 0.00620 HS r'
55530.602638 1.00035 0.00615 HS r'
55530.605996 1.00524 0.00609 HS r'
55530.609355 0.98689 0.00612 HS r'
55530.613895 1.00490 0.00598 HS r'
55530.617262 1.00728 0.00597 HS r'
55530.620901 1.00949 0.00596 HS r'
55530.625434 1.00295 0.00594 HS r'
55530.628826 1.00963 0.00604 HS r'
55530.632174 1.00092 0.00584 HS r'
55530.636855 0.99789 0.00594 HS r'
55530.640537 1.00545 0.00587 HS r'
55530.643914 1.00868 0.00588 HS r'
55530.648386 1.00129 0.00593 HS r'
55530.651754 0.99763 0.00584 HS r'
55530.655110 1.00820 0.00602 HS r'
55530.659943 1.00683 0.00590 HS r'
55530.663323 0.99805 0.00585 HS r'
55530.666691 1.00794 0.00581 HS r'
55530.671115 1.00399 0.00584 HS r'
55530.674460 1.00690 0.00581 HS r'
55530.678174 1.00766 0.00575 HS r'
55530.682714 0.99093 0.00590 HS r'
55530.686045 0.99180 0.00585 HS r'
55530.689415 0.99887 0.00589 HS r'
55530.693931 1.00844 0.00590 HS r'
55530.697565 1.00690 0.00586 HS r'
55530.700919 1.00260 0.00586 HS r'
55530.705447 1.00966 0.00579 HS r'
55530.708994 1.00421 0.00597 HS r'
55530.712364 0.99775 0.00583 HS r'
55530.717230 1.00241 0.00575 HS r'
55530.720563 0.98160 0.00595 HS r'
55530.723919 0.99299 0.00588 HS r'
55530.728424 1.01073 0.00593 HS r'
55530.731758 1.01468 0.00586 HS r'
55530.735396 1.00739 0.00583 HS r'
55530.739898 1.00517 0.00581 HS r'
55530.743243 0.99966 0.00568 HS r'
55530.746611 0.99064 0.00593 HS r'
55530.751138 1.00206 0.00576 HS r'
55530.754811 0.99863 0.00593 HS r'
55530.758181 1.00608 0.00583 HS r'
55530.762777 1.00090 0.00584 HS r'
55530.766144 0.99741 0.00599 HS r'
55530.769515 0.99818 0.00589 HS r'
55530.774376 1.00209 0.00603 HS r'
55530.777722 0.99776 0.00598 HS r'
55530.781104 1.01332 0.00582 HS r'
55530.785928 1.00914 0.00588 HS r'
55530.789321 0.99544 0.00614 HS r'
55530.793007 1.00596 0.00597 HS r'
55530.797766 1.00161 0.00613 HS r'
55530.801113 1.00005 0.00603 HS r'
55530.804469 0.99872 0.00603 HS r'
55530.809115 0.99317 0.00631 HS r'
55530.812813 1.00272 0.00624 HS r'
55530.816180 1.00183 0.00619 HS r'
55530.820835 0.99226 0.00614 HS r'
55530.824198 1.00819 0.00599 HS r'
55530.827576 1.01034 0.00604 HS r'
55530.832434 1.00888 0.00623 HS r'
55530.835780 1.00702 0.00609 HS r'
55530.839161 0.99156 0.00616 HS r'
55530.843847 0.99711 0.00613 HS r'
55530.847233 0.99619 0.00618 HS r'
55530.850924 1.00381 0.00634 HS r'
55530.855710 1.00064 0.00644 HS r'
55530.859094 0.98743 0.00678 HS r'
55530.862499 0.99786 0.00704 HS r'
55531.542018 0.99988 0.00617 HS r'
55531.545699 1.00373 0.00599 HS r'
55531.549046 1.00780 0.00616 HS r'
55531.553611 1.00775 0.00610 HS r'
55531.556971 1.00291 0.00604 HS r'
55531.560345 1.00865 0.00599 HS r'
55531.565442 1.00537 0.00608 HS r'
55531.568812 1.00156 0.00600 HS r'
55531.572161 1.00340 0.00597 HS r'
55531.576723 1.00619 0.00591 HS r'
55531.580071 1.00544 0.00594 HS r'
55531.583749 1.00896 0.00588 HS r'
55531.588559 1.00569 0.00587 HS r'
55531.591918 1.00738 0.00593 HS r'
55531.595299 1.01825 0.00586 HS r'
55531.600016 0.99867 0.00584 HS r'
55531.603681 1.00936 0.00588 HS r'
55531.607068 0.98971 0.00593 HS r'
55531.611778 1.00471 0.00588 HS r'
55531.615278 1.00212 0.00580 HS r'
55531.618629 1.00500 0.00594 HS r'
55531.623615 1.01483 0.00581 HS r'
55531.626960 1.00704 0.00581 HS r'
55531.630342 1.00661 0.00585 HS r'
55531.635062 1.01931 0.00585 HS r'
55531.638412 1.02271 0.00571 HS r'
55531.642087 1.00222 0.00586 HS r'
55531.674102 1.00002 0.00581 HS r'
55531.677446 1.00747 0.00582 HS r'
55531.680827 1.01198 0.00575 HS r'
55531.685472 1.00823 0.00585 HS r'
55531.688787 1.00064 0.00582 HS r'
55531.692486 1.00081 0.00591 HS r'
55531.697091 1.00386 0.00579 HS r'
55531.700428 0.99662 0.00581 HS r'
55531.703758 1.01987 0.00570 HS r'
55531.708430 1.00024 0.00584 HS r'
55531.712084 1.01649 0.00567 HS r'
55531.715406 1.00951 0.00569 HS r'
55531.718763 1.00490 0.00572 HS r'
55531.722131 1.00459 0.00570 HS r'
55531.726867 1.00749 0.00572 HS r'
55531.730563 1.02067 0.00570 HS r'
55531.733942 1.00449 0.00577 HS r'
55531.738629 1.00905 0.00573 HS r'
55531.742011 1.00922 0.00575 HS r'
55531.745365 1.00100 0.00578 HS r'
55531.750236 1.00661 0.00579 HS r'
55531.753593 1.00922 0.00572 HS r'
55531.756977 0.99978 0.00581 HS r'
55531.761555 0.99399 0.00589 HS r'
55531.764892 1.00870 0.00574 HS r'
55531.768569 1.00226 0.00581 HS r'
55531.773177 1.00630 0.00579 HS r'
55531.776543 1.00075 0.00585 HS r'
55531.779911 1.00627 0.00588 HS r'
55531.784479 1.00636 0.00590 HS r'
55531.788187 1.01432 0.00589 HS r'
55531.791568 1.01704 0.00583 HS r'
55531.794918 1.00614 0.00588 HS r'
55531.799488 1.00569 0.00588 HS r'
55531.802893 1.00642 0.00588 HS r'
55531.806585 1.00193 0.00594 HS r'
55531.811079 1.00533 0.00598 HS r'
55531.814462 0.99841 0.00591 HS r'
55531.817846 1.00594 0.00595 HS r'
55531.822575 1.02005 0.00602 HS r'
55531.826274 1.00818 0.00600 HS r'
55531.829645 1.01510 0.00593 HS r'
55531.834176 1.00201 0.00608 HS r'
55531.837521 1.00277 0.00607 HS r'
55531.840893 1.00244 0.00614 HS r'
55531.845734 1.00752 0.00604 HS r'
55531.849120 1.00890 0.00609 HS r'
55531.856021 1.02564 0.00610 HS r'
55531.860713 1.01411 0.00677 HS r'
55532.540799 0.99889 0.00603 HS r'
55532.544192 1.00195 0.00618 HS r'
55532.547864 0.99262 0.00618 HS r'
55532.552439 1.00203 0.00606 HS r'
55532.555836 0.98333 0.00613 HS r'
55532.559192 1.01043 0.00594 HS r'
55532.563776 1.02292 0.00585 HS r'
55532.567465 0.99838 0.00595 HS r'
55532.570838 0.99909 0.00593 HS r'
55532.575777 1.00280 0.00598 HS r'
55532.579158 1.00613 0.00592 HS r'
55532.582512 1.00028 0.00588 HS r'
55532.587531 1.00542 0.00601 HS r'
55532.590880 0.99567 0.00610 HS r'
55532.594273 0.99864 0.00587 HS r'
55532.598873 0.99224 0.00602 HS r'
55532.602195 1.00527 0.00588 HS r'
55532.605870 0.99234 0.00589 HS r'
55532.610700 1.01280 0.00583 HS r'
55532.614071 0.99334 0.00601 HS r'
55532.617436 0.99969 0.00587 HS r'
55532.622150 0.99585 0.00582 HS r'
55532.625859 0.99415 0.00584 HS r'
55532.629221 1.00653 0.00575 HS r'
55532.633921 1.00135 0.00581 HS r'
55532.637291 1.00181 0.00577 HS r'
55532.640654 1.00418 0.00573 HS r'
55532.645816 1.00500 0.00586 HS r'
55532.649352 1.00560 0.00588 HS r'
55532.652699 0.99590 0.00582 HS r'
55532.657234 0.99788 0.00576 HS r'
55532.660562 0.99983 0.00582 HS r'
55532.664247 0.98822 0.00585 HS r'
55532.668878 0.99420 0.00575 HS r'
55532.672259 1.00057 0.00578 HS r'
55532.675610 1.01288 0.00567 HS r'
55532.680202 0.99661 0.00585 HS r'
55532.683849 0.99690 0.00575 HS r'
55532.687203 1.00391 0.00570 HS r'
55532.691711 0.99778 0.00577 HS r'
55532.695034 1.00123 0.00576 HS r'
55532.698382 1.00994 0.00579 HS r'
55532.703223 0.98041 0.00582 HS r'
55532.706592 1.00332 0.00566 HS r'
55532.709955 1.01037 0.00569 HS r'
55532.714507 0.99841 0.00572 HS r'
55532.717831 0.99807 0.00580 HS r'
55532.721504 1.01069 0.00565 HS r'
55532.725974 0.99965 0.00567 HS r'
55532.729308 1.00841 0.00568 HS r'
55532.732655 1.00194 0.00566 HS r'
55532.736043 0.99949 0.00576 HS r'
55532.739733 1.00064 0.00577 HS r'
55532.744364 0.99331 0.00581 HS r'
55532.747754 1.00846 0.00579 HS r'
55532.751126 0.99458 0.00583 HS r'
55532.754527 0.99895 0.00577 HS r'
55532.759314 1.00455 0.00582 HS r'
55532.762672 0.99406 0.00577 HS r'
55532.766047 1.00328 0.00580 HS r'
55532.769428 1.00221 0.00570 HS r'
55532.774006 1.01212 0.00573 HS r'
55532.777691 1.00421 0.00571 HS r'
55532.781078 1.00662 0.00579 HS r'
55532.784415 1.00526 0.00575 HS r'
55532.787764 1.00831 0.00580 HS r'
55532.791153 1.00256 0.00584 HS r'
55532.794822 0.99892 0.00574 HS r'
55532.798191 1.00942 0.00584 HS r'
55532.801559 1.00257 0.00590 HS r'
55532.804929 0.99934 0.00594 HS r'
55532.808301 1.00187 0.00591 HS r'
55532.811975 0.99831 0.00584 HS r'
55532.815344 0.99865 0.00589 HS r'
55532.819965 1.00353 0.00586 HS r'
55532.823325 1.00469 0.00599 HS r'
55532.826708 0.99626 0.00587 HS r'
55532.830390 1.01307 0.00593 HS r'
55532.833762 1.01208 0.00588 HS r'
55532.837133 1.00043 0.00584 HS r'
55532.840508 0.99019 0.00601 HS r'
55532.843887 1.01062 0.00596 HS r'
55532.848741 1.00999 0.00609 HS r'
55532.852091 0.98782 0.00610 HS r'
55532.855473 0.98950 0.00615 HS r'
55532.858856 0.99917 0.00640 HS r'
55532.862228 0.99338 0.00741 HS r'
55533.536502 1.00465 0.00625 HS r'
55533.543400 0.99493 0.00617 HS r'
55533.548243 1.00794 0.00605 HS r'
55533.551612 1.00696 0.00605 HS r'
55533.554985 0.99707 0.00621 HS r'
55533.559662 0.99139 0.00614 HS r'
55533.563043 1.00433 0.00610 HS r'
55533.566737 1.01547 0.00601 HS r'
55533.571635 1.01748 0.00593 HS r'
55533.575004 1.00469 0.00599 HS r'
55533.578537 1.00787 0.00586 HS r'
55533.583302 1.00397 0.00595 HS r'
55533.587028 1.00078 0.00594 HS r'
55533.590394 1.00149 0.00588 HS r'
55533.595202 1.00960 0.00585 HS r'
55533.598551 0.99399 0.00594 HS r'
55533.601938 0.99591 0.00588 HS r'
55533.606820 0.99911 0.00590 HS r'
55533.610201 1.01865 0.00574 HS r'
55533.613564 1.00660 0.00574 HS r'
55533.618538 1.00731 0.00588 HS r'
55533.621920 1.00420 0.00576 HS r'
55533.625631 0.99745 0.00576 HS r'
55533.630477 1.00205 0.00590 HS r'
55533.633860 0.99468 0.00581 HS r'
55533.637220 0.99484 0.00585 HS r'
55533.641851 0.99191 0.00584 HS r'
55533.645525 0.99717 0.00581 HS r'
55533.648875 0.99014 0.00583 HS r'
55533.653489 1.00923 0.00585 HS r'
55533.656813 1.00350 0.00583 HS r'
55533.660159 0.99566 0.00587 HS r'
55533.665153 1.00991 0.00568 HS r'
55533.668532 1.00367 0.00571 HS r'
55533.671877 1.00744 0.00580 HS r'
55533.676464 1.00819 0.00578 HS r'
55533.679799 1.00096 0.00576 HS r'
55533.683471 0.98955 0.00569 HS r'
55533.687945 1.00500 0.00569 HS r'
55533.691279 1.00294 0.00574 HS r'
55533.694602 1.01455 0.00576 HS r'
55533.699100 0.99772 0.00567 HS r'
55533.702963 0.99808 0.00580 HS r'
55533.706322 1.00440 0.00572 HS r'
55533.710944 0.99677 0.00577 HS r'
55533.714271 0.99607 0.00566 HS r'
55533.717594 0.99397 0.00573 HS r'
55533.722471 1.00537 0.00569 HS r'
55533.725792 1.00209 0.00569 HS r'
55533.729116 1.00980 0.00577 HS r'
55533.733789 0.99174 0.00576 HS r'
55533.737177 0.99935 0.00572 HS r'
55533.740877 1.00730 0.00574 HS r'
55533.745599 0.99622 0.00580 HS r'
55533.748969 0.99395 0.00576 HS r'
55533.752320 1.00865 0.00576 HS r'
55533.756964 1.00398 0.00581 HS r'
55533.760659 1.00329 0.00571 HS r'
55533.764005 1.00371 0.00575 HS r'
55533.768532 0.99807 0.00570 HS r'
55533.771896 1.00264 0.00577 HS r'
55533.775295 1.00460 0.00580 HS r'
55533.779007 0.99558 0.00582 HS r'
55533.782368 1.00680 0.00579 HS r'
55533.790584 1.00259 0.00580 HS r'
55533.793936 1.01106 0.00587 HS r'
55533.797608 1.00756 0.00580 HS r'
55533.802297 0.99660 0.00580 HS r'
55533.805819 1.00244 0.00584 HS r'
55533.809188 1.00502 0.00573 HS r'
55533.813928 1.00742 0.00584 HS r'
55533.817635 1.01157 0.00579 HS r'
55533.821022 1.00643 0.00586 HS r'
55533.825729 1.01116 0.00582 HS r'
55533.829095 1.00470 0.00598 HS r'
55533.832443 1.00135 0.00592 HS r'
55533.837276 1.00598 0.00587 HS r'
55533.840652 1.00116 0.00604 HS r'
55533.844038 1.00164 0.00594 HS r'
55533.848670 1.00370 0.00600 HS r'
55533.852029 1.01053 0.00618 HS r'
55533.855739 0.99883 0.00639 HS r'
55533.860322 0.99186 0.00682 HS r'
55534.535269 1.00583 0.00627 HS r'
55534.538631 1.01228 0.00614 HS r'
55534.541987 0.98714 0.00600 HS r'
55534.546652 1.01294 0.00604 HS r'
55534.550046 0.99617 0.00603 HS r'
55534.553763 0.98922 0.00607 HS r'
55534.558437 0.99132 0.00595 HS r'
55534.561776 1.01050 0.00595 HS r'
55534.565124 0.99983 0.00596 HS r'
55534.570039 1.00207 0.00608 HS r'
55534.573700 0.98918 0.00605 HS r'
55534.577095 1.00072 0.00586 HS r'
55534.581861 0.99077 0.00591 HS r'
55534.585248 0.99833 0.00598 HS r'
55534.588599 0.99917 0.00592 HS r'
55534.593649 0.98615 0.00593 HS r'
55534.597034 0.99114 0.00588 HS r'
55534.600388 1.00336 0.00586 HS r'
55534.605006 0.98883 0.00597 HS r'
55534.608375 0.99694 0.00591 HS r'
55534.612072 0.99474 0.00584 HS r'
55534.616823 1.00464 0.00587 HS r'
55534.620150 0.99399 0.00589 HS r'
55534.623514 1.00481 0.00596 HS r'
55534.628028 0.99189 0.00584 HS r'
55534.631721 1.00103 0.00578 HS r'
55534.635091 1.00605 0.00577 HS r'
55534.639609 1.01036 0.00584 HS r'
55534.642972 1.01559 0.00584 HS r'
55534.646344 0.99457 0.00582 HS r'
55534.651157 1.00180 0.00576 HS r'
55534.654527 1.01267 0.00581 HS r'
55534.657904 1.01083 0.00574 HS r'
55534.662516 1.00119 0.00584 HS r'
55534.665862 1.00106 0.00586 HS r'
55534.669561 0.99955 0.00572 HS r'
55534.674017 1.00988 0.00578 HS r'
55534.677340 1.00572 0.00584 HS r'
55534.680692 1.00291 0.00580 HS r'
55534.685259 0.99250 0.00566 HS r'
55534.688964 1.00574 0.00568 HS r'
55534.697033 1.00415 0.00573 HS r'
55534.700377 0.99323 0.00579 HS r'
55534.703706 1.01280 0.00585 HS r'
55534.708581 0.99704 0.00590 HS r'
55534.711902 1.00663 0.00579 HS r'
55534.715413 0.99291 0.00586 HS r'
55534.719987 1.01499 0.00566 HS r'
55534.723310 1.00902 0.00576 HS r'
55534.726962 1.00074 0.00575 HS r'
55534.731538 1.00138 0.00582 HS r'
55534.734862 0.99404 0.00577 HS r'
55534.738225 1.01348 0.00570 HS r'
55534.742750 0.99468 0.00577 HS r'
55534.746415 0.99479 0.00584 HS r'
55534.749795 1.00100 0.00593 HS r'
55534.754376 0.99963 0.00581 HS r'
55534.757723 1.00851 0.00583 HS r'
55534.761085 1.00197 0.00574 HS r'
55534.766075 0.99666 0.00579 HS r'
55534.769433 0.99432 0.00583 HS r'
55534.772794 1.00435 0.00579 HS r'
55534.777400 0.99139 0.00583 HS r'
55534.780781 0.99639 0.00586 HS r'
55534.784472 0.99781 0.00586 HS r'
55534.789090 0.99910 0.00592 HS r'
55534.792437 1.00285 0.00583 HS r'
55534.795812 1.00256 0.00581 HS r'
55534.800342 0.99912 0.00580 HS r'
55534.804046 1.00359 0.00591 HS r'
55534.807431 0.99720 0.00595 HS r'
55534.812045 1.00258 0.00594 HS r'
55534.815442 1.00440 0.00590 HS r'
55534.818811 1.00881 0.00601 HS r'
55534.823768 0.99015 0.00599 HS r'
55534.827190 1.00449 0.00604 HS r'
55534.830580 1.00780 0.00601 HS r'
55534.835193 0.98544 0.00598 HS r'
55534.838563 0.99647 0.00605 HS r'
55534.842261 1.00249 0.00599 HS r'
55534.846769 0.99892 0.00609 HS r'
55534.850337 1.00328 0.00607 HS r'
55534.853727 1.00462 0.00616 HS r'
55534.858439 1.00748 0.00667 HS r'
55534.862122 1.01380 0.00746 HS r'
55535.531159 1.00355 0.00657 HS r'
55535.534562 1.00003 0.00647 HS r'
55535.537923 1.00402 0.00613 HS r'
55535.542618 0.99785 0.00611 HS r'
55535.545996 0.98702 0.00617 HS r'
55535.549734 0.99406 0.00597 HS r'
55535.554709 0.99583 0.00617 HS r'
55535.558095 0.99611 0.00605 HS r'
55535.561464 0.99451 0.00603 HS r'
55535.566204 1.01563 0.00592 HS r'
55535.569899 1.01004 0.00603 HS r'
55535.573277 0.99820 0.00598 HS r'
55535.577891 1.00026 0.00603 HS r'
55535.581223 0.99585 0.00607 HS r'
55535.584578 1.00192 0.00590 HS r'
55535.589599 0.99756 0.00594 HS r'
55535.592965 1.00775 0.00589 HS r'
55535.596363 1.00615 0.00585 HS r'
55535.601171 0.99700 0.00590 HS r'
55535.604531 1.00488 0.00592 HS r'
55535.608245 1.00722 0.00587 HS r'
55535.613275 0.99718 0.00594 HS r'
55535.616628 0.99478 0.00588 HS r'
55535.620012 1.00537 0.00590 HS r'
55535.624692 0.99012 0.00595 HS r'
55535.628414 1.00294 0.00589 HS r'
55535.631794 1.00504 0.00582 HS r'
55535.636396 1.00066 0.00600 HS r'
55535.639794 0.99981 0.00587 HS r'
55535.643162 1.00200 0.00604 HS r'
55535.648038 1.00538 0.00585 HS r'
55535.651400 1.01404 0.00582 HS r'
55535.654773 1.00241 0.00594 HS r'
55535.659296 0.99790 0.00581 HS r'
55535.662630 0.98845 0.00588 HS r'
55535.666306 1.00586 0.00588 HS r'
55538.527823 1.00925 0.00757 HS r'
55538.531155 0.99995 0.00696 HS r'
55538.534518 1.00362 0.00626 HS r'
55538.539111 1.00422 0.00612 HS r'
55538.542442 0.99194 0.00606 HS r'
55538.546122 1.00362 0.00600 HS r'
55538.550929 1.00536 0.00594 HS r'
55538.554273 0.99656 0.00600 HS r'
55538.557629 0.99370 0.00600 HS r'
55538.562328 1.00168 0.00610 HS r'
55538.566010 1.00046 0.00594 HS r'
55538.569386 1.00261 0.00602 HS r'
55538.574235 0.99554 0.00604 HS r'
55538.577589 0.99877 0.00595 HS r'
55538.580921 0.97901 0.00613 HS r'
55538.586032 0.99932 0.00599 HS r'
55538.589420 1.01845 0.00591 HS r'
55538.592784 0.99708 0.00594 HS r'
55538.597536 0.99871 0.00598 HS r'
55538.600907 1.00235 0.00588 HS r'
55538.604595 1.00940 0.00592 HS r'
55538.609301 1.00503 0.00589 HS r'
55538.612621 0.99800 0.00600 HS r'
55538.615958 0.99953 0.00593 HS r'
55538.620625 1.00610 0.00585 HS r'
55538.624305 0.99784 0.00593 HS r'
55538.627669 0.99798 0.00592 HS r'
55538.632193 0.99834 0.00578 HS r'
55538.635542 1.00433 0.00585 HS r'
55538.643861 0.99843 0.00582 HS r'
55538.647222 1.00498 0.00580 HS r'
55538.650574 1.00157 0.00572 HS r'
55538.655233 1.01196 0.00582 HS r'
55538.658584 0.98369 0.00584 HS r'
55538.662217 0.99898 0.00584 HS r'
55538.666855 0.99573 0.00587 HS r'
55538.670230 1.00977 0.00585 HS r'
55538.673611 0.99453 0.00583 HS r'
55538.678091 1.00345 0.00580 HS r'
55538.681760 1.00031 0.00578 HS r'
55538.685160 0.99511 0.00579 HS r'
55538.689586 1.00602 0.00578 HS r'
55538.692940 0.99646 0.00586 HS r'
55538.696266 0.99656 0.00586 HS r'
55538.701010 0.99350 0.00585 HS r'
55538.704327 0.99447 0.00592 HS r'
55538.707825 0.99738 0.00591 HS r'
55538.712237 0.99559 0.00584 HS r'
55538.715611 0.99877 0.00593 HS r'
55538.719253 1.00107 0.00578 HS r'
55538.723717 0.98676 0.00587 HS r'
55538.727087 0.99088 0.00579 HS r'
55538.730414 0.99562 0.00588 HS r'
55538.734929 0.98866 0.00589 HS r'
55538.738585 1.00927 0.00581 HS r'
55538.741926 0.99769 0.00587 HS r'
55538.746458 1.01341 0.00576 HS r'
55538.749811 1.00355 0.00586 HS r'
55538.753164 0.99821 0.00584 HS r'
55538.758179 0.99071 0.00588 HS r'
55538.761526 1.00400 0.00581 HS r'
55538.764874 0.98758 0.00585 HS r'
55538.769332 0.99401 0.00592 HS r'
55538.772673 0.98622 0.00587 HS r'
55538.776377 0.98187 0.00589 HS r'
55538.780878 1.00083 0.00588 HS r'
55538.784229 1.00882 0.00592 HS r'
55538.787759 0.99968 0.00586 HS r'
55538.792305 0.99978 0.00585 HS r'
55538.796009 0.99163 0.00603 HS r'
55538.799386 0.99462 0.00599 HS r'
55538.803863 1.00932 0.00592 HS r'
55538.807230 0.99529 0.00596 HS r'
55538.810617 1.00280 0.00590 HS r'
55538.815409 1.00675 0.00598 HS r'
55538.818785 0.99764 0.00602 HS r'
55538.822130 0.99755 0.00599 HS r'
55538.826634 1.00620 0.00605 HS r'
55538.830029 0.98688 0.00613 HS r'
55538.833727 0.99445 0.00611 HS r'
55538.838215 0.99453 0.00619 HS r'
55538.841594 1.02388 0.00606 HS r'
55538.844940 0.99453 0.00633 HS r'
55538.849495 1.00883 0.00644 HS r'
55538.853202 0.98551 0.00634 HS r'
55538.856582 0.99858 0.00668 HS r'
55538.861141 0.97649 0.00743 HS r'
55539.528667 1.00279 0.00704 HS r'
55539.532051 0.99548 0.00630 HS r'
55539.535438 1.00028 0.00608 HS r'
55539.540301 0.98961 0.00619 HS r'
55539.543700 0.99223 0.00611 HS r'
55539.547426 1.00084 0.00590 HS r'
55539.552337 0.99196 0.00614 HS r'
55539.555710 0.99761 0.00601 HS r'
55539.564013 1.00613 0.00590 HS r'
55539.567721 1.00108 0.00607 HS r'
55539.571091 1.00801 0.00598 HS r'
55539.575800 1.00314 0.00591 HS r'
55539.579167 1.00412 0.00591 HS r'
55539.582539 1.00237 0.00604 HS r'
55539.587541 1.00006 0.00601 HS r'
55539.590909 1.00100 0.00596 HS r'
55539.594306 1.00065 0.00590 HS r'
55539.598931 1.00563 0.00582 HS r'
55539.602317 1.00357 0.00586 HS r'
55539.606020 1.00371 0.00580 HS r'
55539.610705 1.00532 0.00595 HS r'
55539.614102 0.99606 0.00589 HS r'
55539.617495 0.99919 0.00582 HS r'
55539.622205 0.99905 0.00594 HS r'
55539.625880 0.98765 0.00588 HS r'
55539.629245 0.99521 0.00580 HS r'
55539.634053 1.00429 0.00576 HS r'
55539.637587 1.01374 0.00574 HS r'
55539.640978 1.00245 0.00582 HS r'
55539.646172 0.99372 0.00580 HS r'
55539.649540 1.00511 0.00582 HS r'
55539.652918 0.99647 0.00584 HS r'
55539.657613 0.99655 0.00572 HS r'
55539.661003 0.98909 0.00582 HS r'
55539.664693 0.99259 0.00588 HS r'
55539.669312 0.99551 0.00582 HS r'
55539.672710 1.00069 0.00583 HS r'
55539.680707 0.99532 0.00592 HS r'
55539.684409 1.00929 0.00575 HS r'
55539.687791 0.96699 0.00589 HS r'
55539.692424 0.98330 0.00584 HS r'
55539.695796 0.99329 0.00575 HS r'
55539.699171 1.00749 0.00579 HS r'
55539.704293 0.98843 0.00584 HS r'
55539.707656 1.00551 0.00594 HS r'
55539.711061 0.99087 0.00574 HS r'
55539.715605 0.99805 0.00583 HS r'
55539.718940 0.99846 0.00576 HS r'
55539.722644 0.98876 0.00589 HS r'
55539.727215 0.99049 0.00585 HS r'
55539.730578 0.99719 0.00578 HS r'
55539.733914 0.99710 0.00578 HS r'
55539.738486 1.01059 0.00573 HS r'
55539.742160 1.00153 0.00592 HS r'
55539.745528 1.00792 0.00589 HS r'
55539.750124 0.99843 0.00586 HS r'
55539.753498 0.99167 0.00595 HS r'
55539.756876 0.99960 0.00586 HS r'
55539.761990 1.00485 0.00583 HS r'
55539.765371 0.98629 0.00586 HS r'
55539.768750 1.00345 0.00592 HS r'
55539.773366 0.99680 0.00584 HS r'
55539.776759 0.99380 0.00601 HS r'
55539.780473 0.99635 0.00597 HS r'
55539.785090 1.00663 0.00584 HS r'
55539.788486 1.00709 0.00590 HS r'
55539.791862 0.99890 0.00595 HS r'
55539.796543 1.00929 0.00597 HS r'
55539.800256 0.98984 0.00599 HS r'
55539.803630 1.00778 0.00590 HS r'
55539.808251 1.00476 0.00604 HS r'
55539.811620 0.99799 0.00593 HS r'
55539.815031 1.00384 0.00595 HS r'
55539.819953 1.00788 0.00598 HS r'
55539.823320 1.00384 0.00609 HS r'
55539.826680 0.99752 0.00608 HS r'
55539.831215 0.99290 0.00610 HS r'
55539.834612 1.00491 0.00617 HS r'
55539.838338 1.00741 0.00615 HS r'
55539.843021 1.00474 0.00619 HS r'
55539.846403 0.99697 0.00616 HS r'
55539.849779 0.99108 0.00637 HS r'
55539.854362 0.98866 0.00669 HS r'
55539.858052 1.00303 0.00704 HS r'
55539.861454 1.00707 0.00735 HS r'
55540.528992 1.01950 0.00674 HS r'
55540.532387 1.01254 0.00651 HS r'
55540.535801 1.00411 0.00628 HS r'
55540.540493 1.00743 0.00617 HS r'
55540.543853 0.99471 0.00614 HS r'
55540.547578 0.99393 0.00601 HS r'
55540.552317 0.99846 0.00601 HS r'
55540.555687 0.99971 0.00598 HS r'
55540.559104 0.99692 0.00609 HS r'
55540.563865 0.99663 0.00599 HS r'
55540.567575 1.00364 0.00598 HS r'
55540.570934 1.00753 0.00594 HS r'
55540.575695 0.99458 0.00605 HS r'
55540.579050 1.00714 0.00594 HS r'
55540.582437 1.00524 0.00586 HS r'
55540.587463 1.00648 0.00589 HS r'
55540.590814 0.99906 0.00587 HS r'
55540.594176 1.01463 0.00574 HS r'
55540.598897 0.98870 0.00588 HS r'
55540.602232 0.99673 0.00594 HS r'
55540.605923 0.98705 0.00587 HS r'
55540.610532 0.99865 0.00584 HS r'
55540.613931 1.01477 0.00583 HS r'
55540.617474 0.99773 0.00599 HS r'
55540.622239 1.00404 0.00582 HS r'
55540.625960 1.00313 0.00575 HS r'
55540.629340 0.99453 0.00577 HS r'
55540.633950 0.98598 0.00584 HS r'
55540.637309 1.00500 0.00584 HS r'
55540.640711 0.99609 0.00580 HS r'
55540.645904 1.00079 0.00579 HS r'
55540.649250 0.99868 0.00569 HS r'
55540.652614 0.99503 0.00571 HS r'
55540.657204 0.99787 0.00573 HS r'
55540.660610 0.98811 0.00585 HS r'
55540.664331 0.99404 0.00568 HS r'
55540.669099 0.99405 0.00582 HS r'
55540.672468 0.99890 0.00585 HS r'
55540.675855 0.99585 0.00572 HS r'
55540.680365 0.99096 0.00577 HS r'
55540.684027 1.00412 0.00566 HS r'
55540.687362 0.99708 0.00567 HS r'
55540.692080 1.00183 0.00568 HS r'
55540.695457 1.00121 0.00566 HS r'
55540.698848 1.00254 0.00567 HS r'
55540.703703 0.99550 0.00584 HS r'
55540.707037 0.98941 0.00574 HS r'
55540.710375 1.01344 0.00589 HS r'
55540.714983 0.98588 0.00579 HS r'
55540.718327 1.00090 0.00573 HS r'
55540.721990 1.00519 0.00578 HS r'
55540.726607 1.00207 0.00572 HS r'
55540.730000 1.00138 0.00574 HS r'
55540.733372 1.00009 0.00585 HS r'
55540.737980 0.99283 0.00582 HS r'
55540.741713 0.99076 0.00581 HS r'
55540.745115 0.99277 0.00581 HS r'
55540.749698 1.00591 0.00577 HS r'
55540.753089 1.01103 0.00577 HS r'
55540.756483 0.98959 0.00589 HS r'
55540.761483 0.99272 0.00590 HS r'
55540.764853 0.99676 0.00579 HS r'
55540.768225 0.99675 0.00594 HS r'
55540.772882 0.99428 0.00594 HS r'
55540.776250 1.00265 0.00583 HS r'
55540.779981 0.99495 0.00583 HS r'
55540.784495 0.99693 0.00587 HS r'
55540.787866 0.98902 0.00580 HS r'
55540.791274 0.98722 0.00594 HS r'
55540.795931 1.00136 0.00594 HS r'
55540.799644 0.99993 0.00590 HS r'
55540.803068 1.00441 0.00587 HS r'
55540.807670 1.00455 0.00601 HS r'
55540.811064 0.98635 0.00602 HS r'
55540.814422 0.99249 0.00599 HS r'
55540.819383 1.00683 0.00585 HS r'
55540.822770 0.99202 0.00596 HS r'
55540.826153 0.98944 0.00610 HS r'
55540.830699 0.99667 0.00607 HS r'
55540.834093 0.99081 0.00596 HS r'
55540.837817 1.00331 0.00599 HS r'
55540.842405 1.00126 0.00608 HS r'
55540.845787 1.00216 0.00617 HS r'
55540.849170 0.99283 0.00622 HS r'
55540.853724 0.99903 0.00638 HS r'
55540.857452 0.99248 0.00667 HS r'
55540.860865 0.99755 0.00777 HS r'
55541.529664 0.99318 0.00749 HS r'
55541.533069 0.99201 0.00682 HS r'
55541.536428 0.99498 0.00610 HS r'
55541.541171 0.99979 0.00610 HS r'
55541.544527 0.99426 0.00600 HS r'
55541.548239 1.00290 0.00594 HS r'
55541.552966 1.00666 0.00603 HS r'
55541.556349 1.00074 0.00599 HS r'
55541.559748 1.01469 0.00597 HS r'
55541.564592 1.00786 0.00596 HS r'
55541.568293 0.99077 0.00599 HS r'
55541.571674 1.00469 0.00582 HS r'
55541.576413 1.00389 0.00596 HS r'
55541.579783 1.00036 0.00602 HS r'
55541.583319 0.99934 0.00591 HS r'
55541.597705 0.99552 0.00582 HS r'
55541.601053 1.00157 0.00578 HS r'
55541.604414 0.99806 0.00586 HS r'
55541.609275 1.00052 0.00592 HS r'
55541.612660 0.99519 0.00581 HS r'
55541.616372 1.00319 0.00577 HS r'
55541.621134 0.99544 0.00589 HS r'
55541.624481 0.99500 0.00588 HS r'
55541.627853 1.00121 0.00587 HS r'
55541.632425 0.99006 0.00586 HS r'
55541.636136 0.99502 0.00586 HS r'
55541.639526 1.00510 0.00572 HS r'
55541.644084 0.99010 0.00581 HS r'
55541.647425 1.00397 0.00586 HS r'
55541.650777 1.00406 0.00582 HS r'
55541.655729 1.00298 0.00591 HS r'
55541.659060 1.00385 0.00589 HS r'
55541.662396 1.00065 0.00572 HS r'
55541.666931 0.99821 0.00578 HS r'
55541.670279 0.99719 0.00583 HS r'
55541.673948 0.99308 0.00579 HS r'
55541.678707 0.99839 0.00586 HS r'
55541.682042 1.00620 0.00564 HS r'
55541.685378 1.00331 0.00574 HS r'
55541.689840 1.00039 0.00578 HS r'
55541.693538 1.00788 0.00578 HS r'
55541.696920 1.00150 0.00582 HS r'
55541.701531 1.00439 0.00572 HS r'
55541.704946 0.99745 0.00581 HS r'
55541.708346 0.99370 0.00579 HS r'
55541.713346 1.00626 0.00577 HS r'
55541.716729 0.99971 0.00577 HS r'
55541.720120 0.99936 0.00572 HS r'
55541.724775 0.99305 0.00584 HS r'
55541.728167 0.99637 0.00576 HS r'
55541.731874 0.98740 0.00574 HS r'
55541.736420 0.99876 0.00579 HS r'
55541.739955 0.99787 0.00577 HS r'
55541.743337 1.00354 0.00581 HS r'
55541.747933 0.98853 0.00588 HS r'
55541.751631 1.00364 0.00578 HS r'
55541.755024 0.99246 0.00585 HS r'
55541.759744 1.00351 0.00588 HS r'
55541.763149 0.99935 0.00575 HS r'
55541.766509 0.99810 0.00588 HS r'
55541.771464 1.00495 0.00576 HS r'
55541.774857 1.00566 0.00582 HS r'
55541.778244 0.99445 0.00580 HS r'
55541.782991 1.00635 0.00578 HS r'
55541.786352 0.99418 0.00598 HS r'
55541.790099 0.99753 0.00593 HS r'
55541.794655 1.00827 0.00591 HS r'
55541.798040 1.01151 0.00583 HS r'
55541.801443 1.00143 0.00601 HS r'
55541.806106 0.99622 0.00593 HS r'
55541.809818 0.99262 0.00602 HS r'
55541.813211 1.00441 0.00602 HS r'
55541.817793 0.99872 0.00609 HS r'
55541.821164 0.99776 0.00598 HS r'
55541.824559 0.99690 0.00602 HS r'
55541.829779 1.00219 0.00612 HS r'
55541.833160 1.00427 0.00611 HS r'
55541.836499 1.01249 0.00622 HS r'
55541.841043 1.00494 0.00621 HS r'
55541.844455 1.00862 0.00627 HS r'
55541.848140 0.99087 0.00630 HS r'
55541.852804 0.99800 0.00631 HS r'
55541.856198 0.99356 0.00675 HS r'
55542.526758 1.00150 0.00904 HS r'
55542.530895 1.01227 0.00666 HS r'
55542.534416 1.01508 0.00651 HS r'
55542.537883 1.00343 0.00622 HS r'
55542.541266 0.99525 0.00606 HS r'
55542.545007 0.99376 0.00597 HS r'
55542.548578 0.99735 0.00596 HS r'
55542.551975 0.99681 0.00613 HS r'
55542.555341 1.01326 0.00590 HS r'
55542.558715 1.00141 0.00585 HS r'
55542.562451 0.99124 0.00595 HS r'
55542.565840 0.99414 0.00591 HS r'
55542.570882 0.99854 0.00582 HS r'
55542.574350 0.99794 0.00583 HS r'
55542.577807 1.00011 0.00592 HS r'
55542.583075 1.01595 0.00595 HS r'
55542.586443 0.98956 0.00598 HS r'
55542.589843 1.00213 0.00602 HS r'
55542.594661 1.00360 0.00592 HS r'
55542.598057 0.99719 0.00594 HS r'
55542.601789 1.00105 0.00588 HS r'
55542.606556 1.00475 0.00590 HS r'
55542.609918 0.99785 0.00593 HS r'
55542.613306 1.00879 0.00584 HS r'
55542.618094 0.99891 0.00598 HS r'
55542.621754 1.00087 0.00601 HS r'
55542.625167 0.99148 0.00591 HS r'
55542.628510 1.00688 0.00601 HS r'
55542.631890 1.00130 0.00590 HS r'
55542.635306 1.01896 0.00591 HS r'
55542.640478 0.98833 0.00591 HS r'
55542.643869 0.99136 0.00575 HS r'
55542.647242 0.99697 0.00580 HS r'
55542.651822 0.99854 0.00587 HS r'
55542.655228 1.00603 0.00581 HS r'
55542.658925 1.01861 0.00587 HS r'
55542.663677 0.99751 0.00580 HS r'
55542.667057 0.98584 0.00580 HS r'
55542.670438 1.00409 0.00577 HS r'
55542.673800 1.00069 0.00572 HS r'
55542.677465 0.99117 0.00583 HS r'
55542.682229 0.98935 0.00583 HS r'
55542.685572 0.99411 0.00573 HS r'
55542.688906 1.01205 0.00580 HS r'
55542.693499 1.00309 0.00589 HS r'
55542.697214 0.98544 0.00591 HS r'
55542.700568 0.98421 0.00599 HS r'
55542.705146 1.00049 0.00577 HS r'
55542.708479 1.00602 0.00583 HS r'
55542.711847 1.01228 0.00583 HS r'
55542.716699 1.00128 0.00584 HS r'
55542.720043 0.99420 0.00578 HS r'
55542.723385 0.98560 0.00576 HS r'
55542.728001 1.01018 0.00577 HS r'
55542.731369 1.00239 0.00568 HS r'
55542.735098 0.98933 0.00589 HS r'
55542.738477 0.98946 0.00583 HS r'
55542.741847 0.99537 0.00590 HS r'
55542.745230 1.01251 0.00586 HS r'
55542.748611 1.00196 0.00580 HS r'
55542.752328 0.99668 0.00586 HS r'
55542.755743 1.00096 0.00585 HS r'
55542.759115 0.99549 0.00588 HS r'
55542.762507 1.00498 0.00583 HS r'
55542.765864 0.98747 0.00588 HS r'
55542.769573 0.98993 0.00585 HS r'
55542.772967 0.99665 0.00589 HS r'
55542.776343 1.00417 0.00581 HS r'
55542.779724 0.99678 0.00592 HS r'
55542.783116 0.98998 0.00589 HS r'
55542.786826 1.00600 0.00591 HS r'
55542.790217 0.99454 0.00587 HS r'
55542.793603 1.00055 0.00589 HS r'
55542.797009 0.99943 0.00587 HS r'
55542.800403 0.99821 0.00592 HS r'
55542.804132 0.99524 0.00602 HS r'
55542.808838 0.99562 0.00597 HS r'
55542.812233 1.00017 0.00600 HS r'
55542.815623 0.98718 0.00597 HS r'
55542.820290 1.00137 0.00591 HS r'
55542.824038 0.99037 0.00603 HS r'
55542.827452 1.00286 0.00612 HS r'
55542.832317 1.00445 0.00620 HS r'
55542.835678 1.00199 0.00612 HS r'
55542.839074 0.99246 0.00622 HS r'
55542.843958 0.99324 0.00628 HS r'
55542.847343 0.99600 0.00615 HS r'
55542.850736 0.98429 0.00633 HS r'
55542.855310 0.99622 0.00669 HS r'
55542.858705 0.98590 0.00675 HS r'
55542.862402 0.98892 0.00774 HS r'
55544.582259 1.00145 0.00595 HS r'
55544.588230 0.99894 0.00610 HS r'
55544.591586 0.99143 0.00596 HS r'
55544.594932 1.00435 0.00597 HS r'
55544.599969 0.99743 0.00597 HS r'
55544.603644 0.98713 0.00600 HS r'
55544.607012 1.00837 0.00593 HS r'
55544.610383 0.99216 0.00627 HS r'
55544.613774 1.01056 0.00606 HS r'
55544.617135 1.00670 0.00587 HS r'
55544.620817 1.00383 0.00596 HS r'
55544.624142 0.99155 0.00611 HS r'
55544.629019 1.00284 0.00599 HS r'
55544.632349 0.98986 0.00599 HS r'
55544.635707 1.00101 0.00601 HS r'
55544.640951 0.99312 0.00596 HS r'
55544.644273 1.00613 0.00592 HS r'
55544.647625 1.00028 0.00587 HS r'
55544.652599 0.99338 0.00588 HS r'
55544.655956 0.99471 0.00606 HS r'
55544.659609 0.99543 0.00610 HS r'
55544.662946 0.98550 0.00612 HS r'
55544.667930 1.01453 0.00597 HS r'
55544.671255 0.97841 0.00612 HS r'
55544.674593 0.98644 0.00592 HS r'
55544.679759 1.01175 0.00579 HS r'
55544.683092 1.00168 0.00579 HS r'
55544.686414 1.00219 0.00585 HS r'
55544.691339 1.00656 0.00571 HS r'
55544.694663 1.00513 0.00569 HS r'
55544.698309 0.99040 0.00579 HS r'
55544.703163 1.01205 0.00570 HS r'
55544.706508 0.99202 0.00576 HS r'
55544.709900 1.00167 0.00566 HS r'
55544.714792 0.99963 0.00578 HS r'
55544.718467 1.00169 0.00575 HS r'
55544.721790 0.99289 0.00573 HS r'
55544.726766 1.00179 0.00576 HS r'
55544.730112 0.99566 0.00572 HS r'
55544.733481 1.00562 0.00576 HS r'
55544.738892 0.99982 0.00576 HS r'
55544.742236 0.99714 0.00572 HS r'
55544.745616 0.99802 0.00573 HS r'
55544.750575 0.99952 0.00579 HS r'
55544.753948 1.00684 0.00573 HS r'
55544.757614 1.00310 0.00578 HS r'
55544.762579 1.00095 0.00576 HS r'
55544.765960 1.00245 0.00568 HS r'
55544.769344 0.99991 0.00584 HS r'
55544.774237 1.00456 0.00578 HS r'
55544.777923 0.99497 0.00576 HS r'
55544.781293 0.99487 0.00588 HS r'
55544.786180 1.00346 0.00586 HS r'
55544.789561 0.99652 0.00585 HS r'
55544.792917 1.00831 0.00585 HS r'
55544.798133 0.99216 0.00591 HS r'
55544.801506 1.00141 0.00584 HS r'
55544.804865 0.98475 0.00595 HS r'
55544.809794 1.00141 0.00583 HS r'
55544.813156 0.99059 0.00590 HS r'
55544.816863 1.00390 0.00597 HS r'
55544.821817 0.99826 0.00590 HS r'
55544.825174 0.97992 0.00606 HS r'
55544.828526 1.00442 0.00605 HS r'
55544.833465 1.00590 0.00611 HS r'
55544.837139 0.99878 0.00607 HS r'
55544.840485 0.99345 0.00617 HS r'
55544.845406 0.99211 0.00632 HS r'
55544.848774 0.99374 0.00632 HS r'
55544.852120 1.00529 0.00632 HS r'
55544.857345 0.99750 0.00693 HS r'
55544.860737 0.98256 0.00741 HS r'
55544.864105 0.99520 0.00873 HS r'
55545.006031 0.98949 0.00569 HS r'
55545.009817 0.99259 0.00559 HS r'
55545.013240 1.00759 0.00560 HS r'
55545.016662 1.00178 0.00549 HS r'
55545.020084 1.00575 0.00563 HS r'
55545.023883 1.00423 0.00561 HS r'
55545.027332 1.00640 0.00552 HS r'
55545.030746 1.00412 0.00543 HS r'
55545.034146 1.00859 0.00562 HS r'
55545.037583 0.99747 0.00551 HS r'
55545.041362 1.00619 0.00551 HS r'
55545.044778 1.01393 0.00559 HS r'
55545.048213 0.97174 0.00573 HS r'
55545.051643 1.00073 0.00577 HS r'
55545.058869 1.00183 0.00558 HS r'
55545.065733 0.97331 0.00578 HS r'
55545.069159 0.98245 0.00557 HS r'
55545.072597 0.99863 0.00549 HS r'
55545.076342 0.99101 0.00557 HS r'
55545.079721 1.01274 0.00537 HS r'
55545.083161 1.00430 0.00552 HS r'
55545.086575 0.99037 0.00542 HS r'
55545.090021 1.00791 0.00538 HS r'
55545.187027 1.02422 0.00647 HS r'
55545.190619 0.99921 0.00618 HS r'
55545.239932 0.99989 0.00979 HS r'
55545.243364 0.97617 0.00872 HS r'
55545.246758 0.98830 0.00780 HS r'
55545.250179 0.98899 0.01069 HS r'
55545.533987 1.01582 0.00687 HS r'
55545.537437 0.99832 0.00699 HS r'
55545.540831 1.01175 0.00682 HS r'
55545.545778 1.01597 0.00645 HS r'
55545.549127 0.99867 0.00639 HS r'
55545.552854 0.99177 0.00640 HS r'
55545.557808 0.99201 0.00666 HS r'
55545.561289 1.00076 0.00655 HS r'
55545.564792 0.99922 0.00642 HS r'
55545.569948 1.00163 0.00640 HS r'
55545.573673 0.99979 0.00625 HS r'
55545.577063 1.01194 0.00632 HS r'
55545.582777 1.00219 0.00633 HS r'
55545.586331 1.00436 0.00632 HS r'
55545.589856 1.01164 0.00626 HS r'
55545.595296 1.00139 0.00632 HS r'
55545.598633 1.00578 0.00627 HS r'
55545.602189 1.00306 0.00629 HS r'
55545.607229 1.00753 0.00623 HS r'
55545.610599 0.99899 0.00614 HS r'
55545.614264 0.99971 0.00627 HS r'
55545.619200 1.00829 0.00616 HS r'
55545.622608 0.99893 0.00636 HS r'
55545.625965 1.00720 0.00611 HS r'
55545.631014 1.00315 0.00600 HS r'
55545.634663 0.99896 0.00594 HS r'
55545.637990 1.00353 0.00608 HS r'
55545.642965 1.00193 0.00611 HS r'
55545.646335 0.99718 0.00601 HS r'
55545.649868 0.98878 0.00606 HS r'
55545.655169 0.99302 0.00627 HS r'
55545.658550 1.01158 0.00608 HS r'
55545.661874 1.00818 0.00603 HS r'
55545.666898 1.00372 0.00613 HS r'
55545.670290 1.00636 0.00598 HS r'
55545.674011 1.00954 0.00607 HS r'
55545.678941 1.00463 0.00597 HS r'
55545.682320 1.00750 0.00606 HS r'
55545.685687 0.99826 0.00628 HS r'
55545.690753 1.00075 0.00614 HS r'
55545.694439 0.99321 0.00594 HS r'
55545.697821 1.00834 0.00612 HS r'
55545.702774 1.00223 0.00597 HS r'
55545.706120 1.01096 0.00586 HS r'
55545.709448 1.00599 0.00608 HS r'
55545.714783 1.01495 0.00587 HS r'
55545.718107 1.00220 0.00592 HS r'
55545.721461 0.99560 0.00593 HS r'
55545.726375 0.99561 0.00584 HS r'
55545.729719 1.00229 0.00584 HS r'
55545.733394 0.99467 0.00584 HS r'
55545.738367 1.00638 0.00584 HS r'
55545.741748 0.99830 0.00578 HS r'
55545.745139 1.00109 0.00581 HS r'
55545.750110 1.00975 0.00580 HS r'
55545.753816 1.00364 0.00576 HS r'
55545.757187 1.00838 0.00577 HS r'
55545.762264 1.01127 0.00589 HS r'
55545.765646 0.99828 0.00597 HS r'
55545.769042 1.00658 0.00581 HS r'
55545.774304 1.00644 0.00584 HS r'
55545.777663 1.00438 0.00595 HS r'
55545.781048 1.00945 0.00586 HS r'
55545.786142 0.99920 0.00585 HS r'
55545.789493 0.99260 0.00598 HS r'
55545.793196 0.98670 0.00603 HS r'
55545.798128 0.99707 0.00598 HS r'
55545.801490 1.00766 0.00595 HS r'
55545.804837 1.01236 0.00597 HS r'
55545.809816 1.01433 0.00606 HS r'
55545.813502 0.99314 0.00611 HS r'
55545.816882 0.99582 0.00607 HS r'
55545.821834 1.01202 0.00612 HS r'
55545.825183 0.99110 0.00609 HS r'
55545.828570 1.00824 0.00606 HS r'
55545.833849 0.99854 0.00626 HS r'
55545.837205 1.00372 0.00619 HS r'
55545.844146 1.00470 0.00646 HS r'
55545.849241 0.98662 0.00651 HS r'
55545.852901 1.01328 0.00657 HS r'
55545.856268 0.99781 0.00705 HS r'
55545.861205 0.98112 0.00789 HS r'
55545.864569 1.00089 0.00976 HS r'
55546.528588 1.00610 0.00877 HS r'
55546.534372 0.99906 0.00736 HS r'
55546.541325 1.00390 0.00694 HS r'
55546.546289 0.99925 0.00719 HS r'
55546.550017 1.02068 0.00664 HS r'
55546.553388 1.00925 0.00683 HS r'
55546.558449 1.01951 0.00671 HS r'
55546.561815 1.00589 0.00696 HS r'
55546.565191 1.00837 0.00667 HS r'
55546.570483 1.00792 0.00641 HS r'
55546.573932 1.02692 0.00644 HS r'
55546.577359 0.99684 0.00647 HS r'
55546.582621 0.98959 0.00651 HS r'
55546.585970 1.01415 0.00654 HS r'
55546.589659 1.01378 0.00656 HS r'
55546.594732 1.00514 0.00665 HS r'
55546.598090 0.99774 0.00631 HS r'
55546.601421 1.00298 0.00639 HS r'
55546.606331 1.00200 0.00649 HS r'
55546.610039 1.00292 0.00629 HS r'
55546.613386 1.00631 0.00623 HS r'
55546.616743 1.00427 0.00621 HS r'
55546.649708 1.00396 0.00608 HS r'
55546.653373 0.99824 0.00609 HS r'
55546.656747 1.00769 0.00621 HS r'
55546.661694 0.99369 0.00650 HS r'
55546.665014 0.98704 0.00653 HS r'
55546.668673 0.99643 0.00635 HS r'
55546.673512 1.00033 0.00612 HS r'
55546.676835 1.00449 0.00616 HS r'
55546.680162 1.00125 0.00624 HS r'
55546.685102 1.00585 0.00627 HS r'
55546.688773 0.99234 0.00616 HS r'
55546.692094 0.98989 0.00652 HS r'
55546.696951 0.99240 0.00622 HS r'
55546.700294 1.00585 0.00622 HS r'
55546.703617 1.00815 0.00611 HS r'
55546.708857 1.00784 0.00623 HS r'
55546.712250 0.99749 0.00622 HS r'
55546.715609 1.00648 0.00619 HS r'
55546.720493 1.00139 0.00625 HS r'
55546.723849 1.00214 0.00612 HS r'
55546.727537 1.00057 0.00593 HS r'
55546.732442 1.00483 0.00619 HS r'
55546.735823 0.99972 0.00611 HS r'
55546.739203 0.98551 0.00628 HS r'
55546.744137 1.01072 0.00605 HS r'
55546.747801 0.98710 0.00586 HS r'
55546.751144 0.99743 0.00589 HS r'
55546.756077 0.98948 0.00587 HS r'
55546.759460 1.00721 0.00580 HS r'
55546.762808 1.00206 0.00577 HS r'
55546.768061 0.99682 0.00589 HS r'
55546.771416 0.99878 0.00584 HS r'
55546.774789 0.99777 0.00581 HS r'
55546.779722 1.00005 0.00590 HS r'
55546.783104 0.99899 0.00589 HS r'
55546.786768 1.01881 0.00585 HS r'
55546.791725 1.00102 0.00588 HS r'
55546.795091 1.00381 0.00595 HS r'
55546.798449 0.99994 0.00588 HS r'
55546.801795 0.99169 0.00603 HS r'
55546.807069 0.99971 0.00626 HS r'
55546.810422 1.00727 0.00597 HS r'
55546.813780 1.00622 0.00597 HS r'
55546.818730 1.00182 0.00602 HS r'
55546.822098 0.99416 0.00606 HS r'
55546.825771 1.00809 0.00615 HS r'
55546.830705 1.00662 0.00624 HS r'
55546.834053 1.00053 0.00638 HS r'
55546.837407 0.99800 0.00624 HS r'
55546.842355 0.99171 0.00624 HS r'
55546.846021 1.00130 0.00624 HS r'
55546.849388 1.00028 0.00619 HS r'
55546.854293 0.98642 0.00659 HS r'
55546.857646 0.99142 0.00707 HS r'
55546.861008 0.97688 0.00760 HS r'
55546.864665 0.99324 0.00960 HS r'
55547.528944 1.01294 0.00981 HS r'
55547.533041 1.00518 0.00846 HS r'
55547.536426 0.99630 0.00796 HS r'
55547.539814 0.99810 0.00737 HS r'
55547.543182 1.01507 0.00744 HS r'
55547.546846 1.00257 0.00707 HS r'
55547.551868 1.01558 0.00699 HS r'
55547.555267 0.99978 0.00707 HS r'
55547.558631 0.98271 0.00706 HS r'
55547.563566 0.99007 0.00765 HS r'
55547.567252 1.01828 0.00699 HS r'
55547.570599 1.00358 0.00690 HS r'
55547.575572 0.99149 0.00695 HS r'
55547.578940 0.98242 0.00703 HS r'
55547.582284 1.01219 0.00672 HS r'
55547.587548 1.00488 0.00652 HS r'
55547.590893 0.98930 0.00657 HS r'
55547.594261 1.00334 0.00678 HS r'
55547.599311 0.99929 0.00675 HS r'
55547.602683 0.99409 0.00671 HS r'
55547.606356 1.00227 0.00686 HS r'
55547.611276 0.99368 0.00670 HS r'
55547.614600 1.00346 0.00673 HS r'
55547.617963 0.99317 0.00672 HS r'
55547.623020 1.01329 0.00682 HS r'
55547.626725 1.00688 0.00643 HS r'
55547.630074 1.02040 0.00643 HS r'
55547.635098 1.00501 0.00645 HS r'
55547.638464 0.99976 0.00671 HS r'
55547.641802 1.00527 0.00636 HS r'
55547.647051 1.01129 0.00641 HS r'
55547.650385 1.00265 0.00640 HS r'
55547.653746 0.99664 0.00661 HS r'
55547.658740 1.01240 0.00667 HS r'
55547.662119 1.00411 0.00646 HS r'
55547.665805 0.98818 0.00674 HS r'
55547.670644 1.01567 0.00674 HS r'
55547.674002 0.99931 0.00634 HS r'
55547.677363 1.00183 0.00642 HS r'
55547.682318 1.01241 0.00636 HS r'
55547.686013 1.00006 0.00647 HS r'
55547.689346 0.98766 0.00669 HS r'
55547.694250 1.00130 0.00672 HS r'
55547.697806 1.00037 0.00628 HS r'
55547.701148 1.00281 0.00642 HS r'
55547.706655 1.01140 0.00646 HS r'
55547.710006 0.99691 0.00674 HS r'
55547.713394 0.99703 0.00665 HS r'
55547.718434 1.00645 0.00657 HS r'
55547.721810 0.99431 0.00676 HS r'
55547.725647 0.99582 0.00645 HS r'
55547.729023 0.99682 0.00685 HS r'
55547.734045 0.99459 0.00676 HS r'
55547.737438 1.01549 0.00641 HS r'
55547.740788 1.00616 0.00660 HS r'
55547.746070 1.01305 0.00664 HS r'
55547.749454 0.99469 0.00659 HS r'
55547.752828 1.00188 0.00650 HS r'
55547.756176 0.99037 0.00648 HS r'
55547.759546 0.99965 0.00631 HS r'
55547.763219 1.00118 0.00631 HS r'
55547.766743 0.99930 0.00640 HS r'
55547.770145 0.99755 0.00618 HS r'
55547.773506 0.99483 0.00602 HS r'
55547.776898 1.00091 0.00605 HS r'
55547.782230 0.99085 0.00616 HS r'
55547.785591 0.99707 0.00594 HS r'
55547.788951 1.00650 0.00598 HS r'
55547.794017 1.00066 0.00593 HS r'
55547.797551 0.99996 0.00597 HS r'
55547.801260 0.99732 0.00602 HS r'
55547.804631 1.00930 0.00599 HS r'
55547.809591 1.00524 0.00604 HS r'
55547.812985 1.00073 0.00614 HS r'
55547.816391 1.01691 0.00617 HS r'
55547.821753 0.99938 0.00629 HS r'
55547.825136 1.00267 0.00616 HS r'
55547.828496 0.99050 0.00625 HS r'
55547.833459 1.00275 0.00624 HS r'
55547.836830 0.98661 0.00629 HS r'
55547.840543 0.99135 0.00645 HS r'
55547.845585 1.00553 0.00631 HS r'
55547.848981 1.01340 0.00646 HS r'
55547.852349 0.98938 0.00666 HS r'
55547.855708 0.99196 0.00674 HS r'
55547.859440 1.00512 0.00705 HS r'
55547.864474 1.00122 0.00958 HS r'
55548.529297 1.00274 0.00999 HS r'
55548.533617 1.02651 0.00929 HS r'
55548.537185 1.02002 0.00816 HS r'
55548.540648 1.01216 0.00799 HS r'
55548.544123 0.99815 0.00781 HS r'
55548.547903 1.00384 0.00766 HS r'
55548.551368 1.00416 0.00783 HS r'
55548.554829 0.99901 0.00740 HS r'
55548.558296 1.01196 0.00748 HS r'
55548.561754 1.01043 0.00734 HS r'
55548.565547 0.99709 0.00763 HS r'
55548.569018 0.99658 0.00739 HS r'
55548.572493 1.00941 0.00738 HS r'
55548.575993 0.99576 0.00722 HS r'
55548.579461 1.00130 0.00742 HS r'
55548.583229 1.01705 0.00698 HS r'
55548.586702 1.01607 0.00675 HS r'
55548.592029 1.00147 0.00706 HS r'
55548.595513 1.01679 0.00679 HS r'
55548.599015 1.00558 0.00709 HS r'
55548.604634 1.00287 0.00746 HS r'
55548.608127 1.00064 0.00693 HS r'
55548.611594 0.99156 0.00741 HS r'
55548.615073 0.99344 0.00723 HS r'
55548.618541 0.99786 0.00738 HS r'
55548.622367 1.01322 0.00707 HS r'
55548.627274 1.00910 0.00672 HS r'
55548.630729 0.99534 0.00717 HS r'
55548.634165 0.98451 0.00700 HS r'
55548.639209 0.99369 0.00718 HS r'
55548.642995 0.99947 0.00668 HS r'
55548.646428 1.02132 0.00663 HS r'
55548.651449 1.00214 0.00706 HS r'
55548.654898 1.01930 0.00632 HS r'
55548.658361 1.00574 0.00691 HS r'
55548.663595 1.01117 0.00735 HS r'
55548.667024 1.01229 0.00688 HS r'
55548.670479 1.00116 0.00694 HS r'
55548.675527 0.98991 0.00688 HS r'
55548.678984 1.00375 0.00691 HS r'
55548.682947 0.98793 0.00761 HS r'
55548.686434 1.00512 0.00662 HS r'
55548.689872 1.00428 0.00737 HS r'
55548.693325 0.99124 0.00689 HS r'
55548.698411 1.00676 0.00711 HS r'
55548.702168 1.00027 0.00677 HS r'
55548.705623 1.02051 0.00675 HS r'
55548.710656 0.99819 0.00648 HS r'
55548.714297 1.00515 0.00686 HS r'
55548.717780 0.99971 0.00668 HS r'
55548.723047 1.00963 0.00689 HS r'
55548.726512 1.01303 0.00726 HS r'
55548.729982 1.00198 0.00699 HS r'
55548.735108 0.99184 0.00690 HS r'
55548.738601 0.98563 0.00698 HS r'
55548.742387 0.99830 0.00722 HS r'
55548.747301 0.99452 0.00704 HS r'
55548.750789 1.01029 0.00705 HS r'
55548.754276 0.99798 0.00706 HS r'
55548.759297 1.01370 0.00705 HS r'
55548.763093 1.00463 0.00684 HS r'
55548.766580 0.98721 0.00720 HS r'
55548.771826 1.00688 0.00689 HS r'
55548.775293 1.00808 0.00673 HS r'
55548.778786 0.99742 0.00721 HS r'
55548.784129 0.99719 0.00670 HS r'
55548.787595 1.00886 0.00641 HS r'
55548.791251 1.01000 0.00654 HS r'
55548.796237 0.99715 0.00655 HS r'
55548.799706 0.97802 0.00640 HS r'
55548.803496 0.99201 0.00624 HS r'
55548.806973 1.00411 0.00609 HS r'
55548.810452 1.01061 0.00596 HS r'
55548.813957 0.99339 0.00603 HS r'
55548.817421 0.99963 0.00610 HS r'
55548.821235 0.99809 0.00603 HS r'
55548.824702 0.99994 0.00608 HS r'
55548.828167 0.98782 0.00618 HS r'
55548.833323 1.00883 0.00622 HS r'
55548.836801 1.00431 0.00623 HS r'
55548.840600 0.99170 0.00635 HS r'
55548.845541 0.99420 0.00643 HS r'
55548.849031 1.00940 0.00637 HS r'
55548.852503 0.99547 0.00657 HS r'
55548.857536 1.01512 0.00680 HS r'
55548.861341 1.01113 0.00714 HS r'
55549.529711 0.99424 0.01174 HS r'
55549.533958 1.00349 0.00965 HS r'
55549.537455 0.97690 0.00914 HS r'
55549.540928 0.98904 0.00957 HS r'
55549.546203 1.00328 0.00788 HS r'
55549.550052 0.96514 0.00957 HS r'
55549.553601 0.96471 0.00902 HS r'
55549.558603 0.97780 0.00856 HS r'
55549.562076 0.97547 0.00788 HS r'
55549.565539 0.97599 0.00850 HS r'
55549.570943 0.97407 0.00815 HS r'
55549.574399 1.00177 0.00769 HS r'
55549.577881 0.99260 0.00815 HS r'
55549.581394 1.01846 0.00775 HS r'
55549.584856 0.99523 0.00771 HS r'
55549.590448 0.99032 0.00741 HS r'
55549.593880 1.01378 0.00791 HS r'
55549.597329 1.02198 0.00769 HS r'
55549.602352 0.97836 0.00806 HS r'
55549.605849 1.01263 0.00772 HS r'
55549.609629 1.01003 0.00724 HS r'
55549.614841 0.99306 0.00796 HS r'
55549.618323 1.00503 0.00743 HS r'
55549.621788 1.00611 0.00756 HS r'
55549.626963 0.99936 0.00778 HS r'
55549.630752 1.01328 0.00823 HS r'
55549.634237 1.01562 0.00738 HS r'
55549.639342 1.00138 0.00752 HS r'
55549.642819 1.01118 0.00729 HS r'
55549.646283 0.98710 0.00759 HS r'
55549.651678 1.00305 0.00742 HS r'
55549.655177 1.00292 0.00797 HS r'
55549.658661 0.98859 0.00808 HS r'
55549.663612 1.00908 0.00788 HS r'
55549.667062 1.00564 0.00733 HS r'
55549.670851 0.97887 0.00737 HS r'
55549.675868 1.00491 0.00713 HS r'
55549.679318 0.99364 0.00792 HS r'
55549.682807 1.00867 0.00689 HS r'
55549.686251 0.99650 0.00759 HS r'
55549.690012 1.01873 0.00781 HS r'
55549.694997 0.99745 0.00794 HS r'
55549.698423 1.00183 0.00764 HS r'
55549.701861 1.01993 0.00773 HS r'
55549.706787 1.01302 0.00737 HS r'
55549.710537 0.98950 0.00812 HS r'
55549.714000 0.98727 0.00811 HS r'
55549.718917 1.00886 0.00751 HS r'
55549.722363 1.02246 0.00725 HS r'
55549.725827 0.99880 0.00748 HS r'
55549.729631 0.99539 0.00774 HS r'
55549.733108 1.01871 0.00810 HS r'
55549.736572 1.00938 0.00795 HS r'
55549.740055 1.01791 0.00772 HS r'
55549.743506 1.01165 0.00768 HS r'
55549.749024 0.99937 0.00766 HS r'
55549.752497 1.00002 0.00781 HS r'
55549.755971 0.97563 0.00811 HS r'
55549.759433 0.99542 0.00863 HS r'
55549.762917 0.99879 0.00797 HS r'
55549.766724 1.00061 0.00860 HS r'
55549.770211 1.00289 0.00830 HS r'
55549.773673 0.99724 0.00779 HS r'
55549.777164 1.00436 0.00753 HS r'
55549.780637 0.98175 0.00846 HS r'
55549.784437 1.00352 0.00851 HS r'
55549.787926 1.00382 0.00795 HS r'
55549.791403 1.01268 0.00845 HS r'
55549.794858 1.01488 0.00838 HS r'
55549.798313 1.00093 0.00798 HS r'
55549.802086 1.01113 0.00806 HS r'
55549.805562 1.01257 0.00779 HS r'
55549.809049 1.00965 0.00768 HS r'
55549.814108 0.99820 0.00784 HS r'
55549.817570 0.99090 0.00847 HS r'
55549.821367 1.01043 0.00733 HS r'
55549.826556 1.01041 0.00775 HS r'
55549.830008 0.99035 0.00700 HS r'
55549.833498 0.99375 0.00718 HS r'
55549.838660 1.00483 0.00654 HS r'
55549.842465 0.99686 0.00661 HS r'
55549.845959 0.99785 0.00636 HS r'
55549.851119 1.00006 0.00676 HS r'
55549.854619 0.99275 0.00669 HS r'
55549.858095 1.00903 0.00714 HS r'
55550.530008 0.99409 0.01161 HS r'
56249.086120 1.01460 0.00173 MEROPE i'
56249.087140 1.01656 0.00178 MEROPE i'
56249.088120 1.01693 0.00159 MEROPE i'
56249.089140 1.01393 0.00135 MEROPE i'
56249.090160 1.01451 0.00142 MEROPE i'
56249.091170 1.01004 0.00178 MEROPE i'
56249.092150 1.01465 0.00166 MEROPE i'
56249.094190 1.01321 0.00126 MEROPE i'
56249.095160 1.01542 0.00122 MEROPE i'
56249.096150 1.01309 0.00216 MEROPE i'
56249.097140 1.01706 0.00152 MEROPE i'
56249.098130 1.01234 0.00129 MEROPE i'
56249.099140 1.01291 0.00145 MEROPE i'
56249.100130 1.01565 0.00150 MEROPE i'
56249.101110 1.01578 0.00125 MEROPE i'
56249.102100 1.01472 0.00124 MEROPE i'
56249.103080 1.01391 0.00117 MEROPE i'
56249.104100 1.01379 0.00116 MEROPE i'
56249.105090 1.01300 0.00131 MEROPE i'
56249.106070 1.01063 0.00128 MEROPE i'
56249.107060 1.01983 0.00134 MEROPE i'
56249.108060 1.01158 0.00119 MEROPE i'
56249.109050 1.01351 0.00126 MEROPE i'
56249.110030 1.01054 0.00146 MEROPE i'
56249.111060 1.01164 0.00139 MEROPE i'
56249.112070 1.01242 0.00130 MEROPE i'
56249.113080 1.01205 0.00147 MEROPE i'
56249.114050 1.01586 0.00182 MEROPE i'
56249.115070 1.01521 0.00176 MEROPE i'
56249.116040 1.01330 0.00205 MEROPE i'
56249.117060 1.01633 0.00157 MEROPE i'
56249.118040 1.01731 0.00181 MEROPE i'
56249.119020 1.01054 0.00204 MEROPE i'
56249.120000 1.01285 0.00164 MEROPE i'
56249.121000 1.01600 0.00120 MEROPE i'
56249.122010 1.01326 0.00124 MEROPE i'
56249.122980 1.00954 0.00145 MEROPE i'
56249.123970 1.01433 0.00210 MEROPE i'
56249.124950 1.01083 0.00187 MEROPE i'
56249.125970 1.01340 0.00325 MEROPE i'
56249.126980 1.01693 0.00153 MEROPE i'
56249.127960 1.01474 0.00147 MEROPE i'
56249.128950 1.01723 0.00145 MEROPE i'
56249.129960 1.01248 0.00146 MEROPE i'
56249.130940 1.01738 0.00148 MEROPE i'
56249.131940 1.01401 0.00148 MEROPE i'
56249.132920 1.01307 0.00140 MEROPE i'
56249.133900 1.01489 0.00138 MEROPE i'
56249.134940 1.01210 0.00143 MEROPE i'
56249.135960 1.00951 0.00134 MEROPE i'
56249.136950 1.01016 0.00120 MEROPE i'
56249.137930 1.01256 0.00121 MEROPE i'
56249.138970 1.00732 0.00125 MEROPE i'
56249.140020 1.01073 0.00124 MEROPE i'
56249.140990 1.00606 0.00128 MEROPE i'
56249.141980 1.00643 0.00166 MEROPE i'
56249.142960 1.00495 0.00145 MEROPE i'
56249.143950 1.00378 0.00171 MEROPE i'
56249.144930 1.00195 0.00146 MEROPE i'
56249.145910 1.00423 0.00157 MEROPE i'
56249.146890 1.00055 0.00170 MEROPE i'
56249.147880 1.00086 0.00141 MEROPE i'
56249.148900 0.99888 0.00131 MEROPE i'
56249.149910 0.99918 0.00126 MEROPE i'
56249.150890 1.00118 0.00122 MEROPE i'
56249.151900 0.99961 0.00117 MEROPE i'
56249.152880 1.00004 0.00150 MEROPE i'
56249.153900 0.99992 0.00120 MEROPE i'
56249.154920 1.00023 0.00114 MEROPE i'
56249.155900 0.99721 0.00114 MEROPE i'
56249.156880 0.99980 0.00115 MEROPE i'
56249.157860 0.99839 0.00110 MEROPE i'
56249.159830 0.99827 0.00108 MEROPE i'
56249.160810 0.99694 0.00119 MEROPE i'
56249.161830 0.99992 0.00120 MEROPE i'
56249.162820 0.99701 0.00126 MEROPE i'
56249.163790 0.99557 0.00148 MEROPE i'
56249.164780 0.99997 0.00135 MEROPE i'
56249.165760 0.99815 0.00133 MEROPE i'
56249.166740 0.99647 0.00117 MEROPE i'
56249.167760 0.99517 0.00120 MEROPE i'
56249.168740 1.00134 0.00137 MEROPE i'
56249.169720 1.00185 0.00136 MEROPE i'
56249.170750 0.99873 0.00130 MEROPE i'
56249.171730 0.99761 0.00130 MEROPE i'
56249.172740 0.99712 0.00140 MEROPE i'
56249.173730 0.99501 0.00121 MEROPE i'
56249.174710 0.99797 0.00130 MEROPE i'
56249.175740 1.00064 0.00132 MEROPE i'
56249.176750 0.99533 0.00129 MEROPE i'
56249.177730 1.00109 0.00121 MEROPE i'
56249.178720 0.99753 0.00122 MEROPE i'
56249.179700 0.99565 0.00130 MEROPE i'
56249.180710 0.99780 0.00133 MEROPE i'
56249.181720 0.99936 0.00125 MEROPE i'
56249.182700 0.99729 0.00117 MEROPE i'
56249.183680 0.99847 0.00115 MEROPE i'
56249.184650 0.99901 0.00109 MEROPE i'
56249.185640 0.99538 0.00111 MEROPE i'
56249.186650 0.99616 0.00111 MEROPE i'
56249.187670 0.99882 0.00113 MEROPE i'
56249.188690 0.99548 0.00119 MEROPE i'
56249.189670 0.99515 0.00109 MEROPE i'
56249.190700 0.99610 0.00109 MEROPE i'
56249.191700 0.99294 0.00112 MEROPE i'
56249.192720 0.99760 0.00112 MEROPE i'
56249.193700 0.99753 0.00119 MEROPE i'
56249.194690 0.99706 0.00118 MEROPE i'
56249.195710 0.99815 0.00112 MEROPE i'
56249.196690 0.99980 0.00117 MEROPE i'
56249.197670 0.99853 0.00118 MEROPE i'
56249.198660 0.99753 0.00113 MEROPE i'
56249.199670 0.99806 0.00117 MEROPE i'
56249.200650 0.99705 0.00109 MEROPE i'
56249.201650 0.99793 0.00121 MEROPE i'
56249.202630 0.99691 0.00112 MEROPE i'
56249.203610 0.99739 0.00107 MEROPE i'
56249.204600 0.99777 0.00105 MEROPE i'
56249.205630 0.99680 0.00106 MEROPE i'
56249.206620 0.99891 0.00108 MEROPE i'
56249.207600 0.99812 0.00108 MEROPE i'
56249.208580 0.99527 0.00109 MEROPE i'
56249.209570 0.99540 0.00106 MEROPE i'
56249.210540 0.99640 0.00106 MEROPE i'
56249.211560 0.99785 0.00105 MEROPE i'
56249.212540 0.99368 0.00106 MEROPE i'
56249.213520 0.99728 0.00108 MEROPE i'
56249.214500 0.99817 0.00110 MEROPE i'
56249.215520 0.99828 0.00108 MEROPE i'
56249.216510 0.99991 0.00106 MEROPE i'
56249.217520 0.99545 0.00106 MEROPE i'
56249.218500 0.99856 0.00116 MEROPE i'
56249.219490 0.99904 0.00117 MEROPE i'
56249.220500 0.99661 0.00114 MEROPE i'
56249.221490 0.99978 0.00119 MEROPE i'
56249.222470 0.99171 0.00140 MEROPE i'
56249.223500 1.00128 0.00139 MEROPE i'
56249.224470 0.99725 0.00115 MEROPE i'
56249.225450 0.99698 0.00120 MEROPE i'
56249.226440 0.99627 0.00131 MEROPE i'
56249.227420 0.99691 0.00157 MEROPE i'
56249.228400 1.00224 0.00142 MEROPE i'
56249.229420 0.99570 0.00130 MEROPE i'
56249.230410 0.99826 0.00126 MEROPE i'
56249.231390 0.99810 0.00127 MEROPE i'
56249.232410 0.99583 0.00122 MEROPE i'
56249.233390 0.99812 0.00110 MEROPE i'
56249.234410 0.99975 0.00108 MEROPE i'
56249.235390 1.00000 0.00107 MEROPE i'
56249.236400 1.00041 0.00108 MEROPE i'
56249.237420 1.00075 0.00110 MEROPE i'
56249.238400 0.99802 0.00108 MEROPE i'
56249.239420 0.99853 0.00109 MEROPE i'
56249.240400 1.00081 0.00107 MEROPE i'
56249.241380 1.00070 0.00106 MEROPE i'
56249.242370 1.00371 0.00108 MEROPE i'
56249.243390 1.00422 0.00107 MEROPE i'
56249.244370 1.00436 0.00107 MEROPE i'
56249.245390 1.00310 0.00109 MEROPE i'
56269.547777 1.00500 0.00077 GROND g'
56269.549841 1.00379 0.00076 GROND g'
56269.551865 1.00244 0.00075 GROND g'
56269.553890 1.00394 0.00074 GROND g'
56269.555914 1.00210 0.00074 GROND g'
56269.557940 1.00358 0.00074 GROND g'
56269.559966 1.00198 0.00074 GROND g'
56269.561991 1.00171 0.00074 GROND g'
56269.564016 1.00205 0.00074 GROND g'
56269.566042 1.00091 0.00073 GROND g'
56269.568068 1.00179 0.00073 GROND g'
56269.570093 1.00262 0.00073 GROND g'
56269.572118 1.00271 0.00073 GROND g'
56269.574142 1.00042 0.00073 GROND g'
56269.576169 1.00111 0.00073 GROND g'
56269.578193 1.00064 0.00073 GROND g'
56269.580219 1.00031 0.00073 GROND g'
56269.582242 1.00022 0.00073 GROND g'
56269.584269 0.99999 0.00072 GROND g'
56269.586296 1.00145 0.00073 GROND g'
56269.588322 1.00005 0.00073 GROND g'
56269.590348 1.00115 0.00072 GROND g'
56269.593151 1.00007 0.00080 GROND g'
56269.594807 1.00099 0.00080 GROND g'
56269.596448 1.00057 0.00080 GROND g'
56269.598089 1.00071 0.00080 GROND g'
56269.599730 1.00167 0.00079 GROND g'
56269.601371 0.99997 0.00079 GROND g'
56269.603010 1.00013 0.00079 GROND g'
56269.604651 1.00115 0.00079 GROND g'
56269.606291 0.99992 0.00079 GROND g'
56269.607934 1.00098 0.00079 GROND g'
56269.609574 0.99965 0.00079 GROND g'
56269.611214 1.00057 0.00079 GROND g'
56269.612854 1.00042 0.00078 GROND g'
56269.614493 0.99948 0.00079 GROND g'
56269.616133 1.00055 0.00079 GROND g'
56269.617775 1.00013 0.00078 GROND g'
56269.619416 1.00000 0.00078 GROND g'
56269.621056 1.00027 0.00078 GROND g'
56269.622696 0.99948 0.00078 GROND g'
56269.624340 0.99982 0.00079 GROND g'
56269.625980 1.00090 0.00079 GROND g'
56269.627621 0.99987 0.00079 GROND g'
56269.629261 0.99962 0.00078 GROND g'
56269.630903 1.00129 0.00078 GROND g'
56269.632545 0.99991 0.00078 GROND g'
56269.634186 1.00093 0.00078 GROND g'
56269.635826 1.00139 0.00078 GROND g'
56269.637467 1.00096 0.00078 GROND g'
56269.639108 1.00147 0.00080 GROND g'
56269.640748 1.00033 0.00078 GROND g'
56269.642389 1.00054 0.00078 GROND g'
56269.644030 1.00018 0.00078 GROND g'
56269.645671 1.00109 0.00078 GROND g'
56269.647312 1.00067 0.00079 GROND g'
56269.648953 1.00083 0.00079 GROND g'
56269.650594 1.00066 0.00079 GROND g'
56269.652233 0.99991 0.00079 GROND g'
56269.653875 0.99928 0.00078 GROND g'
56269.655514 0.99934 0.00078 GROND g'
56269.657160 0.99688 0.00079 GROND g'
56269.658800 0.99530 0.00078 GROND g'
56269.660441 0.99506 0.00079 GROND g'
56269.662081 0.99204 0.00079 GROND g'
56269.663723 0.99084 0.00078 GROND g'
56269.665366 0.98862 0.00079 GROND g'
56269.667008 0.98766 0.00078 GROND g'
56269.668649 0.98683 0.00079 GROND g'
56269.670290 0.98664 0.00078 GROND g'
56269.671931 0.98581 0.00078 GROND g'
56269.673575 0.98555 0.00079 GROND g'
56269.675217 0.98491 0.00079 GROND g'
56269.676857 0.98506 0.00078 GROND g'
56269.678497 0.98412 0.00078 GROND g'
56269.680136 0.98355 0.00078 GROND g'
56269.681777 0.98409 0.00078 GROND g'
56269.683417 0.98401 0.00079 GROND g'
56269.685059 0.98366 0.00079 GROND g'
56269.686699 0.98437 0.00078 GROND g'
56269.688339 0.98316 0.00078 GROND g'
56269.689979 0.98253 0.00078 GROND g'
56269.691620 0.98232 0.00079 GROND g'
56269.693261 0.98470 0.00078 GROND g'
56269.694904 0.98252 0.00078 GROND g'
56269.696547 0.98255 0.00078 GROND g'
56269.698188 0.98262 0.00079 GROND g'
56269.699828 0.98303 0.00078 GROND g'
56269.701469 0.98267 0.00078 GROND g'
56269.703108 0.98327 0.00079 GROND g'
56269.704748 0.98052 0.00083 GROND g'
56269.706390 0.98161 0.00080 GROND g'
56269.708032 0.98428 0.00079 GROND g'
56269.709672 0.98268 0.00079 GROND g'
56269.711314 0.98244 0.00079 GROND g'
56269.712953 0.98218 0.00078 GROND g'
56269.714594 0.98158 0.00083 GROND g'
56269.716234 0.98015 0.00084 GROND g'
56269.717876 0.98446 0.00083 GROND g'
56269.719513 0.98334 0.00082 GROND g'
56269.721155 0.98320 0.00080 GROND g'
56269.722796 0.98344 0.00081 GROND g'
56269.724435 0.98256 0.00082 GROND g'
56269.726074 0.98243 0.00083 GROND g'
56269.727716 0.98281 0.00083 GROND g'
56269.729355 0.98288 0.00082 GROND g'
56269.730996 0.98445 0.00082 GROND g'
56269.732636 0.98393 0.00080 GROND g'
56269.734277 0.98420 0.00079 GROND g'
56269.735918 0.98583 0.00079 GROND g'
56269.737558 0.98516 0.00079 GROND g'
56269.739200 0.98457 0.00079 GROND g'
56269.740842 0.98540 0.00079 GROND g'
56269.742480 0.98616 0.00079 GROND g'
56269.744121 0.98640 0.00079 GROND g'
56269.745763 0.98697 0.00079 GROND g'
56269.747403 0.98655 0.00079 GROND g'
56269.749045 0.98693 0.00079 GROND g'
56269.750685 0.98724 0.00080 GROND g'
56269.752325 0.98715 0.00080 GROND g'
56269.753966 0.98924 0.00080 GROND g'
56269.755609 0.98803 0.00080 GROND g'
56269.757252 0.98943 0.00080 GROND g'
56269.758895 0.98955 0.00080 GROND g'
56269.760534 0.99235 0.00080 GROND g'
56269.762175 0.99373 0.00080 GROND g'
56269.763816 0.99477 0.00080 GROND g'
56269.765456 0.99771 0.00081 GROND g'
56269.767098 1.00005 0.00081 GROND g'
56269.768740 1.00197 0.00081 GROND g'
56269.770382 1.00266 0.00081 GROND g'
56269.772025 1.00186 0.00081 GROND g'
56269.773666 1.00236 0.00081 GROND g'
56269.775308 1.00218 0.00081 GROND g'
56269.776950 1.00355 0.00082 GROND g'
56269.778593 1.00234 0.00082 GROND g'
56269.780235 1.00115 0.00082 GROND g'
56269.781880 1.00363 0.00082 GROND g'
56269.783523 1.00276 0.00082 GROND g'
56269.785163 1.00224 0.00083 GROND g'
56269.786807 1.00319 0.00083 GROND g'
56269.788445 1.00314 0.00082 GROND g'
56269.790087 1.00238 0.00083 GROND g'
56269.791727 1.00034 0.00082 GROND g'
56269.793366 1.00131 0.00083 GROND g'
56269.795007 1.00131 0.00084 GROND g'
56269.796648 1.00255 0.00084 GROND g'
56269.798286 1.00293 0.00084 GROND g'
56269.799929 1.00268 0.00085 GROND g'
56269.801569 1.00272 0.00084 GROND g'
56269.803210 1.00371 0.00084 GROND g'
56269.804852 1.00236 0.00085 GROND g'
56269.806491 1.00201 0.00085 GROND g'
56269.808132 1.00186 0.00087 GROND g'
56269.809773 1.00294 0.00087 GROND g'
56269.811414 1.00510 0.00087 GROND g'
56269.813058 1.00219 0.00089 GROND g'
56269.814697 1.00043 0.00088 GROND g'
56269.816338 0.99923 0.00088 GROND g'
56269.817982 1.00319 0.00088 GROND g'
56269.819622 1.00233 0.00086 GROND g'
56269.821266 1.00161 0.00087 GROND g'
56269.822908 1.00198 0.00086 GROND g'
56269.824550 1.00092 0.00086 GROND g'
56269.826191 1.00187 0.00086 GROND g'
56269.827832 1.00193 0.00086 GROND g'
56269.829475 1.00242 0.00086 GROND g'
56269.831114 1.00040 0.00087 GROND g'
56269.832755 1.00406 0.00087 GROND g'
56269.834397 1.00177 0.00087 GROND g'
56269.836038 0.99844 0.00089 GROND g'
56269.837679 1.00069 0.00090 GROND g'
56269.839322 0.99917 0.00089 GROND g'
56269.840965 1.00045 0.00088 GROND g'
56269.842606 0.99979 0.00088 GROND g'
56269.844247 0.99938 0.00088 GROND g'
56269.845893 0.99942 0.00089 GROND g'
56269.847539 0.99977 0.00090 GROND g'
56269.849181 0.99988 0.00091 GROND g'
56269.850824 0.99984 0.00092 GROND g'
56269.852465 1.00076 0.00094 GROND g'
56269.854108 1.00006 0.00098 GROND g'
56269.855750 1.00014 0.00103 GROND g'
56269.857398 0.99935 0.00108 GROND g'
56269.859039 0.99848 0.00118 GROND g'
56269.860680 0.99871 0.00129 GROND g'
56269.862322 0.99953 0.00145 GROND g'
56269.551865 1.00313 0.00045 GROND r'
56269.553890 1.00242 0.00045 GROND r'
56269.555914 1.00086 0.00045 GROND r'
56269.557940 1.00236 0.00045 GROND r'
56269.559966 1.00125 0.00045 GROND r'
56269.561991 1.00046 0.00045 GROND r'
56269.564016 1.00245 0.00045 GROND r'
56269.566042 1.00019 0.00045 GROND r'
56269.568068 0.99966 0.00045 GROND r'
56269.570093 1.00019 0.00045 GROND r'
56269.572118 1.00017 0.00044 GROND r'
56269.574142 1.00056 0.00044 GROND r'
56269.576169 0.99890 0.00044 GROND r'
56269.578193 1.00033 0.00044 GROND r'
56269.580219 1.00062 0.00044 GROND r'
56269.582242 0.99989 0.00044 GROND r'
56269.584269 1.00083 0.00044 GROND r'
56269.586296 1.00104 0.00044 GROND r'
56269.588322 0.99991 0.00044 GROND r'
56269.590348 1.00058 0.00044 GROND r'
56269.593151 1.00095 0.00048 GROND r'
56269.594807 1.00120 0.00048 GROND r'
56269.596448 1.00130 0.00048 GROND r'
56269.598089 1.00104 0.00048 GROND r'
56269.599730 1.00107 0.00048 GROND r'
56269.601371 1.00021 0.00048 GROND r'
56269.603010 0.99979 0.00048 GROND r'
56269.604651 1.00047 0.00048 GROND r'
56269.606291 1.00093 0.00048 GROND r'
56269.607934 1.00089 0.00048 GROND r'
56269.609574 1.00056 0.00048 GROND r'
56269.611214 1.00137 0.00048 GROND r'
56269.612854 0.99871 0.00048 GROND r'
56269.614493 1.00100 0.00048 GROND r'
56269.616133 1.00007 0.00048 GROND r'
56269.617775 0.99991 0.00048 GROND r'
56269.619416 1.00069 0.00048 GROND r'
56269.621056 1.00038 0.00048 GROND r'
56269.622696 1.00000 0.00048 GROND r'
56269.624340 1.00220 0.00048 GROND r'
56269.625980 1.00076 0.00048 GROND r'
56269.627621 1.00121 0.00048 GROND r'
56269.629261 1.00008 0.00048 GROND r'
56269.630903 1.00043 0.00048 GROND r'
56269.632545 1.00018 0.00048 GROND r'
56269.634186 1.00007 0.00048 GROND r'
56269.635826 1.00004 0.00048 GROND r'
56269.637467 1.00090 0.00048 GROND r'
56269.639108 1.00085 0.00048 GROND r'
56269.640748 0.99995 0.00048 GROND r'
56269.642389 0.99952 0.00048 GROND r'
56269.644030 1.00102 0.00048 GROND r'
56269.645671 1.00015 0.00048 GROND r'
56269.647312 1.00096 0.00048 GROND r'
56269.648953 1.00048 0.00048 GROND r'
56269.650594 1.00012 0.00048 GROND r'
56269.652233 1.00029 0.00048 GROND r'
56269.653875 0.99968 0.00048 GROND r'
56269.655514 0.99926 0.00048 GROND r'
56269.657160 0.99636 0.00048 GROND r'
56269.658800 0.99510 0.00048 GROND r'
56269.660441 0.99336 0.00048 GROND r'
56269.662081 0.99189 0.00048 GROND r'
56269.663723 0.98889 0.00048 GROND r'
56269.665366 0.98643 0.00048 GROND r'
56269.667008 0.98729 0.00048 GROND r'
56269.668649 0.98641 0.00048 GROND r'
56269.670290 0.98628 0.00048 GROND r'
56269.671931 0.98493 0.00048 GROND r'
56269.673575 0.98540 0.00048 GROND r'
56269.675217 0.98469 0.00048 GROND r'
56269.676857 0.98443 0.00048 GROND r'
56269.678497 0.98562 0.00048 GROND r'
56269.680136 0.98459 0.00048 GROND r'
56269.681777 0.98422 0.00048 GROND r'
56269.683417 0.98400 0.00048 GROND r'
56269.685059 0.98388 0.00048 GROND r'
56269.686699 0.98316 0.00048 GROND r'
56269.688339 0.98434 0.00048 GROND r'
56269.689979 0.98306 0.00048 GROND r'
56269.691620 0.98332 0.00048 GROND r'
56269.693261 0.98430 0.00048 GROND r'
56269.694904 0.98309 0.00048 GROND r'
56269.696547 0.98355 0.00048 GROND r'
56269.698188 0.98404 0.00048 GROND r'
56269.699828 0.98327 0.00048 GROND r'
56269.701469 0.98245 0.00048 GROND r'
56269.703108 0.98354 0.00048 GROND r'
56269.704748 0.98291 0.00048 GROND r'
56269.706390 0.98305 0.00048 GROND r'
56269.708032 0.98366 0.00048 GROND r'
56269.709672 0.98405 0.00048 GROND r'
56269.711314 0.98253 0.00048 GROND r'
56269.712953 0.98316 0.00048 GROND r'
56269.714594 0.98336 0.00048 GROND r'
56269.716234 0.98388 0.00048 GROND r'
56269.717876 0.98413 0.00048 GROND r'
56269.719513 0.98296 0.00048 GROND r'
56269.721155 0.98306 0.00048 GROND r'
56269.722796 0.98334 0.00048 GROND r'
56269.724435 0.98297 0.00048 GROND r'
56269.726074 0.98393 0.00048 GROND r'
56269.727716 0.98464 0.00048 GROND r'
56269.729355 0.98308 0.00048 GROND r'
56269.730996 0.98370 0.00048 GROND r'
56269.732636 0.98289 0.00048 GROND r'
56269.734277 0.98498 0.00048 GROND r'
56269.735918 0.98408 0.00048 GROND r'
56269.737558 0.98460 0.00048 GROND r'
56269.739200 0.98510 0.00048 GROND r'
56269.740842 0.98461 0.00048 GROND r'
56269.742480 0.98510 0.00048 GROND r'
56269.744121 0.98545 0.00048 GROND r'
56269.745763 0.98687 0.00048 GROND r'
56269.747403 0.98654 0.00048 GROND r'
56269.749045 0.98600 0.00048 GROND r'
56269.750685 0.98603 0.00048 GROND r'
56269.752325 0.98629 0.00048 GROND r'
56269.753966 0.98730 0.00048 GROND r'
56269.755609 0.98731 0.00048 GROND r'
56269.757252 0.98801 0.00048 GROND r'
56269.758895 0.98990 0.00048 GROND r'
56269.760534 0.99042 0.00048 GROND r'
56269.762175 0.99264 0.00048 GROND r'
56269.763816 0.99429 0.00048 GROND r'
56269.765456 0.99644 0.00048 GROND r'
56269.767098 0.99860 0.00048 GROND r'
56269.768740 0.99948 0.00049 GROND r'
56269.770382 1.00024 0.00049 GROND r'
56269.772025 1.00017 0.00049 GROND r'
56269.773666 1.00138 0.00049 GROND r'
56269.775308 1.00216 0.00049 GROND r'
56269.776950 1.00060 0.00049 GROND r'
56269.778593 1.00127 0.00049 GROND r'
56269.780235 1.00075 0.00049 GROND r'
56269.781880 1.00154 0.00049 GROND r'
56269.783523 0.99972 0.00049 GROND r'
56269.785163 1.00003 0.00049 GROND r'
56269.786807 1.00114 0.00049 GROND r'
56269.788445 1.00150 0.00049 GROND r'
56269.790087 1.00130 0.00049 GROND r'
56269.791727 0.99951 0.00049 GROND r'
56269.793366 0.99995 0.00049 GROND r'
56269.795007 1.00020 0.00049 GROND r'
56269.796648 1.00188 0.00049 GROND r'
56269.798286 1.00127 0.00049 GROND r'
56269.799929 1.00117 0.00049 GROND r'
56269.801569 1.00333 0.00049 GROND r'
56269.803210 1.00194 0.00049 GROND r'
56269.804852 1.00106 0.00049 GROND r'
56269.806491 1.00025 0.00049 GROND r'
56269.808132 1.00070 0.00049 GROND r'
56269.809773 1.00101 0.00049 GROND r'
56269.811414 1.00194 0.00049 GROND r'
56269.813058 1.00227 0.00049 GROND r'
56269.814697 1.00174 0.00049 GROND r'
56269.816338 1.00065 0.00049 GROND r'
56269.817982 1.00169 0.00050 GROND r'
56269.819622 1.00100 0.00050 GROND r'
56269.821266 1.00072 0.00050 GROND r'
56269.822908 1.00099 0.00050 GROND r'
56269.824550 1.00021 0.00050 GROND r'
56269.826191 1.00158 0.00050 GROND r'
56269.827832 1.00097 0.00050 GROND r'
56269.829475 1.00076 0.00050 GROND r'
56269.831114 0.99981 0.00050 GROND r'
56269.832755 1.00180 0.00050 GROND r'
56269.834397 1.00145 0.00050 GROND r'
56269.836038 1.00191 0.00050 GROND r'
56269.837679 0.99997 0.00050 GROND r'
56269.839322 1.00069 0.00050 GROND r'
56269.840965 0.99999 0.00050 GROND r'
56269.842606 1.00002 0.00050 GROND r'
56269.844247 1.00000 0.00050 GROND r'
56269.845893 1.00025 0.00051 GROND r'
56269.847539 1.00133 0.00051 GROND r'
56269.849181 1.00034 0.00051 GROND r'
56269.850824 0.99979 0.00051 GROND r'
56269.852465 0.99998 0.00052 GROND r'
56269.854108 1.00013 0.00052 GROND r'
56269.855750 1.00028 0.00053 GROND r'
56269.857398 0.99922 0.00054 GROND r'
56269.859039 0.99926 0.00055 GROND r'
56269.860680 0.99961 0.00057 GROND r'
56269.862322 0.99975 0.00061 GROND r'
56269.547777 1.00026 0.00073 GROND i'
56269.549841 1.00164 0.00071 GROND i'
56269.551865 1.00059 0.00071 GROND i'
56269.553890 0.99906 0.00070 GROND i'
56269.555914 1.00112 0.00069 GROND i'
56269.557940 1.00267 0.00069 GROND i'
56269.559966 1.00043 0.00069 GROND i'
56269.561991 1.00037 0.00069 GROND i'
56269.564016 1.00022 0.00069 GROND i'
56269.566042 1.00129 0.00069 GROND i'
56269.568068 1.00137 0.00069 GROND i'
56269.570093 1.00148 0.00069 GROND i'
56269.572118 1.00157 0.00068 GROND i'
56269.574142 1.00097 0.00069 GROND i'
56269.576169 0.99855 0.00068 GROND i'
56269.578193 0.99964 0.00068 GROND i'
56269.580219 1.00114 0.00068 GROND i'
56269.582242 1.00073 0.00068 GROND i'
56269.584269 1.00083 0.00068 GROND i'
56269.586296 1.00131 0.00068 GROND i'
56269.588322 1.00053 0.00068 GROND i'
56269.590348 1.00184 0.00067 GROND i'
56269.593151 1.00173 0.00074 GROND i'
56269.594807 1.00090 0.00075 GROND i'
56269.596448 1.00142 0.00075 GROND i'
56269.598089 0.99983 0.00075 GROND i'
56269.599730 1.00173 0.00074 GROND i'
56269.601371 0.99981 0.00074 GROND i'
56269.603010 1.00039 0.00074 GROND i'
56269.604651 1.00108 0.00074 GROND i'
56269.606291 0.99967 0.00074 GROND i'
56269.607934 1.00346 0.00074 GROND i'
56269.609574 0.99913 0.00074 GROND i'
56269.611214 1.00228 0.00074 GROND i'
56269.612854 0.99922 0.00074 GROND i'
56269.614493 0.99948 0.00074 GROND i'
56269.616133 1.00074 0.00074 GROND i'
56269.617775 0.99984 0.00074 GROND i'
56269.619416 0.99978 0.00074 GROND i'
56269.621056 1.00017 0.00074 GROND i'
56269.622696 1.00101 0.00074 GROND i'
56269.624340 1.00263 0.00075 GROND i'
56269.625980 1.00099 0.00074 GROND i'
56269.627621 1.00178 0.00075 GROND i'
56269.629261 1.00017 0.00075 GROND i'
56269.630903 1.00187 0.00074 GROND i'
56269.632545 1.00184 0.00074 GROND i'
56269.634186 1.00096 0.00075 GROND i'
56269.635826 0.99874 0.00074 GROND i'
56269.637467 1.00129 0.00075 GROND i'
56269.639108 1.00002 0.00075 GROND i'
56269.640748 1.00091 0.00075 GROND i'
56269.642389 1.00115 0.00075 GROND i'
56269.644030 0.99983 0.00075 GROND i'
56269.645671 1.00067 0.00076 GROND i'
56269.647312 1.00010 0.00075 GROND i'
56269.648953 1.00271 0.00075 GROND i'
56269.650594 0.99888 0.00075 GROND i'
56269.652233 1.00060 0.00075 GROND i'
56269.653875 1.00092 0.00075 GROND i'
56269.655514 0.99918 0.00075 GROND i'
56269.657160 0.99703 0.00074 GROND i'
56269.658800 0.99535 0.00074 GROND i'
56269.660441 0.99738 0.00074 GROND i'
56269.662081 0.99118 0.00074 GROND i'
56269.663723 0.99114 0.00074 GROND i'
56269.665366 0.98658 0.00074 GROND i'
56269.667008 0.98594 0.00074 GROND i'
56269.668649 0.98916 0.00074 GROND i'
56269.670290 0.98541 0.00073 GROND i'
56269.671931 0.98750 0.00073 GROND i'
56269.673575 0.98546 0.00074 GROND i'
56269.675217 0.98562 0.00073 GROND i'
56269.676857 0.98516 0.00073 GROND i'
56269.678497 0.98404 0.00074 GROND i'
56269.680136 0.98545 0.00074 GROND i'
56269.681777 0.98271 0.00074 GROND i'
56269.683417 0.98498 0.00074 GROND i'
56269.685059 0.98421 0.00074 GROND i'
56269.686699 0.98324 0.00074 GROND i'
56269.688339 0.98489 0.00073 GROND i'
56269.689979 0.98543 0.00073 GROND i'
56269.691620 0.98585 0.00074 GROND i'
56269.693261 0.98380 0.00073 GROND i'
56269.694904 0.98385 0.00073 GROND i'
56269.696547 0.98583 0.00074 GROND i'
56269.698188 0.98416 0.00074 GROND i'
56269.699828 0.98537 0.00073 GROND i'
56269.701469 0.98393 0.00074 GROND i'
56269.703108 0.98584 0.00074 GROND i'
56269.704748 0.98545 0.00076 GROND i'
56269.706390 0.98341 0.00074 GROND i'
56269.708032 0.98532 0.00074 GROND i'
56269.709672 0.98373 0.00074 GROND i'
56269.711314 0.98288 0.00074 GROND i'
56269.712953 0.98579 0.00074 GROND i'
56269.714594 0.98476 0.00076 GROND i'
56269.716234 0.98485 0.00076 GROND i'
56269.717876 0.98555 0.00076 GROND i'
56269.719513 0.98531 0.00076 GROND i'
56269.721155 0.98341 0.00075 GROND i'
56269.722796 0.98461 0.00075 GROND i'
56269.724435 0.98380 0.00076 GROND i'
56269.726074 0.98444 0.00075 GROND i'
56269.727716 0.98304 0.00076 GROND i'
56269.729355 0.98552 0.00075 GROND i'
56269.730996 0.98538 0.00075 GROND i'
56269.732636 0.98545 0.00075 GROND i'
56269.734277 0.98340 0.00074 GROND i'
56269.735918 0.98461 0.00074 GROND i'
56269.737558 0.98407 0.00074 GROND i'
56269.739200 0.98569 0.00074 GROND i'
56269.740842 0.98482 0.00074 GROND i'
56269.742480 0.98541 0.00074 GROND i'
56269.744121 0.98693 0.00074 GROND i'
56269.745763 0.98444 0.00074 GROND i'
56269.747403 0.98509 0.00074 GROND i'
56269.749045 0.98541 0.00074 GROND i'
56269.750685 0.98652 0.00074 GROND i'
56269.752325 0.98542 0.00074 GROND i'
56269.753966 0.98593 0.00074 GROND i'
56269.755609 0.98584 0.00074 GROND i'
56269.757252 0.98598 0.00075 GROND i'
56269.758895 0.98649 0.00075 GROND i'
56269.760534 0.98833 0.00075 GROND i'
56269.762175 0.99015 0.00075 GROND i'
56269.763816 0.99380 0.00075 GROND i'
56269.765456 0.99640 0.00075 GROND i'
56269.767098 0.99678 0.00075 GROND i'
56269.768740 1.00084 0.00075 GROND i'
56269.770382 0.99990 0.00075 GROND i'
56269.772025 1.00009 0.00075 GROND i'
56269.773666 0.99904 0.00075 GROND i'
56269.775308 1.00024 0.00075 GROND i'
56269.776950 1.00250 0.00075 GROND i'
56269.778593 1.00023 0.00075 GROND i'
56269.780235 1.00210 0.00075 GROND i'
56269.781880 1.00150 0.00075 GROND i'
56269.783523 1.00023 0.00075 GROND i'
56269.785163 1.00213 0.00075 GROND i'
56269.786807 1.00097 0.00076 GROND i'
56269.788445 1.00010 0.00075 GROND i'
56269.790087 0.99798 0.00075 GROND i'
56269.791727 1.00097 0.00075 GROND i'
56269.793366 1.00072 0.00075 GROND i'
56269.795007 1.00000 0.00076 GROND i'
56269.796648 1.00080 0.00076 GROND i'
56269.798286 1.00013 0.00076 GROND i'
56269.799929 1.00161 0.00076 GROND i'
56269.801569 1.00114 0.00076 GROND i'
56269.803210 0.99946 0.00075 GROND i'
56269.804852 1.00033 0.00076 GROND i'
56269.806491 1.00017 0.00076 GROND i'
56269.808132 1.00203 0.00077 GROND i'
56269.809773 1.00159 0.00077 GROND i'
56269.811414 1.00484 0.00077 GROND i'
56269.813058 1.00111 0.00078 GROND i'
56269.814697 1.00094 0.00078 GROND i'
56269.816338 0.99957 0.00077 GROND i'
56269.817982 0.99970 0.00077 GROND i'
56269.819622 1.00056 0.00077 GROND i'
56269.821266 1.00109 0.00078 GROND i'
56269.822908 1.00035 0.00077 GROND i'
56269.824550 1.00008 0.00077 GROND i'
56269.826191 1.00071 0.00077 GROND i'
56269.827832 1.00046 0.00078 GROND i'
56269.829475 1.00148 0.00078 GROND i'
56269.831114 0.99950 0.00078 GROND i'
56269.832755 1.00160 0.00079 GROND i'
56269.834397 0.99941 0.00079 GROND i'
56269.836038 1.00028 0.00079 GROND i'
56269.837679 1.00100 0.00079 GROND i'
56269.839322 1.00169 0.00079 GROND i'
56269.840965 1.00053 0.00079 GROND i'
56269.842606 0.99991 0.00078 GROND i'
56269.844247 1.00059 0.00078 GROND i'
56269.845893 1.00024 0.00078 GROND i'
56269.847539 1.00128 0.00079 GROND i'
56269.849181 1.00104 0.00079 GROND i'
56269.850824 1.00068 0.00080 GROND i'
56269.852465 1.00158 0.00081 GROND i'
56269.854108 1.00133 0.00081 GROND i'
56269.855750 1.00073 0.00083 GROND i'
56269.857398 1.00066 0.00085 GROND i'
56269.859039 1.00036 0.00087 GROND i'
56269.860680 1.00201 0.00091 GROND i'
56269.862322 0.99953 0.00097 GROND i'
56269.547777 0.99866 0.00088 GROND z'
56269.549841 0.99811 0.00086 GROND z'
56269.551865 0.99992 0.00085 GROND z'
56269.553890 1.00203 0.00083 GROND z'
56269.555914 1.00007 0.00081 GROND z'
56269.557940 1.00392 0.00081 GROND z'
56269.559966 1.00051 0.00081 GROND z'
56269.561991 1.00268 0.00081 GROND z'
56269.564016 1.00143 0.00081 GROND z'
56269.566042 1.00087 0.00080 GROND z'
56269.568068 1.00169 0.00080 GROND z'
56269.570093 1.00111 0.00080 GROND z'
56269.572118 1.00199 0.00080 GROND z'
56269.574142 1.00281 0.00079 GROND z'
56269.576169 1.00122 0.00079 GROND z'
56269.578193 1.00055 0.00078 GROND z'
56269.580219 1.00216 0.00078 GROND z'
56269.582242 1.00294 0.00078 GROND z'
56269.584269 1.00369 0.00077 GROND z'
56269.586296 1.00107 0.00078 GROND z'
56269.588322 1.00109 0.00077 GROND z'
56269.590348 1.00198 0.00077 GROND z'
56269.593151 1.00205 0.00084 GROND z'
56269.594807 1.00079 0.00085 GROND z'
56269.596448 0.99928 0.00086 GROND z'
56269.598089 1.00136 0.00085 GROND z'
56269.599730 1.00080 0.00084 GROND z'
56269.601371 1.00070 0.00084 GROND z'
56269.603010 1.00067 0.00083 GROND z'
56269.604651 1.00131 0.00084 GROND z'
56269.606291 1.00246 0.00084 GROND z'
56269.607934 0.99936 0.00084 GROND z'
56269.609574 1.00063 0.00083 GROND z'
56269.611214 1.00115 0.00084 GROND z'
56269.612854 1.00011 0.00084 GROND z'
56269.614493 1.00117 0.00084 GROND z'
56269.616133 1.00059 0.00084 GROND z'
56269.617775 1.00101 0.00084 GROND z'
56269.619416 1.00020 0.00084 GROND z'
56269.621056 1.00209 0.00084 GROND z'
56269.622696 1.00174 0.00084 GROND z'
56269.624340 0.99872 0.00085 GROND z'
56269.625980 0.99985 0.00085 GROND z'
56269.627621 0.99989 0.00085 GROND z'
56269.629261 1.00144 0.00085 GROND z'
56269.630903 1.00166 0.00085 GROND z'
56269.632545 1.00248 0.00085 GROND z'
56269.634186 0.99948 0.00085 GROND z'
56269.635826 1.00109 0.00086 GROND z'
56269.637467 1.00109 0.00086 GROND z'
56269.639108 1.00064 0.00086 GROND z'
56269.640748 1.00281 0.00086 GROND z'
56269.642389 1.00015 0.00086 GROND z'
56269.644030 0.99957 0.00086 GROND z'
56269.645671 1.00270 0.00088 GROND z'
56269.647312 1.00271 0.00087 GROND z'
56269.648953 0.99939 0.00087 GROND z'
56269.650594 1.00181 0.00086 GROND z'
56269.652233 1.00183 0.00088 GROND z'
56269.653875 0.99978 0.00086 GROND z'
56269.655514 0.99936 0.00085 GROND z'
56269.657160 0.99685 0.00084 GROND z'
56269.658800 0.99575 0.00084 GROND z'
56269.660441 0.99297 0.00083 GROND z'
56269.662081 0.99163 0.00083 GROND z'
56269.663723 0.99036 0.00083 GROND z'
56269.665366 0.98677 0.00084 GROND z'
56269.667008 0.98834 0.00083 GROND z'
56269.668649 0.98802 0.00082 GROND z'
56269.670290 0.98904 0.00082 GROND z'
56269.671931 0.98686 0.00082 GROND z'
56269.673575 0.98788 0.00082 GROND z'
56269.675217 0.98555 0.00082 GROND z'
56269.676857 0.98540 0.00082 GROND z'
56269.678497 0.98501 0.00083 GROND z'
56269.680136 0.98476 0.00083 GROND z'
56269.681777 0.98741 0.00083 GROND z'
56269.683417 0.98515 0.00084 GROND z'
56269.685059 0.98484 0.00083 GROND z'
56269.686699 0.98519 0.00083 GROND z'
56269.688339 0.98699 0.00082 GROND z'
56269.689979 0.98629 0.00082 GROND z'
56269.691620 0.98432 0.00082 GROND z'
56269.693261 0.98667 0.00082 GROND z'
56269.694904 0.98720 0.00083 GROND z'
56269.696547 0.98580 0.00082 GROND z'
56269.698188 0.98610 0.00083 GROND z'
56269.699828 0.98529 0.00082 GROND z'
56269.701469 0.98649 0.00083 GROND z'
56269.703108 0.98635 0.00084 GROND z'
56269.704748 0.98235 0.00085 GROND z'
56269.706390 0.98752 0.00084 GROND z'
56269.708032 0.98505 0.00083 GROND z'
56269.709672 0.98611 0.00084 GROND z'
56269.711314 0.98681 0.00084 GROND z'
56269.712953 0.98429 0.00083 GROND z'
56269.714594 0.98415 0.00086 GROND z'
56269.716234 0.98754 0.00086 GROND z'
56269.717876 0.98424 0.00085 GROND z'
56269.719513 0.98321 0.00085 GROND z'
56269.721155 0.98528 0.00084 GROND z'
56269.722796 0.98396 0.00084 GROND z'
56269.724435 0.98667 0.00085 GROND z'
56269.726074 0.98707 0.00086 GROND z'
56269.727716 0.98363 0.00086 GROND z'
56269.729355 0.98366 0.00085 GROND z'
56269.730996 0.98663 0.00085 GROND z'
56269.732636 0.98356 0.00085 GROND z'
56269.734277 0.98567 0.00084 GROND z'
56269.735918 0.98709 0.00084 GROND z'
56269.737558 0.98729 0.00084 GROND z'
56269.739200 0.98499 0.00083 GROND z'
56269.740842 0.98596 0.00084 GROND z'
56269.742480 0.98829 0.00084 GROND z'
56269.744121 0.98492 0.00084 GROND z'
56269.745763 0.98751 0.00084 GROND z'
56269.747403 0.98802 0.00083 GROND z'
56269.749045 0.98492 0.00083 GROND z'
56269.750685 0.98580 0.00084 GROND z'
56269.752325 0.99201 0.00084 GROND z'
56269.753966 0.98551 0.00085 GROND z'
56269.755609 0.98556 0.00085 GROND z'
56269.757252 0.98749 0.00085 GROND z'
56269.758895 0.98701 0.00085 GROND z'
56269.760534 0.98875 0.00085 GROND z'
56269.762175 0.99176 0.00086 GROND z'
56269.763816 0.99360 0.00086 GROND z'
56269.765456 0.99580 0.00086 GROND z'
56269.767098 1.00102 0.00085 GROND z'
56269.768740 0.99980 0.00085 GROND z'
56269.770382 1.00104 0.00086 GROND z'
56269.772025 0.99890 0.00086 GROND z'
56269.773666 1.00056 0.00086 GROND z'
56269.775308 1.00137 0.00085 GROND z'
56269.776950 1.00193 0.00085 GROND z'
56269.778593 1.00036 0.00085 GROND z'
56269.780235 1.00088 0.00085 GROND z'
56269.781880 1.00142 0.00085 GROND z'
56269.783523 1.00144 0.00085 GROND z'
56269.785163 0.99929 0.00086 GROND z'
56269.786807 1.00118 0.00086 GROND z'
56269.788445 1.00105 0.00085 GROND z'
56269.790087 1.00134 0.00085 GROND z'
56269.791727 0.99996 0.00085 GROND z'
56269.793366 1.00033 0.00085 GROND z'
56269.795007 1.00170 0.00086 GROND z'
56269.796648 1.00129 0.00086 GROND z'
56269.798286 1.00239 0.00085 GROND z'
56269.799929 1.00004 0.00086 GROND z'
56269.801569 1.00164 0.00086 GROND z'
56269.803210 0.99949 0.00086 GROND z'
56269.804852 1.00143 0.00086 GROND z'
56269.806491 1.00073 0.00087 GROND z'
56269.808132 1.00136 0.00088 GROND z'
56269.809773 1.00237 0.00088 GROND z'
56269.811414 1.00104 0.00088 GROND z'
56269.813058 1.00333 0.00089 GROND z'
56269.814697 1.00108 0.00089 GROND z'
56269.816338 1.00421 0.00088 GROND z'
56269.817982 1.00223 0.00089 GROND z'
56269.819622 1.00078 0.00088 GROND z'
56269.821266 1.00039 0.00089 GROND z'
56269.822908 0.99944 0.00089 GROND z'
56269.824550 0.99935 0.00088 GROND z'
56269.826191 1.00039 0.00088 GROND z'
56269.827832 1.00291 0.00089 GROND z'
56269.829475 1.00074 0.00089 GROND z'
56269.831114 0.99959 0.00090 GROND z'
56269.832755 1.00452 0.00090 GROND z'
56269.834397 1.00000 0.00091 GROND z'
56269.836038 1.00300 0.00092 GROND z'
56269.837679 1.00060 0.00091 GROND z'
56269.839322 1.00158 0.00092 GROND z'
56269.840965 0.99998 0.00091 GROND z'
56269.842606 1.00097 0.00090 GROND z'
56269.844247 0.99999 0.00091 GROND z'
56269.845893 1.00331 0.00091 GROND z'
56269.847539 1.00089 0.00093 GROND z'
56269.849181 0.99934 0.00093 GROND z'
56269.850824 1.00104 0.00094 GROND z'
56269.852465 1.00266 0.00095 GROND z'
56269.854108 1.00059 0.00094 GROND z'
56269.855750 1.00144 0.00095 GROND z'
56269.857398 1.00128 0.00096 GROND z'
56269.859039 0.99986 0.00097 GROND z'
56269.860680 1.00000 0.00099 GROND z'
56269.862322 1.00067 0.00102 GROND z'


==> data/550-016/rv.dat <==
#BJD-2400000 RV(KM/S) ERR(KM/S) INST
56164.877923 	 21.49 	 0.08 	 CORALIE
56237.817487 	 5.81 	 0.08 	 CORALIE
56238.819306 	 16.33 	 0.08 	 CORALIE
56239.850619 	 6.69 	 0.08 	 CORALIE
56241.679708 	 -3.25 	 0.08 	 CORALIE
56242.685071 	 27.43 	 0.08 	 CORALIE
56242.823540 	 22.49 	 0.08 	 CORALIE
56265.954800 	 -3.80 	 1.63 	 ANU2.3M/ECHELLE
56265.980820 	 -6.77 	 1.60 	 ANU2.3M/ECHELLE
56266.957710 	 23.56 	 2.30 	 ANU2.3M/ECHELLE
56266.982680 	 24.59 	 2.34 	 ANU2.3M/ECHELLE
56267.065560 	 27.90 	 2.47 	 ANU2.3M/ECHELLE
56267.949100 	 -5.00 	 2.03 	 ANU2.3M/ECHELLE
56267.993550 	 -6.99 	 1.20 	 ANU2.3M/ECHELLE


==> data/551-019/lightcurve.dat <==
#BJD-2400000 FLUX ERR INST FILT
55083.758920 1.00276 0.00311 HS r'
55083.762160 1.00041 0.00305 HS r'
55083.765520 1.00270 0.00303 HS r'
55083.768730 0.99539 0.00298 HS r'
55083.772100 1.00267 0.00296 HS r'
55083.775320 0.98989 0.00296 HS r'
55083.778680 1.00151 0.00307 HS r'
55083.781910 1.01767 0.00293 HS r'
55083.785280 0.99527 0.00298 HS r'
55083.788490 0.98410 0.00293 HS r'
55083.791880 0.98752 0.00298 HS r'
55083.795110 0.99207 0.00293 HS r'
55083.798490 0.99591 0.00293 HS r'
55083.801720 1.00012 0.00282 HS r'
55083.805110 0.98854 0.00288 HS r'
55083.808340 0.99652 0.00282 HS r'
55083.811730 1.00035 0.00288 HS r'
55083.814950 1.00084 0.00284 HS r'
55083.818360 0.99576 0.00286 HS r'
55083.821590 1.01115 0.00280 HS r'
55083.824990 1.00007 0.00283 HS r'
55083.828220 1.01103 0.00283 HS r'
55083.831620 0.99620 0.00289 HS r'
55083.834840 0.99936 0.00279 HS r'
55083.838240 1.00016 0.00285 HS r'
55083.841460 1.01443 0.00274 HS r'
55083.844880 0.99978 0.00285 HS r'
55083.848110 1.00941 0.00277 HS r'
55083.851510 0.98952 0.00284 HS r'
55083.854740 1.03123 0.00273 HS r'
55083.858160 0.97702 0.00285 HS r'
55083.861380 0.97797 0.00280 HS r'
55083.864790 1.01753 0.00277 HS r'
55083.868010 0.99302 0.00275 HS r'
55083.871430 1.00637 0.00277 HS r'
55083.874650 0.98589 0.00275 HS r'
55083.878050 0.99822 0.00279 HS r'
55083.881320 0.99442 0.00276 HS r'
55083.884670 0.96597 0.00285 HS r'
55083.887940 0.99335 0.00281 HS r'
55083.891310 1.01209 0.00277 HS r'
55083.894580 1.01875 0.00271 HS r'
55083.897950 1.01684 0.00274 HS r'
55083.901200 1.01380 0.00271 HS r'
55083.904570 0.97512 0.00280 HS r'
55083.907840 1.00912 0.00274 HS r'
55083.911210 1.00676 0.00274 HS r'
55083.914480 0.97049 0.00281 HS r'
55084.756200 1.00980 0.00307 HS r'
55084.759440 0.99229 0.00303 HS r'
55084.762840 0.99473 0.00302 HS r'
55084.766070 1.01134 0.00303 HS r'
55084.769450 1.00049 0.00302 HS r'
55084.772700 0.99645 0.00296 HS r'
55084.776030 1.00029 0.00293 HS r'
55084.779260 0.99925 0.00296 HS r'
55084.782650 0.98735 0.00295 HS r'
55084.785880 0.99652 0.00292 HS r'
55084.789280 0.99054 0.00295 HS r'
55084.792530 0.99253 0.00294 HS r'
55084.795920 0.99815 0.00290 HS r'
55084.799160 0.99236 0.00290 HS r'
55084.802540 0.98759 0.00287 HS r'
55084.805780 0.99699 0.00293 HS r'
55084.809170 0.99435 0.00282 HS r'
55084.812420 0.98819 0.00289 HS r'
55084.815820 0.98772 0.00283 HS r'
55084.819070 0.99902 0.00287 HS r'
55084.822470 0.99154 0.00287 HS r'
55084.825690 1.00267 0.00286 HS r'
55084.829090 0.99674 0.00283 HS r'
55084.832310 0.99661 0.00284 HS r'
55084.835720 1.00183 0.00285 HS r'
55084.838960 1.00283 0.00282 HS r'
55084.842360 0.99337 0.00284 HS r'
55084.845590 0.99151 0.00282 HS r'
55084.848990 0.99633 0.00280 HS r'
55084.852240 0.99787 0.00282 HS r'
55084.855630 0.99991 0.00278 HS r'
55084.858870 1.00556 0.00281 HS r'
55084.862280 0.98652 0.00278 HS r'
55084.865520 1.00147 0.00277 HS r'
55084.868930 0.99837 0.00278 HS r'
55084.872170 0.99607 0.00283 HS r'
55084.875580 0.99699 0.00277 HS r'
55084.878830 0.99134 0.00278 HS r'
55084.882240 0.99324 0.00276 HS r'
55084.885490 1.00097 0.00279 HS r'
55084.888890 1.00301 0.00277 HS r'
55084.892150 1.00460 0.00277 HS r'
55084.895580 0.99434 0.00277 HS r'
55084.898820 0.99488 0.00278 HS r'
55084.902240 0.99136 0.00276 HS r'
55084.905490 0.99596 0.00274 HS r'
55084.908910 0.98688 0.00276 HS r'
55084.912150 1.00108 0.00284 HS r'
55085.895870 1.00788 0.00273 HS r'
55085.899300 0.98691 0.00280 HS r'
55085.902560 1.00000 0.00274 HS r'
55085.906040 0.97842 0.00280 HS r'
55085.909300 0.98306 0.00279 HS r'
55085.912700 0.98079 0.00289 HS r'
55086.752030 0.99080 0.00295 HS r'
55086.755300 1.00180 0.00295 HS r'
55086.758710 0.99485 0.00290 HS r'
55086.765380 0.99755 0.00288 HS r'
55086.768630 1.00445 0.00291 HS r'
55086.772050 0.98847 0.00290 HS r'
55086.775300 1.00037 0.00286 HS r'
55086.778720 0.99939 0.00289 HS r'
55086.781970 0.99185 0.00286 HS r'
55086.785390 0.99035 0.00286 HS r'
55086.788650 0.99419 0.00286 HS r'
55086.792070 0.99530 0.00285 HS r'
55086.795320 0.99903 0.00285 HS r'
55086.798730 0.99551 0.00284 HS r'
55086.802000 0.99611 0.00284 HS r'
55086.805420 0.99453 0.00283 HS r'
55086.808700 1.00049 0.00281 HS r'
55086.812100 0.99933 0.00280 HS r'
55086.815340 1.00129 0.00283 HS r'
55086.818760 0.99430 0.00280 HS r'
55086.821990 0.99880 0.00283 HS r'
55086.825410 0.98666 0.00282 HS r'
55086.828650 1.00008 0.00287 HS r'
55086.832060 0.98610 0.00292 HS r'
55086.835280 1.00101 0.00281 HS r'
55086.838700 0.98563 0.00280 HS r'
55086.841940 0.99626 0.00278 HS r'
55086.845370 0.99820 0.00279 HS r'
55086.848610 1.00171 0.00280 HS r'
55086.852040 0.99776 0.00281 HS r'
55086.855280 1.00512 0.00283 HS r'
55086.858720 0.99444 0.00281 HS r'
55086.861980 0.99197 0.00279 HS r'
55086.865400 0.99602 0.00279 HS r'
55086.868670 0.99361 0.00281 HS r'
55086.872100 0.99057 0.00284 HS r'
55086.875340 0.99663 0.00283 HS r'
55086.878740 0.99259 0.00280 HS r'
55086.881990 1.00217 0.00279 HS r'
55086.885400 0.99018 0.00277 HS r'
55086.888660 0.99733 0.00275 HS r'
55086.892060 0.98437 0.00276 HS r'
55086.895320 0.99673 0.00284 HS r'
55086.898710 0.99305 0.00280 HS r'
55086.901960 0.99543 0.00279 HS r'
55086.905370 0.99747 0.00277 HS r'
55086.908630 0.99435 0.00278 HS r'
55086.912060 1.00102 0.00284 HS r'
55088.755720 0.99740 0.00291 HS r'
55088.765620 1.00214 0.00305 HS r'
55088.769010 0.99787 0.00288 HS r'
55088.772280 0.99319 0.00288 HS r'
55088.775690 0.99398 0.00289 HS r'
55088.778930 1.00183 0.00285 HS r'
55088.782340 0.99057 0.00301 HS r'
55088.785580 1.00057 0.00288 HS r'
55088.789010 0.99178 0.00287 HS r'
55088.792250 1.00330 0.00286 HS r'
55088.795680 0.99547 0.00281 HS r'
55088.798930 1.00282 0.00281 HS r'
55088.802360 1.00648 0.00280 HS r'
55088.805610 1.00401 0.00282 HS r'
55088.808990 0.99886 0.00284 HS r'
55088.812230 1.00689 0.00279 HS r'
55088.815660 0.99119 0.00280 HS r'
55088.822340 1.00601 0.00273 HS r'
55088.829020 0.98740 0.00277 HS r'
55088.832270 0.99349 0.00276 HS r'
55088.835710 1.00280 0.00274 HS r'
55088.842410 0.99753 0.00275 HS r'
55088.849090 1.00364 0.00273 HS r'
55088.852340 1.00095 0.00275 HS r'
55088.855790 0.99909 0.00273 HS r'
55088.858980 0.99612 0.00276 HS r'
55088.862430 0.99587 0.00272 HS r'
55088.865680 1.00911 0.00273 HS r'
55088.869140 1.00072 0.00273 HS r'
55088.872410 1.00893 0.00272 HS r'
55088.875860 0.98596 0.00274 HS r'
55088.879150 0.99301 0.00273 HS r'
55088.882560 1.00574 0.00272 HS r'
55088.885850 0.99831 0.00273 HS r'
55088.889190 1.00978 0.00272 HS r'
55088.892480 1.00880 0.00270 HS r'
55088.895890 0.99972 0.00274 HS r'
55088.899190 1.00624 0.00274 HS r'
55088.902570 0.99524 0.00276 HS r'
55088.905860 0.99806 0.00277 HS r'
55088.909240 0.98221 0.00278 HS r'
55089.755310 1.00308 0.00290 HS r'
55089.758570 1.00387 0.00288 HS r'
55089.762000 0.99671 0.00294 HS r'
55089.765250 1.00699 0.00288 HS r'
55089.768660 1.00689 0.00300 HS r'
55089.771890 1.00668 0.00304 HS r'
55089.775280 1.00993 0.00308 HS r'
55089.778500 1.00860 0.00301 HS r'
55089.781890 0.99325 0.00326 HS r'
55089.845160 0.99007 0.00280 HS r'
55089.848420 0.99399 0.00278 HS r'
55089.851840 0.99089 0.00274 HS r'
55089.855110 0.99953 0.00279 HS r'
55089.858540 0.99093 0.00279 HS r'
55089.861810 0.99300 0.00277 HS r'
55089.865250 0.98715 0.00275 HS r'
55089.868520 0.99209 0.00275 HS r'
55089.871960 0.99386 0.00275 HS r'
55089.875220 0.99410 0.00277 HS r'
55089.878640 0.99267 0.00278 HS r'
55089.881900 0.99126 0.00275 HS r'
55089.885330 0.98843 0.00276 HS r'
55089.888530 0.99448 0.00274 HS r'
55089.891950 0.97596 0.00275 HS r'
55089.895200 0.99169 0.00273 HS r'
55089.898650 0.98790 0.00276 HS r'
55089.901920 0.98615 0.00275 HS r'
55089.905340 0.98639 0.00277 HS r'
55089.908610 0.97982 0.00279 HS r'
55091.506280 1.00647 0.00306 HS r'
55091.509570 0.99922 0.00298 HS r'
55091.512930 1.00686 0.00296 HS r'
55091.516230 1.00040 0.00294 HS r'
55091.519580 0.99574 0.00294 HS r'
55091.522880 0.99766 0.00289 HS r'
55091.526210 0.99740 0.00289 HS r'
55091.529560 0.99477 0.00287 HS r'
55091.532870 1.00109 0.00283 HS r'
55091.536200 0.99797 0.00280 HS r'
55091.539500 0.99804 0.00278 HS r'
55091.542830 1.00630 0.00277 HS r'
55091.546170 1.00443 0.00275 HS r'
55091.549490 1.00355 0.00273 HS r'
55091.552820 1.01203 0.00273 HS r'
55091.556140 1.00014 0.00274 HS r'
55091.559480 0.99883 0.00269 HS r'
55091.562820 0.99872 0.00272 HS r'
55091.566120 0.99926 0.00267 HS r'
55091.569450 0.99582 0.00270 HS r'
55091.572790 1.00182 0.00268 HS r'
55091.576150 1.00001 0.00268 HS r'
55091.579490 0.99293 0.00289 HS r'
55091.582780 1.00139 0.00265 HS r'
55091.592690 0.99507 0.00267 HS r'
55091.599360 1.00018 0.00265 HS r'
55091.606040 0.99642 0.00266 HS r'
55091.612690 0.99718 0.00266 HS r'
55091.619310 0.99850 0.00267 HS r'
55091.625920 1.00053 0.00264 HS r'
55091.632570 1.00540 0.00265 HS r'
55091.635830 1.00418 0.00269 HS r'
55091.639210 0.99889 0.00264 HS r'
55091.642510 0.99409 0.00269 HS r'
55091.645860 1.00305 0.00262 HS r'
55091.649190 1.00490 0.00267 HS r'
55091.652540 0.99435 0.00262 HS r'
55091.659200 0.99697 0.00264 HS r'
55092.740210 1.01405 0.00333 HS r'
55092.776540 0.98622 0.00348 HS r'
55092.822750 0.98129 0.00344 HS r'
55092.855790 0.98967 0.00344 HS r'
55092.862410 0.98534 0.00341 HS r'
55092.882240 0.98696 0.00340 HS r'
55092.895480 0.98681 0.00338 HS r'
55092.898710 1.01137 0.00313 HS r'
55093.496560 0.99995 0.00291 HS r'
55093.499910 0.99532 0.00292 HS r'
55093.506550 0.99817 0.00293 HS r'
55093.509860 0.99511 0.00287 HS r'
55093.513200 1.00070 0.00285 HS r'
55093.516550 0.99542 0.00297 HS r'
55093.519860 0.99857 0.00291 HS r'
55093.526500 0.99356 0.00285 HS r'
55093.529760 0.99870 0.00282 HS r'
55093.536470 1.00478 0.00279 HS r'
55093.539810 0.99804 0.00295 HS r'
55093.543130 0.99925 0.00288 HS r'
55093.546460 0.99561 0.00287 HS r'
55093.549780 1.00197 0.00297 HS r'
55093.553090 1.00096 0.00285 HS r'
55093.556410 0.99535 0.00291 HS r'
55093.566340 0.99822 0.00282 HS r'
55093.569670 1.00277 0.00286 HS r'
55093.573000 1.00415 0.00284 HS r'
55093.576330 1.00532 0.00284 HS r'
55093.579650 1.00229 0.00286 HS r'
55093.586290 1.00328 0.00281 HS r'
55093.589620 1.00097 0.00290 HS r'
55093.592930 0.99679 0.00277 HS r'
55093.596270 0.99743 0.00288 HS r'
55093.599590 1.00234 0.00288 HS r'
55093.602900 0.99675 0.00278 HS r'
55093.606220 1.00364 0.00278 HS r'
55093.609550 1.00761 0.00280 HS r'
55093.612880 1.00364 0.00280 HS r'
55093.616140 0.99856 0.00273 HS r'
55093.619540 0.99412 0.00275 HS r'
55093.622870 0.99418 0.00276 HS r'
55093.626200 1.01027 0.00268 HS r'
55093.629540 0.99887 0.00269 HS r'
55093.632870 1.00176 0.00273 HS r'
55093.636200 0.99759 0.00270 HS r'
55093.639540 1.00118 0.00269 HS r'
55093.642890 1.00018 0.00268 HS r'
55093.646230 1.00533 0.00267 HS r'
55093.649570 1.00231 0.00267 HS r'
55093.652910 0.99424 0.00268 HS r'
55093.656250 0.99985 0.00270 HS r'
55093.732200 0.99054 0.00299 HS r'
55093.735590 0.99384 0.00291 HS r'
55093.738850 0.98463 0.00292 HS r'
55093.742230 0.99399 0.00290 HS r'
55093.745480 1.01142 0.00284 HS r'
55093.748830 0.98765 0.00287 HS r'
55093.752100 1.02412 0.00282 HS r'
55093.755500 1.00035 0.00284 HS r'
55093.758750 0.99546 0.00283 HS r'
55093.762140 0.99033 0.00283 HS r'
55093.765400 1.01979 0.00280 HS r'
55093.768780 0.98862 0.00281 HS r'
55093.772030 1.01075 0.00279 HS r'
55093.775440 0.99665 0.00280 HS r'
55093.778690 1.00230 0.00278 HS r'
55093.782080 0.97658 0.00282 HS r'
55093.785340 1.00769 0.00276 HS r'
55093.788750 0.99675 0.00277 HS r'
55093.792010 1.00235 0.00277 HS r'
55093.795410 0.99948 0.00276 HS r'
55093.798690 0.99444 0.00278 HS r'
55093.802090 0.99015 0.00278 HS r'
55093.805330 1.00374 0.00276 HS r'
55093.808730 0.99681 0.00276 HS r'
55093.811990 1.00106 0.00275 HS r'
55093.815400 0.99238 0.00277 HS r'
55093.818680 1.00697 0.00275 HS r'
55093.822100 0.99723 0.00276 HS r'
55093.825360 1.00316 0.00274 HS r'
55093.828790 1.00728 0.00274 HS r'
55093.832050 0.99771 0.00276 HS r'
55093.835480 0.99964 0.00275 HS r'
55093.838750 0.99013 0.00276 HS r'
55093.842170 0.99909 0.00274 HS r'
55093.845430 1.00539 0.00274 HS r'
55093.848850 1.00125 0.00273 HS r'
55093.852120 1.00499 0.00272 HS r'
55093.855540 0.98187 0.00276 HS r'
55093.858810 0.99244 0.00273 HS r'
55093.862210 0.99175 0.00275 HS r'
55093.865470 1.00127 0.00273 HS r'
55093.868900 0.96832 0.00276 HS r'
55093.872150 1.00238 0.00273 HS r'
55093.875580 1.00203 0.00273 HS r'
55093.878860 1.00719 0.00273 HS r'
55093.882270 1.00081 0.00273 HS r'
55093.885530 0.99800 0.00272 HS r'
55093.888930 1.00936 0.00271 HS r'
55093.892200 0.98896 0.00272 HS r'
55093.895620 0.99573 0.00273 HS r'
55093.898890 0.99724 0.00273 HS r'
55094.493220 0.99576 0.00305 HS r'
55094.496610 0.99530 0.00312 HS r'
55094.503090 0.98210 0.00371 HS r'
55094.512780 0.98790 0.00306 HS r'
55094.528980 0.98690 0.00319 HS r'
55094.551580 0.98456 0.00294 HS r'
55094.558060 0.98498 0.00293 HS r'
55094.561370 0.98611 0.00284 HS r'
55094.564690 0.97494 0.00346 HS r'
55094.567970 0.99541 0.00304 HS r'
55094.574430 0.98594 0.00345 HS r'
55094.580890 0.97855 0.00315 HS r'
55094.600510 0.98612 0.00295 HS r'
55094.613530 0.99297 0.00293 HS r'
55094.629930 0.99995 0.00334 HS r'
55094.636310 1.00645 0.00341 HS r'
55094.642690 1.00259 0.00297 HS r'
55094.645970 1.00461 0.00291 HS r'
55094.652510 0.99672 0.00281 HS r'
55094.759530 1.01451 0.00295 HS r'
55094.762930 0.99463 0.00306 HS r'
55094.766160 1.01071 0.00293 HS r'
55094.769550 0.99604 0.00306 HS r'
55094.772780 1.00121 0.00291 HS r'
55094.776140 0.99435 0.00302 HS r'
55094.779370 1.01543 0.00290 HS r'
55094.782760 0.99579 0.00300 HS r'
55094.786000 1.00036 0.00288 HS r'
55094.789410 0.99242 0.00299 HS r'
55094.792650 1.00832 0.00288 HS r'
55094.796060 0.99321 0.00297 HS r'
55094.799300 1.00327 0.00286 HS r'
55094.802710 0.99669 0.00305 HS r'
55094.805940 0.99385 0.00290 HS r'
55094.809350 0.99530 0.00302 HS r'
55094.812590 1.00201 0.00287 HS r'
55094.815990 1.00087 0.00300 HS r'
55094.819230 1.01137 0.00286 HS r'
55094.822640 0.99342 0.00299 HS r'
55094.825880 1.00320 0.00287 HS r'
55094.829280 0.98579 0.00298 HS r'
55094.832530 1.01219 0.00288 HS r'
55094.835930 0.99792 0.00300 HS r'
55094.839160 1.00766 0.00286 HS r'
55094.842550 0.99947 0.00299 HS r'
55094.845780 1.01395 0.00285 HS r'
55094.849200 0.99626 0.00300 HS r'
55094.852430 1.02082 0.00285 HS r'
55094.855830 0.98832 0.00300 HS r'
55094.859070 1.00388 0.00287 HS r'
55094.862490 1.00364 0.00300 HS r'
55094.865720 1.02153 0.00283 HS r'
55094.869070 0.99589 0.00300 HS r'
55094.872300 1.00544 0.00286 HS r'
55094.875710 0.99418 0.00298 HS r'
55094.878950 1.02395 0.00284 HS r'
55094.882350 0.99377 0.00297 HS r'
55094.885600 1.01601 0.00284 HS r'
55094.888970 0.99031 0.00298 HS r'
55094.892240 1.01761 0.00285 HS r'
55094.895630 1.00725 0.00295 HS r'
55094.898890 0.99182 0.00288 HS r'
55095.524720 0.99152 0.00395 HS r'
55095.527950 1.01113 0.00372 HS r'
55095.627560 1.00892 0.00283 HS r'
55095.630870 1.00798 0.00282 HS r'
55095.634190 0.99840 0.00286 HS r'
55095.637540 1.00376 0.00285 HS r'
55095.640870 0.99931 0.00286 HS r'
55095.644190 1.00437 0.00288 HS r'
55095.647500 1.00818 0.00284 HS r'
55095.650840 1.00579 0.00286 HS r'
55095.654170 0.99325 0.00286 HS r'
55095.657500 1.00252 0.00289 HS r'
55096.563530 1.00069 0.00340 HS r'
55096.576780 0.97986 0.00440 HS r'
55096.724030 0.98917 0.00329 HS r'
55096.727280 1.00878 0.00315 HS r'
55096.730640 0.98814 0.00326 HS r'
55096.733900 1.00533 0.00314 HS r'
55096.737260 0.98588 0.00323 HS r'
55096.740530 1.01194 0.00312 HS r'
55096.743910 0.99282 0.00321 HS r'
55096.747410 1.00381 0.00309 HS r'
55096.750780 0.98901 0.00325 HS r'
55096.754090 1.00596 0.00310 HS r'
55096.757460 0.99407 0.00322 HS r'
55096.760710 1.01801 0.00308 HS r'
55096.764190 0.98997 0.00319 HS r'
55096.767650 1.00171 0.00312 HS r'
55096.771210 0.98426 0.00324 HS r'
55096.774540 0.99865 0.00315 HS r'
55096.781160 1.00964 0.00308 HS r'
55097.485480 1.00765 0.00437 HS r'
55097.488810 1.01500 0.00385 HS r'
55097.492110 1.00141 0.00338 HS r'
55097.495430 0.99567 0.00336 HS r'
55097.498700 0.99107 0.00329 HS r'
55097.502110 0.98988 0.00363 HS r'
55097.505430 1.00156 0.00390 HS r'
55097.511990 1.00508 0.00465 HS r'
55097.515280 1.00292 0.00408 HS r'
55097.518580 1.00881 0.00314 HS r'
55097.525250 1.00425 0.00308 HS r'
55097.528580 1.00212 0.00310 HS r'
55097.531900 1.00173 0.00309 HS r'
55097.535220 1.00444 0.00305 HS r'
55097.538540 1.01774 0.00302 HS r'
55097.545180 0.99788 0.00302 HS r'
55097.551840 1.00165 0.00298 HS r'
55097.555170 1.00820 0.00298 HS r'
55097.558430 0.99881 0.00291 HS r'
55097.561860 0.99880 0.00294 HS r'
55097.565190 1.01070 0.00295 HS r'
55097.568510 0.98884 0.00301 HS r'
55097.575110 1.00550 0.00293 HS r'
55097.578440 0.99596 0.00293 HS r'
55097.581710 1.00829 0.00287 HS r'
55097.585130 1.00102 0.00291 HS r'
55097.595110 1.01844 0.00296 HS r'
55097.598430 1.00317 0.00287 HS r'
55097.601770 0.99862 0.00307 HS r'
55097.605060 0.99772 0.00296 HS r'
55097.608340 1.00446 0.00287 HS r'
55097.611770 0.99876 0.00288 HS r'
55097.618380 1.00300 0.00288 HS r'
55097.621710 0.99687 0.00289 HS r'
55097.625040 0.99957 0.00289 HS r'
55097.628300 1.00457 0.00287 HS r'
55097.631610 0.99887 0.00288 HS r'
55098.544600 1.04083 0.00450 HS r'
55098.551160 0.99752 0.00511 HS r'
55098.573800 1.03020 0.00458 HS r'
55098.718950 1.00417 0.00301 HS r'
55098.722330 0.98855 0.00307 HS r'
55098.725590 1.00537 0.00295 HS r'
55098.728960 0.98598 0.00306 HS r'
55098.732220 0.99726 0.00296 HS r'
55098.735590 0.98382 0.00303 HS r'
55098.738850 1.00328 0.00291 HS r'
55098.742210 0.98588 0.00299 HS r'
55098.745460 1.00480 0.00290 HS r'
55098.748830 0.98896 0.00298 HS r'
55098.752030 1.00832 0.00287 HS r'
55098.755400 0.99592 0.00298 HS r'
55098.758640 0.98544 0.00291 HS r'
55098.762020 0.99765 0.00298 HS r'
55098.765290 1.00268 0.00287 HS r'
55098.768670 0.99289 0.00298 HS r'
55098.771920 1.01278 0.00286 HS r'
55098.775280 0.98836 0.00295 HS r'
55098.778540 1.00802 0.00284 HS r'
55098.781910 0.99286 0.00295 HS r'
55098.785140 0.99999 0.00284 HS r'
55098.788540 0.99340 0.00295 HS r'
55098.791790 0.99594 0.00284 HS r'
55098.795200 1.00087 0.00293 HS r'
55098.798440 1.01098 0.00281 HS r'
55098.801830 0.99031 0.00296 HS r'
55098.805100 1.00099 0.00281 HS r'
55098.808490 0.99514 0.00293 HS r'
55098.811750 1.00416 0.00283 HS r'
55098.815130 0.98859 0.00293 HS r'
55098.818390 0.99840 0.00281 HS r'
55098.821760 0.98221 0.00293 HS r'
55098.825020 1.00337 0.00282 HS r'
55098.828420 0.99144 0.00291 HS r'
55098.831660 1.00418 0.00288 HS r'
55098.835060 0.98417 0.00308 HS r'
55098.838350 1.01460 0.00287 HS r'
55098.841770 0.98712 0.00301 HS r'
55098.845010 1.00205 0.00281 HS r'
55098.848450 0.98811 0.00291 HS r'
55098.851730 1.00512 0.00280 HS r'
55098.855150 0.99263 0.00292 HS r'
55098.858390 1.00386 0.00281 HS r'
55098.861780 0.99300 0.00291 HS r'
55098.865010 1.00276 0.00283 HS r'
55098.868410 0.99644 0.00293 HS r'
55098.871660 1.00125 0.00280 HS r'
55098.875050 0.99250 0.00294 HS r'
55098.878290 1.01496 0.00278 HS r'
55098.881690 0.99241 0.00295 HS r'
55098.884950 1.00742 0.00279 HS r'
55098.888350 0.98772 0.00292 HS r'
55098.891610 1.00464 0.00280 HS r'
55098.895040 0.98148 0.00293 HS r'
55099.650670 1.00746 0.00280 HS r'
55099.717390 0.99576 0.00325 HS r'
55099.720640 1.00519 0.00304 HS r'
55099.724020 0.99755 0.00316 HS r'
55099.727280 0.99921 0.00300 HS r'
55099.730670 0.99218 0.00315 HS r'
55099.733920 0.99643 0.00299 HS r'
55099.737300 0.98826 0.00313 HS r'
55099.740550 1.00515 0.00298 HS r'
55099.743940 0.99416 0.00318 HS r'
55099.747190 1.00402 0.00295 HS r'
55099.750570 0.98722 0.00310 HS r'
55099.753820 1.00614 0.00294 HS r'
55099.757190 0.99145 0.00311 HS r'
55099.760460 1.00776 0.00298 HS r'
55099.763850 0.99363 0.00325 HS r'
55099.767090 1.00752 0.00304 HS r'
55099.770460 0.99153 0.00319 HS r'
55099.773670 1.01438 0.00295 HS r'
55099.777050 0.98632 0.00313 HS r'
55099.780290 1.01532 0.00293 HS r'
55099.783680 0.99316 0.00313 HS r'
55099.786910 1.00844 0.00289 HS r'
55099.790310 0.98277 0.00302 HS r'
55099.793560 1.00774 0.00290 HS r'
55099.796960 0.98477 0.00313 HS r'
55099.800200 1.00572 0.00291 HS r'
55099.803620 0.98885 0.00320 HS r'
55099.806850 1.01751 0.00293 HS r'
55099.810230 0.98952 0.00307 HS r'
55099.813470 1.01996 0.00285 HS r'
55099.816870 0.99111 0.00307 HS r'
55099.820090 1.01007 0.00289 HS r'
55099.823500 0.99596 0.00312 HS r'
55099.826730 1.01967 0.00286 HS r'
55099.830130 0.98535 0.00305 HS r'
55099.833360 1.00878 0.00290 HS r'
55099.836740 0.99497 0.00309 HS r'
55099.840010 1.01036 0.00292 HS r'
55099.843400 0.98946 0.00305 HS r'
55099.846660 1.01643 0.00289 HS r'
55099.850040 0.98911 0.00305 HS r'
55099.853310 1.00612 0.00287 HS r'
55099.856690 0.99221 0.00304 HS r'
55099.859950 1.00138 0.00287 HS r'
55099.863320 0.98396 0.00304 HS r'
55099.866590 1.01145 0.00293 HS r'
55099.869960 0.99062 0.00305 HS r'
55099.873200 1.01646 0.00290 HS r'
55099.876570 0.99206 0.00303 HS r'
55099.879840 1.01543 0.00289 HS r'
55100.492130 1.01469 0.00265 HS r'
55100.495520 0.98626 0.00265 HS r'
55100.498850 1.00539 0.00262 HS r'
55100.502190 0.98573 0.00266 HS r'
55100.505530 1.00537 0.00261 HS r'
55100.508880 1.00142 0.00264 HS r'
55100.512220 0.99840 0.00264 HS r'
55100.515520 1.00350 0.00256 HS r'
55100.518840 0.99227 0.00263 HS r'
55100.522280 0.99958 0.00262 HS r'
55100.525620 1.02939 0.00258 HS r'
55100.528950 0.98308 0.00263 HS r'
55100.532300 0.99605 0.00261 HS r'
55100.535660 1.01450 0.00260 HS r'
55100.539000 0.99551 0.00259 HS r'
55100.542350 1.01781 0.00259 HS r'
55100.545700 0.99086 0.00259 HS r'
55100.549040 1.00326 0.00261 HS r'
55100.555710 0.99872 0.00258 HS r'
55100.559060 0.99119 0.00261 HS r'
55100.565730 1.01081 0.00261 HS r'
55100.569060 1.00405 0.00257 HS r'
55100.572400 1.00693 0.00254 HS r'
55100.585740 0.98063 0.00266 HS r'
55100.589050 0.98913 0.00255 HS r'
55100.592400 1.00401 0.00253 HS r'
55100.599070 1.01164 0.00256 HS r'
55100.602400 1.00239 0.00251 HS r'
55100.605740 1.00071 0.00252 HS r'
55100.609020 1.00926 0.00252 HS r'
55100.615790 1.01202 0.00249 HS r'
55100.619140 1.00357 0.00252 HS r'
55100.622480 0.98636 0.00254 HS r'
55100.625820 1.00207 0.00253 HS r'
55100.629150 1.00012 0.00252 HS r'
55100.632500 1.01530 0.00253 HS r'
55100.635830 0.99463 0.00253 HS r'
55100.639180 1.00219 0.00256 HS r'
55100.642520 1.00769 0.00250 HS r'
55100.715340 0.97706 0.00328 HS r'
55100.718580 1.01270 0.00306 HS r'
55100.721940 0.98692 0.00321 HS r'
55100.725150 1.00953 0.00298 HS r'
55100.728520 0.98435 0.00315 HS r'
55100.731760 1.00875 0.00297 HS r'
55100.735130 0.99304 0.00312 HS r'
55100.738370 1.01096 0.00296 HS r'
55100.741740 0.99793 0.00313 HS r'
55100.744970 1.01102 0.00294 HS r'
55100.748350 0.99488 0.00311 HS r'
55100.751600 1.02130 0.00293 HS r'
55100.754980 0.98776 0.00311 HS r'
55100.758230 1.01448 0.00291 HS r'
55100.761610 0.99765 0.00312 HS r'
55100.764850 1.00915 0.00295 HS r'
55100.768230 1.00073 0.00309 HS r'
55100.771470 1.02271 0.00292 HS r'
55100.774860 0.99089 0.00311 HS r'
55100.778080 1.01264 0.00294 HS r'
55100.781460 0.98219 0.00314 HS r'
55100.784690 1.02227 0.00293 HS r'
55100.788100 0.99391 0.00310 HS r'
55100.791320 1.01002 0.00296 HS r'
55100.794710 0.99527 0.00312 HS r'
55100.797940 1.00525 0.00291 HS r'
55100.801340 0.99433 0.00310 HS r'
55100.804580 1.01498 0.00289 HS r'
55100.807960 0.99697 0.00307 HS r'
55100.811190 1.01122 0.00291 HS r'
55100.814580 0.99313 0.00304 HS r'
55100.817830 1.00737 0.00288 HS r'
55100.821230 0.99133 0.00305 HS r'
55100.824450 1.01585 0.00287 HS r'
55100.827850 0.99448 0.00306 HS r'
55100.831080 1.01428 0.00288 HS r'
55100.834480 0.98870 0.00306 HS r'
55100.837730 1.02333 0.00288 HS r'
55100.841110 0.99172 0.00304 HS r'
55100.844300 1.01734 0.00288 HS r'
55100.847670 0.98381 0.00305 HS r'
55100.850920 1.01815 0.00288 HS r'
55100.854290 0.99824 0.00304 HS r'
55101.479490 1.03220 0.00278 HS r'
55101.482800 1.00156 0.00283 HS r'
55101.486120 0.99523 0.00280 HS r'
55101.489460 0.99010 0.00282 HS r'
55101.492790 0.99061 0.00278 HS r'
55101.496110 1.00264 0.00279 HS r'
55101.499440 0.98649 0.00279 HS r'
55101.506120 0.98084 0.00278 HS r'
55101.512800 1.01473 0.00267 HS r'
55101.516160 0.99710 0.00270 HS r'
55101.519460 0.99081 0.00265 HS r'
55101.522900 0.99723 0.00267 HS r'
55101.526260 1.00845 0.00266 HS r'
55101.529600 1.00108 0.00267 HS r'
55101.532960 0.98563 0.00268 HS r'
55101.539670 0.99687 0.00265 HS r'
55101.543020 0.98361 0.00265 HS r'
55101.546370 0.98109 0.00267 HS r'
55101.549720 0.99462 0.00264 HS r'
55101.553080 1.00166 0.00262 HS r'
55101.556440 0.98331 0.00266 HS r'
55101.559790 0.99420 0.00259 HS r'
55101.563150 0.98849 0.00260 HS r'
55101.566510 0.97757 0.00264 HS r'
55101.569870 0.98306 0.00274 HS r'
55101.573200 0.99762 0.00268 HS r'
55101.576540 0.99353 0.00269 HS r'
55101.579870 1.00124 0.00262 HS r'
55101.583230 0.98323 0.00260 HS r'
55101.586580 0.99308 0.00258 HS r'
55101.589950 1.01251 0.00257 HS r'
55101.596600 0.97190 0.00258 HS r'
55101.600040 0.99329 0.00257 HS r'
55101.603390 1.01446 0.00253 HS r'
55101.610060 1.00145 0.00254 HS r'
55101.613400 0.98524 0.00267 HS r'
55101.616730 0.98823 0.00256 HS r'
55101.620080 0.99630 0.00254 HS r'
55101.633400 0.99822 0.00255 HS r'
55101.643430 0.99151 0.00256 HS r'
55101.646790 1.01267 0.00253 HS r'
55101.650130 1.01666 0.00251 HS r'
55101.713640 0.97198 0.00359 HS r'
55101.729980 0.99973 0.00333 HS r'
55101.733310 0.98044 0.00368 HS r'
55101.736560 0.99883 0.00328 HS r'
55101.739900 0.97935 0.00357 HS r'
55101.766200 0.97910 0.00343 HS r'
55101.873710 0.99206 0.00325 HS r'
55101.886920 0.98501 0.00333 HS r'
55101.890130 1.00850 0.00310 HS r'
55102.638460 1.00009 0.00256 HS r'
55102.641830 1.00676 0.00258 HS r'
55102.645160 1.00302 0.00260 HS r'
55102.648490 1.00199 0.00260 HS r'
55102.651830 0.99862 0.00261 HS r'
55102.868180 1.01936 0.00294 HS r'
55102.871560 0.99066 0.00315 HS r'
55102.874790 1.01785 0.00295 HS r'
55102.881410 1.01778 0.00298 HS r'
55102.884790 0.98793 0.00320 HS r'
55102.888020 1.01170 0.00298 HS r'
55102.891410 0.98855 0.00321 HS r'
55103.470150 0.95791 0.00373 HS r'
55103.473400 1.00896 0.00362 HS r'
55103.476660 0.99696 0.00366 HS r'
55103.479920 0.99345 0.00372 HS r'
55103.483200 1.01533 0.00350 HS r'
55103.486480 1.01155 0.00348 HS r'
55103.489750 1.00579 0.00348 HS r'
55103.493030 0.99464 0.00370 HS r'
55103.502820 0.99946 0.00337 HS r'
55103.509400 1.00009 0.00327 HS r'
55103.512690 1.00107 0.00319 HS r'
55103.515980 1.01354 0.00324 HS r'
55103.519260 1.00891 0.00308 HS r'
55103.525870 0.99550 0.00306 HS r'
55103.529180 0.99538 0.00302 HS r'
55103.535790 1.00861 0.00295 HS r'
55103.539100 0.99697 0.00297 HS r'
55103.542430 1.00100 0.00292 HS r'
55103.549070 1.00439 0.00286 HS r'
55103.552390 0.99631 0.00287 HS r'
55103.555700 0.99655 0.00289 HS r'
55103.559010 0.99609 0.00286 HS r'
55103.562330 1.00575 0.00281 HS r'
55103.565660 0.98291 0.00291 HS r'
55103.568980 0.99862 0.00286 HS r'
55103.575630 1.00728 0.00277 HS r'
55103.578950 0.99410 0.00275 HS r'
55103.582300 0.99948 0.00274 HS r'
55103.585560 0.99799 0.00267 HS r'
55103.589010 1.00714 0.00271 HS r'
55103.592360 1.01585 0.00277 HS r'
55103.595680 1.00325 0.00272 HS r'
55103.599030 1.00676 0.00270 HS r'
55103.602390 0.99996 0.00270 HS r'
55103.605740 0.99038 0.00271 HS r'
55103.609080 1.00679 0.00266 HS r'
55103.612420 1.00510 0.00267 HS r'
55103.615760 1.00908 0.00269 HS r'
55103.619100 0.99937 0.00267 HS r'
55103.622450 0.99973 0.00266 HS r'
55103.625790 1.00580 0.00267 HS r'
55103.632470 1.00083 0.00264 HS r'
55103.635800 1.00274 0.00266 HS r'
55103.639140 1.00722 0.00267 HS r'
55103.642490 1.00291 0.00264 HS r'
55103.645820 1.00164 0.00265 HS r'
55103.649190 1.00570 0.00264 HS r'
55104.522320 1.01448 0.00537 HS r'
55104.525560 1.00724 0.00385 HS r'
55104.528820 1.00742 0.00431 HS r'
55104.551340 1.00956 0.00462 HS r'
55104.704330 1.00583 0.00339 HS r'
55104.710870 1.00952 0.00335 HS r'
55104.717390 1.00869 0.00326 HS r'
55104.720740 0.99028 0.00340 HS r'
55104.723940 1.00313 0.00324 HS r'
55104.727280 1.00075 0.00335 HS r'
55104.730480 0.99450 0.00322 HS r'
55104.733840 0.98461 0.00345 HS r'
55104.737030 1.00713 0.00321 HS r'
55104.740390 0.98798 0.00335 HS r'
55104.743580 1.00313 0.00323 HS r'
55104.753460 0.98420 0.00334 HS r'
55104.756670 0.99313 0.00309 HS r'
55104.760030 0.97744 0.00330 HS r'
55104.763230 1.00551 0.00310 HS r'
55104.766580 0.98243 0.00331 HS r'
55104.773140 0.98620 0.00325 HS r'
55104.779700 0.98008 0.00323 HS r'
55104.782900 1.01022 0.00304 HS r'
55104.786250 0.98048 0.00323 HS r'
55104.789470 1.00626 0.00305 HS r'
55104.796040 1.00350 0.00306 HS r'
55104.799330 0.98277 0.00326 HS r'
55104.802560 1.00480 0.00308 HS r'
55104.809160 1.00926 0.00306 HS r'
55104.812510 0.97286 0.00325 HS r'
55104.815750 0.99891 0.00305 HS r'
55104.822290 1.00303 0.00303 HS r'
55104.828890 1.00031 0.00300 HS r'
55104.832260 0.98504 0.00319 HS r'
55104.835490 1.00280 0.00298 HS r'
55104.838860 0.99008 0.00315 HS r'
55104.842110 1.01031 0.00297 HS r'
55104.845480 0.98894 0.00313 HS r'
55104.848710 1.00655 0.00297 HS r'
55104.852080 0.98266 0.00310 HS r'
55104.855260 1.01470 0.00294 HS r'
55104.858610 0.98830 0.00313 HS r'
55104.861850 1.01400 0.00295 HS r'
55104.865220 0.98880 0.00310 HS r'
55104.868470 1.00873 0.00294 HS r'
55104.871840 1.00388 0.00309 HS r'
55104.875070 1.01307 0.00293 HS r'
55104.878430 0.99165 0.00312 HS r'
55104.881680 1.01558 0.00294 HS r'
55105.465070 1.01064 0.00435 HS r'
55105.468330 1.00018 0.00362 HS r'
55105.471580 1.00627 0.00372 HS r'
55105.495980 1.00844 0.00322 HS r'
55105.499290 1.00205 0.00342 HS r'
55105.502540 0.99809 0.00356 HS r'
55105.505790 0.99276 0.00349 HS r'
55105.509060 0.99826 0.00316 HS r'
55105.512320 0.99436 0.00332 HS r'
55105.515540 1.00360 0.00323 HS r'
55105.518900 0.99541 0.00311 HS r'
55105.522200 0.99488 0.00331 HS r'
55105.525460 0.98370 0.00322 HS r'
55105.528740 0.98763 0.00356 HS r'
55105.532000 0.98986 0.00317 HS r'
55105.535270 1.02716 0.00421 HS r'
55105.541730 0.98464 0.00397 HS r'
55105.551530 0.99607 0.00310 HS r'
55105.564510 0.99931 0.00328 HS r'
55105.567780 1.00502 0.00342 HS r'
55105.574330 1.00073 0.00335 HS r'
55105.577600 1.00107 0.00333 HS r'
55105.584090 1.03090 0.00336 HS r'
55105.587370 1.00847 0.00278 HS r'
55105.590680 0.99226 0.00269 HS r'
55105.594010 0.99183 0.00266 HS r'
55105.600570 0.99827 0.00264 HS r'
55105.603880 1.00725 0.00264 HS r'
55105.607210 1.00786 0.00263 HS r'
55105.610540 0.99694 0.00272 HS r'
55105.617160 1.00946 0.00263 HS r'
55105.620500 1.00512 0.00261 HS r'
55105.623830 1.01297 0.00271 HS r'
55105.627140 1.00502 0.00260 HS r'
55105.630500 1.01205 0.00257 HS r'
55105.633840 1.00974 0.00257 HS r'
55105.637180 1.00567 0.00260 HS r'
55105.640510 1.00539 0.00257 HS r'
55105.643850 1.00487 0.00260 HS r'
55105.647190 1.00168 0.00262 HS r'
55106.733280 0.99782 0.00308 HS r'
55106.749650 0.99724 0.00296 HS r'
55106.752990 1.00303 0.00300 HS r'
55106.756230 0.99989 0.00291 HS r'
55106.759580 0.99927 0.00296 HS r'
55106.762830 0.98651 0.00290 HS r'
55106.766180 1.01458 0.00286 HS r'
55106.769400 0.99815 0.00294 HS r'
55106.772770 1.00425 0.00292 HS r'
55106.776000 1.00163 0.00285 HS r'
55106.779380 0.98934 0.00286 HS r'
55106.782610 1.00114 0.00290 HS r'
55106.785940 0.99609 0.00286 HS r'
55106.789180 0.99504 0.00287 HS r'
55106.792550 1.00745 0.00285 HS r'
55106.795790 0.99894 0.00283 HS r'
55106.799160 1.00450 0.00287 HS r'
55106.802400 1.00228 0.00284 HS r'
55106.805780 0.99291 0.00286 HS r'
55108.454970 1.01353 0.00348 HS r'
55108.458230 0.99975 0.00340 HS r'
55108.461470 1.00651 0.00352 HS r'
55108.464730 0.99744 0.00320 HS r'
55108.467980 1.00536 0.00321 HS r'
55108.471250 1.00789 0.00337 HS r'
55108.474530 1.00461 0.00321 HS r'
55108.477780 1.00518 0.00319 HS r'
55108.481050 0.99299 0.00330 HS r'
55108.484310 0.99785 0.00314 HS r'
55108.487590 1.00422 0.00323 HS r'
55108.490900 0.99863 0.00320 HS r'
55108.494250 0.99786 0.00304 HS r'
55108.497590 0.99901 0.00322 HS r'
55108.500900 0.99974 0.00308 HS r'
55108.504170 1.00896 0.00309 HS r'
55108.507460 1.00581 0.00293 HS r'
55108.510720 1.00390 0.00310 HS r'
55108.514090 1.00060 0.00300 HS r'
55108.517380 0.99134 0.00293 HS r'
55108.520670 0.99789 0.00300 HS r'
55108.523920 0.99974 0.00289 HS r'
55108.527190 1.00445 0.00304 HS r'
55108.530460 0.99248 0.00302 HS r'
55108.533720 0.99714 0.00285 HS r'
55108.537000 0.99225 0.00292 HS r'
55108.540280 0.98884 0.00286 HS r'
55108.543530 1.00003 0.00285 HS r'
55108.550080 0.99757 0.00275 HS r'
55108.553360 0.98224 0.00293 HS r'
55108.556620 0.99664 0.00279 HS r'
55108.559830 0.99284 0.00279 HS r'
55108.566480 0.98596 0.00278 HS r'
55108.569790 0.98051 0.00283 HS r'
55108.576320 0.99812 0.00293 HS r'
55108.579590 0.98692 0.00280 HS r'
55108.586080 0.99106 0.00274 HS r'
55108.589440 0.98848 0.00276 HS r'
55108.592720 0.97766 0.00286 HS r'
55108.596010 0.99196 0.00271 HS r'
55108.599280 1.00106 0.00273 HS r'
55108.602560 0.98486 0.00275 HS r'
55108.605840 0.97753 0.00275 HS r'
55108.612410 0.98784 0.00268 HS r'
55108.615710 0.99829 0.00270 HS r'
55108.618980 0.99433 0.00272 HS r'
55108.622280 0.97972 0.00281 HS r'
55108.628850 0.98888 0.00271 HS r'
55108.632140 0.98611 0.00264 HS r'
55108.635430 0.98909 0.00265 HS r'
55108.642010 0.97694 0.00263 HS r'
55108.645290 0.98722 0.00265 HS r'
55108.648580 0.98469 0.00267 HS r'
55109.459550 0.99628 0.00330 HS r'
55109.472470 0.99901 0.00342 HS r'
55109.482150 1.00680 0.00326 HS r'
55109.488600 1.01150 0.00372 HS r'
55109.524160 0.99463 0.00304 HS r'
55109.550050 1.00116 0.00314 HS r'
55109.559800 1.00284 0.00346 HS r'
55109.585740 1.00799 0.00306 HS r'
55109.601870 1.01394 0.00318 HS r'
55109.605200 1.01725 0.00300 HS r'
55109.611680 0.99944 0.00292 HS r'
55109.621400 0.99833 0.00298 HS r'
55109.631080 0.99185 0.00333 HS r'
55109.647210 1.00947 0.00304 HS r'
55110.479250 1.00625 0.00297 HS r'
55110.482580 1.00236 0.00289 HS r'
55110.485860 0.99941 0.00284 HS r'
55110.489140 0.99783 0.00292 HS r'
55110.492410 0.99483 0.00293 HS r'
55110.495700 0.99784 0.00293 HS r'
55110.498970 0.99945 0.00280 HS r'
55110.502260 1.00176 0.00293 HS r'
55111.446540 0.99674 0.00333 HS r'
55111.449820 0.99840 0.00317 HS r'
55111.453070 0.99324 0.00316 HS r'
55111.456340 1.00196 0.00313 HS r'
55111.459580 0.99519 0.00302 HS r'
55111.462830 1.00018 0.00300 HS r'
55111.466100 0.99965 0.00292 HS r'
55111.469380 1.00510 0.00299 HS r'
55111.472640 1.00064 0.00293 HS r'
55111.475920 0.99696 0.00297 HS r'
55111.479190 1.00239 0.00288 HS r'
55111.482450 0.99910 0.00292 HS r'
55111.485730 0.99432 0.00296 HS r'
55111.489000 1.00243 0.00293 HS r'
55111.492270 1.00259 0.00295 HS r'
55111.495550 0.99233 0.00284 HS r'
55111.498830 1.00241 0.00280 HS r'
55111.502110 0.99634 0.00276 HS r'
55111.505390 1.00785 0.00277 HS r'
55111.508670 0.99908 0.00281 HS r'
55111.511950 1.00164 0.00282 HS r'
55111.515230 0.99805 0.00277 HS r'
55111.518520 0.99817 0.00285 HS r'
55111.521800 1.00291 0.00278 HS r'
55111.525080 1.00198 0.00275 HS r'
55111.528360 1.00475 0.00274 HS r'
55111.531640 1.00255 0.00275 HS r'
55111.534920 0.99986 0.00284 HS r'
55111.538200 0.99688 0.00278 HS r'
55111.541500 1.00039 0.00280 HS r'
55111.544790 0.99451 0.00273 HS r'
55111.548060 1.00143 0.00266 HS r'
55111.551350 0.99850 0.00276 HS r'
55111.554620 0.99976 0.00269 HS r'
55111.557930 0.99877 0.00266 HS r'
55111.561220 0.99262 0.00280 HS r'
55111.564500 0.99978 0.00281 HS r'
55111.571010 0.99662 0.00268 HS r'
55111.574390 1.00161 0.00258 HS r'
55111.577690 0.99785 0.00265 HS r'
55111.581000 0.99819 0.00261 HS r'
55111.584290 1.00572 0.00270 HS r'
55111.587580 1.00033 0.00265 HS r'
55111.590880 1.01189 0.00259 HS r'
55111.594180 1.00084 0.00262 HS r'
55111.597470 1.00405 0.00262 HS r'
55111.600770 0.99641 0.00262 HS r'
55111.604070 1.00135 0.00262 HS r'
55111.607380 0.99615 0.00265 HS r'
55111.610670 0.98989 0.00265 HS r'
55111.613960 1.00312 0.00262 HS r'
55111.617260 1.00219 0.00263 HS r'
55111.620560 1.00431 0.00263 HS r'
55111.623850 0.99891 0.00262 HS r'
55111.627150 1.00361 0.00262 HS r'
55111.630440 1.00315 0.00264 HS r'
55111.633740 0.99992 0.00257 HS r'
55111.637050 0.99261 0.00261 HS r'
55111.640340 0.99478 0.00259 HS r'
55111.643650 1.01493 0.00258 HS r'
55112.444650 0.99751 0.00347 HS r'
55112.447990 1.01157 0.00339 HS r'
55112.451230 0.99689 0.00355 HS r'
55112.457720 0.99472 0.00350 HS r'
55112.464130 0.99624 0.00334 HS r'
55112.470610 0.99745 0.00421 HS r'
55112.489870 0.99589 0.00430 HS r'
55112.522130 0.98772 0.00350 HS r'
55112.525370 0.99199 0.00319 HS r'
55112.538370 1.00880 0.00335 HS r'
55112.551310 0.99226 0.00405 HS r'
55112.557800 1.00494 0.00335 HS r'
55112.577170 1.00651 0.00276 HS r'
55112.593470 1.00324 0.00304 HS r'
55112.599880 1.01358 0.00414 HS r'
55113.554300 1.00779 0.00384 HS r'
55113.557630 0.99693 0.00294 HS r'
55113.621000 1.02257 0.00348 HS r'
55113.733530 0.99707 0.00354 HS r'
55113.756390 0.96447 0.00371 HS r'
55113.762920 0.97586 0.00374 HS r'
55114.537510 0.99527 0.00275 HS r'
55114.544630 0.98721 0.00274 HS r'
55114.547930 1.01069 0.00267 HS r'
55114.551240 0.99572 0.00277 HS r'
55114.554610 1.00781 0.00271 HS r'
55114.557980 1.00338 0.00271 HS r'
55114.561300 1.00773 0.00276 HS r'
55114.571500 1.02058 0.00273 HS r'
55114.578070 0.99935 0.00336 HS r'
55114.581390 0.99945 0.00278 HS r'
55115.565210 1.01138 0.00271 HS r'
55115.568500 1.01196 0.00267 HS r'
55115.571790 0.99331 0.00271 HS r'
55115.575090 1.00324 0.00271 HS r'
55115.581640 0.99353 0.00285 HS r'
55115.584930 0.99372 0.00270 HS r'
55115.588220 0.99959 0.00266 HS r'
55115.591510 1.00361 0.00260 HS r'
55115.594800 0.99725 0.00265 HS r'
55115.598090 0.99771 0.00267 HS r'
55115.601390 0.99985 0.00260 HS r'
55115.604680 0.99892 0.00265 HS r'
55115.607980 0.99393 0.00266 HS r'
55115.611290 0.99210 0.00265 HS r'
55115.614580 1.00338 0.00261 HS r'
55115.617880 0.99563 0.00263 HS r'
55115.627770 1.00417 0.00258 HS r'
55115.631070 1.00104 0.00262 HS r'
55115.634380 1.00060 0.00261 HS r'
55115.637620 1.00401 0.00266 HS r'
55115.641000 0.99539 0.00265 HS r'
55115.644310 0.99710 0.00265 HS r'
55116.435460 0.99400 0.00301 HS r'
55116.497310 1.00085 0.00283 HS r'
55116.594290 1.00303 0.00266 HS r'
55116.597600 0.99978 0.00265 HS r'
55116.620080 1.00253 0.00343 HS r'
55116.639510 1.00740 0.00274 HS r'
55118.441000 0.99705 0.00276 HS r'
55118.444310 0.99870 0.00263 HS r'
55118.447640 0.99596 0.00267 HS r'
55118.450960 1.00121 0.00265 HS r'
55118.457630 0.99756 0.00265 HS r'
55118.460960 1.00139 0.00267 HS r'
55118.467630 1.00178 0.00262 HS r'
55118.470970 1.00041 0.00265 HS r'
55118.474290 1.00033 0.00264 HS r'
55118.477600 1.00562 0.00266 HS r'
55118.480920 1.00601 0.00265 HS r'
55118.484240 0.99736 0.00264 HS r'
55118.487570 1.00696 0.00263 HS r'
55118.490890 1.00085 0.00261 HS r'
55118.494230 1.00336 0.00265 HS r'
55118.497540 1.00028 0.00262 HS r'
55118.500850 1.00611 0.00262 HS r'
55118.504190 1.00201 0.00262 HS r'
55118.507520 1.00776 0.00262 HS r'
55118.510860 1.00123 0.00264 HS r'
55118.517490 1.00483 0.00258 HS r'
55118.520770 1.00208 0.00259 HS r'
55118.524180 1.00390 0.00259 HS r'
55118.530810 1.00359 0.00262 HS r'
55118.534130 1.00320 0.00252 HS r'
55118.537490 1.01271 0.00252 HS r'
55118.540830 1.00564 0.00253 HS r'
55118.544190 1.00611 0.00254 HS r'
55118.550890 1.00755 0.00251 HS r'
55118.557560 1.00692 0.00250 HS r'
55118.564220 1.00238 0.00249 HS r'
55118.567560 1.00029 0.00250 HS r'
55118.570900 1.00573 0.00249 HS r'
55118.574240 1.00758 0.00250 HS r'
55118.577590 0.99864 0.00251 HS r'
55118.580920 1.01069 0.00249 HS r'
55118.584280 1.00100 0.00250 HS r'
55118.587610 1.00002 0.00257 HS r'
55118.590880 1.00269 0.00252 HS r'
55118.594310 0.99852 0.00251 HS r'
55118.597660 1.00172 0.00250 HS r'
55118.601000 0.99960 0.00250 HS r'
55118.607660 0.99928 0.00252 HS r'
55118.611020 1.00425 0.00251 HS r'
55118.617690 1.00822 0.00252 HS r'
55118.621030 1.00230 0.00253 HS r'
55118.627710 0.99414 0.00254 HS r'
55118.630980 1.00500 0.00252 HS r'
55118.634410 0.99925 0.00253 HS r'
55118.637750 1.00463 0.00252 HS r'
55118.641090 1.00129 0.00256 HS r'
55120.433120 1.01827 0.00303 HS r'
55120.436450 0.99962 0.00290 HS r'
55120.439770 0.98558 0.00289 HS r'
55120.446460 1.00299 0.00286 HS r'
55120.453060 1.00032 0.00280 HS r'
55120.456490 0.99697 0.00281 HS r'
55120.459820 1.00289 0.00281 HS r'
55120.463150 0.99718 0.00280 HS r'
55120.466510 0.99973 0.00279 HS r'
55120.469870 0.99695 0.00278 HS r'
55120.473210 1.00243 0.00278 HS r'
55120.476560 0.99241 0.00278 HS r'
55120.483240 0.98646 0.00278 HS r'
55120.486570 1.00178 0.00272 HS r'
55120.489910 0.99224 0.00275 HS r'
55120.493250 1.00418 0.00272 HS r'
55120.496570 1.00228 0.00275 HS r'
55120.503250 0.99825 0.00275 HS r'
55120.506570 1.00057 0.00276 HS r'
55120.509900 0.99143 0.00270 HS r'
55120.513240 1.00563 0.00265 HS r'
55120.516580 0.99674 0.00268 HS r'
55120.526560 1.00244 0.00269 HS r'
55120.529890 0.99932 0.00262 HS r'
55120.536540 1.00114 0.00273 HS r'
55120.539850 0.99885 0.00261 HS r'
55120.546520 0.99762 0.00260 HS r'
55120.549870 1.00260 0.00258 HS r'
55120.559880 1.00181 0.00257 HS r'
55120.563230 0.99743 0.00256 HS r'
55120.566580 1.00064 0.00256 HS r'
55120.569910 1.00168 0.00254 HS r'
55120.573260 0.99468 0.00256 HS r'
55120.583250 0.99684 0.00256 HS r'
55120.589960 1.00214 0.00255 HS r'
55120.593300 1.00925 0.00252 HS r'
55120.596640 1.00006 0.00253 HS r'
55120.599980 1.00324 0.00254 HS r'
55120.603350 0.99926 0.00256 HS r'
55120.606700 1.00425 0.00255 HS r'
55120.610050 0.99979 0.00255 HS r'
55120.613390 0.99896 0.00255 HS r'
55120.616750 1.00699 0.00251 HS r'
55120.620090 1.01112 0.00253 HS r'
55120.623450 1.00613 0.00253 HS r'
55120.626810 0.99892 0.00253 HS r'
55120.630140 0.99194 0.00255 HS r'
55120.633470 1.00260 0.00253 HS r'
55120.636780 1.00166 0.00254 HS r'
55120.640200 1.00243 0.00253 HS r'
55121.432930 0.99665 0.00284 HS r'
55121.436280 0.98500 0.00279 HS r'
55121.442930 1.00247 0.00275 HS r'
55121.446260 0.99453 0.00277 HS r'
55121.452940 0.98968 0.00286 HS r'
55121.456280 0.99543 0.00287 HS r'
55121.462920 1.00786 0.00314 HS r'
55121.489390 0.99111 0.00331 HS r'
55121.505870 1.00371 0.00334 HS r'
55121.509190 0.99649 0.00324 HS r'
55121.545690 1.00705 0.00399 HS r'
55121.621250 0.97455 0.00401 HS r'
55122.424900 0.99629 0.00294 HS r'
55122.428240 1.00039 0.00294 HS r'
55122.431550 1.00650 0.00301 HS r'
55122.434870 1.00234 0.00302 HS r'
55122.438210 1.00343 0.00314 HS r'
55122.454840 0.98760 0.00290 HS r'
55122.458170 0.99378 0.00289 HS r'
55122.461510 1.00380 0.00288 HS r'
55122.464850 1.00073 0.00279 HS r'
55122.474860 1.00507 0.00275 HS r'
55122.478200 0.99959 0.00275 HS r'
55122.481530 1.00389 0.00280 HS r'
55122.484810 0.99810 0.00273 HS r'
55122.488120 0.99906 0.00269 HS r'
55122.491530 1.00263 0.00270 HS r'
55122.494870 1.00720 0.00269 HS r'
55122.501490 1.01150 0.00264 HS r'
55122.504810 0.99618 0.00268 HS r'
55122.511450 0.99515 0.00265 HS r'
55122.514790 1.00683 0.00266 HS r'
55122.518110 1.00734 0.00264 HS r'
55122.521450 1.00568 0.00267 HS r'
55122.524800 0.99923 0.00265 HS r'
55122.528150 1.00560 0.00261 HS r'
55122.531510 1.00576 0.00261 HS r'
55122.534870 1.00258 0.00259 HS r'
55122.538230 0.99959 0.00260 HS r'
55122.541570 0.99165 0.00266 HS r'
55122.544850 0.99578 0.00260 HS r'
55122.548270 0.99345 0.00258 HS r'
55122.554930 1.00425 0.00256 HS r'
55122.558290 0.99446 0.00256 HS r'
55122.561620 1.00991 0.00256 HS r'
55122.568330 0.99824 0.00256 HS r'
55122.571680 1.00493 0.00254 HS r'
55122.575020 1.00293 0.00256 HS r'
55122.578350 0.99817 0.00254 HS r'
55122.581690 1.01001 0.00255 HS r'
55122.585040 1.00296 0.00256 HS r'
55122.595070 0.99384 0.00255 HS r'
55122.598370 0.99221 0.00256 HS r'
55122.601780 0.98997 0.00255 HS r'
55122.605130 0.98187 0.00257 HS r'
55122.608470 0.99722 0.00253 HS r'
55122.611800 0.99453 0.00255 HS r'
55122.615140 0.99008 0.00258 HS r'
55122.621820 0.99225 0.00256 HS r'
55122.628490 0.99464 0.00257 HS r'
55122.631820 0.98482 0.00259 HS r'
55122.635150 0.98829 0.00259 HS r'
55122.638490 0.99303 0.00257 HS r'
55126.755120 0.97334 0.00346 HS r'
55126.774830 0.98777 0.00347 HS r'
55126.778090 0.99785 0.00335 HS r'
55126.787950 0.98622 0.00344 HS r'
55126.794530 0.98491 0.00345 HS r'
55127.689280 0.97192 0.00355 HS r'
55127.692540 1.00112 0.00331 HS r'
55127.709070 0.97118 0.00356 HS r'
55127.732090 1.01236 0.00326 HS r'
55127.738670 1.00768 0.00328 HS r'
55128.685810 1.01153 0.00331 HS r'
55128.807530 0.98383 0.00352 HS r'
55129.505430 1.01497 0.00261 HS r'
55129.508820 0.96759 0.00262 HS r'
55129.512110 0.99582 0.00262 HS r'
55129.515530 1.00920 0.00256 HS r'
55129.518870 0.98783 0.00260 HS r'
55129.522200 1.00433 0.00257 HS r'
55129.525540 1.00398 0.00258 HS r'
55129.528880 1.00554 0.00255 HS r'
55129.532200 1.00153 0.00257 HS r'
55129.535530 0.99814 0.00257 HS r'
55129.542200 1.00031 0.00255 HS r'
55129.545500 0.98951 0.00259 HS r'
55129.548900 0.99860 0.00257 HS r'
55129.555570 1.00958 0.00256 HS r'
55129.562250 1.00663 0.00256 HS r'
55129.565590 1.00236 0.00256 HS r'
55129.572250 1.01029 0.00270 HS r'
55129.575530 0.98986 0.00303 HS r'
55129.578930 0.98905 0.00277 HS r'
55129.582280 1.01439 0.00257 HS r'
55129.585620 1.00480 0.00260 HS r'
55129.588950 1.00171 0.00260 HS r'
55129.595610 0.99921 0.00297 HS r'
55130.396390 0.99343 0.00313 HS r'
55130.399720 1.00804 0.00299 HS r'
55130.403030 0.99753 0.00296 HS r'
55130.406340 1.00326 0.00296 HS r'
55130.409660 0.99130 0.00288 HS r'
55130.412980 1.00463 0.00291 HS r'
55130.416300 1.00288 0.00291 HS r'
55130.422930 0.99182 0.00288 HS r'
55130.429560 0.99183 0.00288 HS r'
55130.432870 1.00035 0.00288 HS r'
55130.436180 1.00256 0.00283 HS r'
55130.439500 0.99518 0.00284 HS r'
55130.442820 0.99939 0.00280 HS r'
55130.449460 1.00165 0.00273 HS r'
55130.452790 0.99861 0.00276 HS r'
55130.456110 0.99318 0.00270 HS r'
55130.462810 0.99803 0.00268 HS r'
55130.466150 1.00310 0.00268 HS r'
55130.469470 1.00471 0.00267 HS r'
55130.472800 0.99637 0.00268 HS r'
55130.476150 0.99787 0.00271 HS r'
55130.486080 1.00519 0.00267 HS r'
55130.489420 0.99883 0.00267 HS r'
55130.492750 1.01274 0.00263 HS r'
55130.499450 1.00722 0.00259 HS r'
55130.506150 1.00235 0.00258 HS r'
55130.516150 1.00624 0.00259 HS r'
55130.519480 1.00373 0.00262 HS r'
55130.522830 1.00509 0.00261 HS r'
55130.529520 1.00145 0.00260 HS r'
55130.532840 1.00449 0.00262 HS r'
55130.536240 0.99288 0.00258 HS r'
55130.539590 1.00714 0.00258 HS r'
55130.542930 1.00164 0.00259 HS r'
55130.546270 1.00387 0.00260 HS r'
55130.552960 0.99521 0.00265 HS r'
55130.556300 0.99810 0.00262 HS r'
55130.562980 0.98876 0.00263 HS r'
55130.566320 1.00434 0.00261 HS r'
55130.569660 1.00622 0.00268 HS r'
55130.572990 1.02842 0.00276 HS r'
55130.579640 0.99702 0.00268 HS r'
55130.582970 1.00998 0.00261 HS r'
55130.586310 1.00799 0.00259 HS r'
55130.596300 1.00792 0.00347 HS r'
55130.599600 1.02401 0.00268 HS r'
55130.602930 0.99672 0.00259 HS r'
55130.606290 1.00431 0.00260 HS r'
55130.609630 1.00834 0.00260 HS r'
55130.616320 1.00909 0.00258 HS r'
55130.619650 1.01006 0.00257 HS r'
55130.622990 1.00357 0.00259 HS r'
55130.626340 1.00774 0.00259 HS r'
55130.629680 1.00689 0.00260 HS r'
55130.633010 1.00638 0.00261 HS r'
55131.538210 1.00314 0.00264 HS r'
55131.541540 1.00596 0.00266 HS r'
55131.544870 1.00003 0.00265 HS r'
55131.548200 1.00761 0.00265 HS r'
55131.551520 1.01019 0.00266 HS r'
55131.554860 0.99709 0.00268 HS r'
55131.558200 1.00437 0.00266 HS r'
55131.561520 1.00585 0.00265 HS r'
55131.564860 0.99133 0.00266 HS r'
55131.568200 1.00395 0.00265 HS r'
55131.571540 0.99349 0.00264 HS r'
55131.574870 0.99873 0.00268 HS r'
55131.581540 1.00134 0.00268 HS r'
55131.584870 0.99926 0.00265 HS r'
55131.588210 0.99532 0.00280 HS r'
55131.591540 1.00369 0.00270 HS r'
55131.594890 0.99919 0.00271 HS r'
55131.598230 1.00216 0.00268 HS r'
55131.601570 1.00779 0.00268 HS r'
55131.604910 1.00996 0.00269 HS r'
55131.608240 1.00586 0.00265 HS r'
55131.611590 0.99830 0.00268 HS r'
55131.618280 1.00026 0.00271 HS r'
55131.621610 1.01511 0.00270 HS r'
55131.624960 1.00097 0.00268 HS r'
55131.628290 1.00581 0.00270 HS r'
55131.631550 1.01175 0.00271 HS r'
55131.634970 1.00404 0.00271 HS r'
55133.401420 0.99947 0.00303 HS r'
55133.404740 1.00429 0.00297 HS r'
55133.408030 0.99400 0.00298 HS r'
55133.411320 1.01192 0.00291 HS r'
55133.414650 0.99716 0.00293 HS r'
55133.417940 0.98894 0.00288 HS r'
55133.424560 1.00653 0.00285 HS r'
55133.427870 0.99563 0.00291 HS r'
55133.431190 0.99147 0.00282 HS r'
55133.434510 1.00226 0.00293 HS r'
55133.437810 1.00061 0.00279 HS r'
55133.441210 0.98823 0.00284 HS r'
55133.444520 1.00807 0.00286 HS r'
55133.447820 0.99859 0.00279 HS r'
55133.451130 1.00575 0.00273 HS r'
55133.454460 0.99636 0.00278 HS r'
55133.461220 1.00382 0.00279 HS r'
55133.464510 1.00107 0.00273 HS r'
55133.467830 1.00496 0.00282 HS r'
55133.471140 1.00080 0.00281 HS r'
55133.474460 0.99593 0.00269 HS r'
55133.477840 0.99708 0.00271 HS r'
55133.481200 0.98962 0.00267 HS r'
55133.484510 0.99316 0.00270 HS r'
55133.487830 0.99756 0.00267 HS r'
55133.491210 0.99203 0.00262 HS r'
55133.494750 0.99369 0.00262 HS r'
55133.498080 0.98545 0.00265 HS r'
55133.501400 0.99842 0.00266 HS r'
55133.504700 0.98917 0.00270 HS r'
55133.508080 1.00771 0.00259 HS r'
55133.511400 0.99358 0.00265 HS r'
55133.518010 1.00235 0.00262 HS r'
55133.521340 0.99641 0.00258 HS r'
55133.527960 1.00716 0.00258 HS r'
55133.537940 0.98556 0.00257 HS r'
55133.541270 1.00347 0.00256 HS r'
55133.544610 1.00110 0.00254 HS r'
55133.547920 1.01179 0.00261 HS r'
55133.551300 0.99791 0.00255 HS r'
55133.554640 0.99085 0.00255 HS r'
55133.561320 1.01434 0.00251 HS r'
55133.564650 0.99888 0.00252 HS r'
55133.567990 1.00243 0.00252 HS r'
55133.571340 1.00368 0.00252 HS r'
55133.574680 1.00290 0.00251 HS r'
55133.578030 1.01153 0.00250 HS r'
55133.581350 1.00722 0.00251 HS r'
55133.588050 0.99865 0.00253 HS r'
55133.591410 1.00072 0.00251 HS r'
55133.594730 1.01300 0.00251 HS r'
55133.598180 0.99653 0.00251 HS r'
55133.601580 1.00106 0.00253 HS r'
55133.608500 0.99321 0.00251 HS r'
55133.615350 1.01936 0.00251 HS r'
55133.618770 1.00146 0.00253 HS r'
55133.622200 1.00471 0.00253 HS r'
55133.625630 0.99940 0.00256 HS r'
55133.629060 1.00788 0.00255 HS r'
55133.632470 1.00093 0.00257 HS r'
55133.635900 1.00586 0.00256 HS r'
55134.430870 0.99756 0.00360 HS r'
55134.443790 1.00070 0.00341 HS r'
55134.502060 0.99974 0.00320 HS r'
55134.511730 0.99815 0.00280 HS r'
55134.531220 0.99250 0.00307 HS r'
55134.544230 1.00433 0.00316 HS r'
55134.550700 0.99988 0.00288 HS r'
55134.627960 1.00712 0.00285 HS r'
55134.631250 0.99871 0.00268 HS r'
55135.394410 1.00323 0.00344 HS r'
55135.397690 0.99913 0.00310 HS r'
55135.400960 1.00094 0.00316 HS r'
55135.404220 1.01735 0.00304 HS r'
55135.407510 1.00162 0.00307 HS r'
55135.410780 1.00209 0.00317 HS r'
55135.414060 1.00091 0.00318 HS r'
55135.417340 1.00303 0.00304 HS r'
55135.420620 1.00126 0.00304 HS r'
55135.423890 1.00580 0.00289 HS r'
55135.427170 1.00959 0.00298 HS r'
55135.430450 1.01347 0.00299 HS r'
55135.433700 1.00410 0.00290 HS r'
55135.437060 0.98895 0.00292 HS r'
55135.440360 1.01122 0.00285 HS r'
55135.443660 1.01002 0.00296 HS r'
55135.446930 1.00759 0.00291 HS r'
55135.453500 1.00844 0.00288 HS r'
55135.456800 1.01254 0.00291 HS r'
55135.460080 1.00645 0.00278 HS r'
55135.463380 1.01271 0.00281 HS r'
55135.466690 1.00349 0.00286 HS r'
55135.469990 0.98496 0.00293 HS r'
55135.473260 1.00735 0.00276 HS r'
55135.476550 1.00726 0.00278 HS r'
55135.479850 1.01363 0.00277 HS r'
55135.486470 0.99014 0.00269 HS r'
55135.493070 1.00294 0.00273 HS r'
55135.496380 1.00567 0.00276 HS r'
55135.499680 0.99661 0.00272 HS r'
55135.506280 1.00027 0.00268 HS r'
55135.509600 1.00512 0.00262 HS r'
55135.512910 1.00775 0.00281 HS r'
55135.516190 1.00803 0.00265 HS r'
55135.519490 1.00544 0.00285 HS r'
55135.522770 0.99977 0.00268 HS r'
55135.526080 0.99764 0.00266 HS r'
55135.529390 1.00378 0.00270 HS r'
55135.532680 0.99117 0.00268 HS r'
55135.539300 1.00340 0.00265 HS r'
55135.542610 1.00823 0.00265 HS r'
55135.545920 1.00658 0.00268 HS r'
55135.549190 0.99698 0.00270 HS r'
55135.552580 1.00467 0.00259 HS r'
55135.555890 0.99724 0.00259 HS r'
55135.559200 0.99803 0.00260 HS r'
55135.562510 1.00001 0.00261 HS r'
55135.565830 1.00912 0.00258 HS r'
55135.572460 1.00394 0.00259 HS r'
55135.575790 0.97285 0.00262 HS r'
55135.582440 1.01318 0.00254 HS r'
55135.592410 1.01207 0.00250 HS r'
55135.599090 1.00339 0.00253 HS r'
55135.602440 1.00610 0.00252 HS r'
55135.605770 1.00048 0.00256 HS r'
55135.609120 1.00129 0.00255 HS r'
55135.612450 1.00391 0.00254 HS r'
55135.615790 1.00535 0.00256 HS r'
55135.619140 1.00597 0.00253 HS r'
55135.622480 1.00323 0.00253 HS r'
55135.632520 1.00262 0.00252 HS r'
55136.385820 0.99545 0.00316 HS r'
55136.398380 1.00992 0.00302 HS r'
55136.401670 1.00446 0.00286 HS r'
55136.404940 1.00868 0.00297 HS r'
55136.408220 1.00426 0.00284 HS r'
55136.411510 1.00920 0.00282 HS r'
55136.414780 0.99378 0.00288 HS r'
55136.418060 1.00578 0.00294 HS r'
55136.421350 0.99805 0.00288 HS r'
55136.424620 1.00096 0.00290 HS r'
55136.427900 0.99794 0.00280 HS r'
55136.431190 0.99460 0.00292 HS r'
55136.434480 1.00499 0.00294 HS r'
55136.437760 0.99793 0.00280 HS r'
55136.441030 1.00392 0.00288 HS r'
55136.450870 1.00559 0.00284 HS r'
55136.457410 1.00887 0.00277 HS r'
55136.460770 1.00080 0.00273 HS r'
55136.464070 0.99683 0.00284 HS r'
55136.467380 1.00136 0.00291 HS r'
55136.470680 0.99558 0.00286 HS r'
55136.474020 0.99997 0.00270 HS r'
55136.477360 0.99825 0.00266 HS r'
55136.480680 0.99263 0.00267 HS r'
55136.484020 1.00135 0.00268 HS r'
55136.493950 1.00244 0.00268 HS r'
55136.497350 0.99962 0.00261 HS r'
55136.504010 0.99895 0.00262 HS r'
55136.510780 0.99991 0.00263 HS r'
55136.514080 1.00268 0.00270 HS r'
55136.517770 1.00725 0.00257 HS r'
55136.521130 0.99122 0.00258 HS r'
55136.524450 0.99951 0.00256 HS r'
55136.531080 0.99870 0.00262 HS r'
55136.534390 0.99209 0.00261 HS r'
55136.537700 0.99671 0.00261 HS r'
55136.540990 1.01127 0.00255 HS r'
55136.544300 0.99613 0.00264 HS r'
55136.550930 1.01023 0.00261 HS r'
55136.554240 1.00162 0.00257 HS r'
55136.557560 0.98367 0.00260 HS r'
55136.560860 1.01235 0.00256 HS r'
55136.564160 1.00649 0.00255 HS r'
55136.567480 1.00070 0.00256 HS r'
55136.570810 0.99635 0.00261 HS r'
55136.574120 1.00408 0.00253 HS r'
55136.577420 1.00218 0.00255 HS r'
55136.580680 0.99700 0.00267 HS r'
55136.583990 0.99388 0.00260 HS r'
55136.587390 1.00441 0.00259 HS r'
55136.590720 1.00569 0.00252 HS r'
55136.594030 0.99111 0.00256 HS r'
55136.597350 1.01089 0.00251 HS r'
55136.600670 1.01061 0.00257 HS r'
55136.604000 1.01272 0.00252 HS r'
55136.607330 1.00197 0.00255 HS r'
55136.610660 0.99381 0.00257 HS r'
55136.613990 0.99676 0.00255 HS r'
55136.617320 0.99755 0.00253 HS r'
55136.620640 1.00073 0.00253 HS r'
55136.623950 1.00475 0.00258 HS r'
55136.627350 0.99779 0.00251 HS r'
55136.630710 1.00515 0.00249 HS r'
55136.634080 0.99270 0.00252 HS r'
55137.399050 1.00555 0.00323 HS r'
55137.492000 0.98884 0.00313 HS r'
55137.498510 1.00484 0.00347 HS r'
55137.588650 1.00007 0.00309 HS r'
55137.617680 1.00331 0.00308 HS r'
55138.386080 0.99958 0.00343 HS r'
55138.389350 1.00606 0.00323 HS r'
55138.392600 1.00068 0.00343 HS r'
55138.395820 0.99546 0.00347 HS r'
55138.399110 1.00064 0.00335 HS r'
55138.402360 1.01164 0.00318 HS r'
55138.405590 1.00129 0.00345 HS r'
55138.408850 1.00103 0.00345 HS r'
55138.412100 1.01399 0.00338 HS r'
55138.415350 0.99760 0.00325 HS r'
55138.418600 1.00694 0.00315 HS r'
55138.421820 1.00523 0.00301 HS r'
55138.425140 1.00780 0.00319 HS r'
55138.428380 1.00399 0.00321 HS r'
55138.431630 1.01191 0.00309 HS r'
55138.434870 1.00386 0.00318 HS r'
55138.438090 1.00031 0.00299 HS r'
55138.441410 1.01018 0.00317 HS r'
55138.444630 1.00782 0.00309 HS r'
55138.447960 1.00190 0.00298 HS r'
55138.454430 1.00644 0.00310 HS r'
55138.457680 1.00269 0.00306 HS r'
55138.467440 1.00123 0.00309 HS r'
55138.470690 1.00402 0.00294 HS r'
55138.473950 1.00479 0.00279 HS r'
55138.477230 1.01017 0.00294 HS r'
55138.480500 1.01249 0.00298 HS r'
55138.483780 0.99263 0.00286 HS r'
55138.487050 1.00414 0.00297 HS r'
55138.493570 1.00024 0.00278 HS r'
55138.496850 0.99753 0.00295 HS r'
55138.500130 1.01734 0.00312 HS r'
55138.503370 0.99328 0.00277 HS r'
55138.506640 0.99153 0.00319 HS r'
55138.509880 1.00408 0.00282 HS r'
55138.513130 1.00179 0.00294 HS r'
55138.516370 1.00293 0.00290 HS r'
55138.519650 1.00412 0.00284 HS r'
55138.522920 1.00314 0.00276 HS r'
55138.526200 0.99337 0.00276 HS r'
55138.529480 1.00946 0.00277 HS r'
55138.532740 1.00530 0.00281 HS r'
55138.539230 0.99593 0.00277 HS r'
55138.542570 0.98301 0.00281 HS r'
55138.545840 0.98822 0.00283 HS r'
55138.549130 0.99983 0.00286 HS r'
55138.552410 1.00023 0.00276 HS r'
55138.555670 0.98650 0.00272 HS r'
55138.558940 1.00624 0.00284 HS r'
55138.562220 1.00129 0.00278 HS r'
55138.565500 0.99758 0.00284 HS r'
55138.568760 1.00550 0.00284 HS r'
55138.572030 0.99798 0.00274 HS r'
55138.575320 0.99611 0.00288 HS r'
55138.578590 0.99625 0.00281 HS r'
55138.581860 0.99519 0.00276 HS r'
55138.585140 1.00709 0.00279 HS r'
55138.588410 1.00753 0.00283 HS r'
55138.591700 0.99781 0.00277 HS r'
55138.594980 1.01095 0.00270 HS r'
55138.598250 1.00701 0.00282 HS r'
55138.601510 1.00340 0.00272 HS r'
55138.604790 0.99635 0.00286 HS r'
55138.608070 1.00086 0.00282 HS r'
55138.611360 1.00248 0.00282 HS r'
55138.614630 0.99718 0.00278 HS r'
55138.617900 1.01058 0.00284 HS r'
55138.621170 1.00855 0.00276 HS r'
55138.624440 1.00264 0.00280 HS r'
55138.627710 1.00262 0.00278 HS r'
55138.630990 1.00073 0.00270 HS r'
55140.382320 0.99241 0.00310 HS r'
55140.385550 0.99875 0.00318 HS r'
55140.388800 1.00029 0.00298 HS r'
55140.392070 0.99931 0.00322 HS r'
55140.395340 0.99985 0.00302 HS r'
55140.398600 0.99705 0.00297 HS r'
55140.405100 1.00697 0.00304 HS r'
55140.421440 0.99624 0.00287 HS r'
55140.424710 0.99867 0.00296 HS r'
55140.427990 1.00688 0.00299 HS r'
55140.434540 1.00661 0.00287 HS r'
55140.437820 0.99789 0.00303 HS r'
55140.450910 1.00931 0.00295 HS r'
55140.457430 1.00018 0.00284 HS r'
55140.460690 1.00100 0.00284 HS r'
55140.463960 1.00013 0.00285 HS r'
55140.467230 1.00135 0.00277 HS r'
55140.477150 0.99298 0.00282 HS r'
55140.480450 1.00326 0.00270 HS r'
55140.483750 1.00819 0.00272 HS r'
55140.487050 1.00150 0.00272 HS r'
55140.490350 1.01188 0.00283 HS r'
55140.493690 1.00488 0.00271 HS r'
55140.497040 0.99595 0.00273 HS r'
55140.500480 1.00033 0.00276 HS r'
55140.503940 1.00280 0.00274 HS r'
55140.507240 0.99821 0.00276 HS r'
55140.520790 1.00692 0.00270 HS r'
55140.524080 1.00536 0.00271 HS r'
55140.527370 1.01311 0.00273 HS r'
55140.530700 0.99762 0.00270 HS r'
55140.534010 0.99705 0.00273 HS r'
55140.537300 1.01262 0.00271 HS r'
55140.540600 1.00138 0.00271 HS r'
55140.543930 0.99604 0.00276 HS r'
55140.547220 1.01162 0.00270 HS r'
55140.553860 1.00425 0.00269 HS r'
55140.557180 0.99281 0.00275 HS r'
55140.563810 1.00759 0.00273 HS r'
55140.567190 1.00803 0.00263 HS r'
55140.570530 1.00349 0.00278 HS r'
55140.573830 0.99481 0.00269 HS r'
55140.577110 0.99252 0.00274 HS r'
55140.580580 1.00795 0.00265 HS r'
55140.583960 1.00770 0.00283 HS r'
55140.587310 0.99744 0.00270 HS r'
55140.590770 1.00189 0.00271 HS r'
55140.594610 1.00577 0.00274 HS r'
55140.597960 1.01282 0.00275 HS r'
55140.601320 0.99826 0.00269 HS r'
55140.604600 0.99520 0.00265 HS r'
55140.607990 0.99983 0.00273 HS r'
55140.611340 1.00237 0.00276 HS r'
55140.614630 1.00824 0.00266 HS r'
55140.621310 1.00160 0.00268 HS r'
55140.624890 1.00532 0.00270 HS r'
55140.628260 1.00073 0.00272 HS r'
55140.631560 0.99501 0.00264 HS r'
55141.426200 0.98689 0.00319 HS r'
55141.442560 0.98189 0.00369 HS r'
55141.459590 0.99914 0.00276 HS r'
55141.593930 1.00099 0.00314 HS r'
55142.459840 1.00433 0.00282 HS r'
55142.489300 0.99713 0.00285 HS r'
55142.534730 1.00289 0.00287 HS r'
55142.544570 0.99115 0.00381 HS r'
55142.616340 1.00475 0.00289 HS r'
55143.426010 1.00936 0.00314 HS r'
55143.432620 1.00808 0.00284 HS r'
55143.439130 0.99428 0.00296 HS r'
55143.484280 0.99678 0.00271 HS r'
55143.487570 1.00622 0.00353 HS r'
55143.500600 0.99466 0.00372 HS r'
55143.529600 1.00406 0.00265 HS r'
55143.565090 0.99902 0.00303 HS r'
55143.571520 0.99714 0.00342 HS r'
55143.610430 0.99771 0.00321 HS r'
55143.620170 1.00668 0.00305 HS r'
55145.391400 0.99336 0.00278 HS r'
55145.470230 0.99722 0.00273 HS r'
55145.486940 0.98388 0.00377 HS r'
55145.506400 1.01390 0.00284 HS r'
55145.558780 1.01016 0.00326 HS r'
55145.568540 1.00042 0.00360 HS r'
55145.598080 0.99611 0.00306 HS r'
55145.624480 0.99950 0.00390 HS r'
55145.803340 0.99458 0.00407 HS r'
55146.366970 1.00562 0.00269 HS r'
55146.370470 0.99892 0.00264 HS r'
55146.393940 0.99922 0.00261 HS r'
55146.400680 0.99577 0.00263 HS r'
55146.404030 0.99757 0.00263 HS r'
55146.407370 0.99376 0.00265 HS r'
55146.410720 1.00176 0.00262 HS r'
55146.414070 1.00866 0.00262 HS r'
55146.417410 0.99954 0.00263 HS r'
55146.420750 0.99747 0.00267 HS r'
55146.424070 1.00210 0.00264 HS r'
55146.430730 1.00032 0.00264 HS r'
55146.434070 1.00787 0.00256 HS r'
55146.437440 0.99714 0.00264 HS r'
55146.440760 0.99778 0.00258 HS r'
55146.447430 0.99810 0.00260 HS r'
55146.461940 0.99853 0.00258 HS r'
55146.465320 1.01212 0.00255 HS r'
55146.468680 1.00174 0.00258 HS r'
55146.475390 1.00149 0.00255 HS r'
55146.478760 1.00822 0.00257 HS r'
55146.485440 0.99795 0.00256 HS r'
55146.488790 0.99549 0.00257 HS r'
55146.492170 1.00368 0.00258 HS r'
55146.495520 1.00419 0.00256 HS r'
55146.498880 1.00737 0.00255 HS r'
55146.502220 0.99541 0.00255 HS r'
55146.505580 0.99202 0.00259 HS r'
55146.508940 0.99973 0.00255 HS r'
55146.512290 0.99441 0.00254 HS r'
55146.518990 0.99707 0.00255 HS r'
55146.522360 1.00211 0.00254 HS r'
55146.525700 0.99145 0.00258 HS r'
55146.529040 0.99202 0.00261 HS r'
55146.532390 1.00400 0.00253 HS r'
55146.535720 0.99147 0.00255 HS r'
55146.539080 0.99619 0.00257 HS r'
55146.545760 1.00416 0.00260 HS r'
55146.549110 0.99421 0.00256 HS r'
55146.552470 1.00003 0.00256 HS r'
55146.555810 1.00438 0.00257 HS r'
55146.559150 0.99464 0.00255 HS r'
55146.562520 1.00447 0.00256 HS r'
55146.565870 1.00086 0.00257 HS r'
55146.569230 0.99682 0.00254 HS r'
55146.572570 1.00627 0.00255 HS r'
55146.575910 1.00003 0.00258 HS r'
55146.582590 1.00403 0.00256 HS r'
55146.585940 0.99939 0.00265 HS r'
55146.589270 1.00223 0.00256 HS r'
55146.592630 0.99680 0.00255 HS r'
55146.595960 0.99488 0.00257 HS r'
55146.602630 1.00160 0.00259 HS r'
55146.605980 1.00098 0.00255 HS r'
55146.609340 1.00014 0.00255 HS r'
55146.612690 0.99154 0.00262 HS r'
55146.616030 1.00409 0.00255 HS r'
55146.619390 1.00985 0.00255 HS r'
55146.622730 0.99932 0.00260 HS r'
55146.626070 0.99987 0.00257 HS r'
55146.629420 1.00081 0.00266 HS r'
55147.363950 0.99716 0.00275 HS r'
55147.405300 0.99998 0.00272 HS r'
55147.408660 1.00201 0.00262 HS r'
55147.415360 0.99990 0.00264 HS r'
55147.432000 0.99513 0.00268 HS r'
55147.442020 0.99990 0.00265 HS r'
55147.448710 0.99686 0.00269 HS r'
55147.452110 0.99752 0.00266 HS r'
55147.462060 0.99644 0.00260 HS r'
55147.465400 1.00159 0.00270 HS r'
55147.468710 0.99591 0.00256 HS r'
55147.472020 0.99668 0.00258 HS r'
55147.478800 1.00840 0.00251 HS r'
55147.482150 1.00461 0.00259 HS r'
55147.488860 1.00134 0.00251 HS r'
55147.495520 0.99684 0.00252 HS r'
55147.505600 1.00925 0.00255 HS r'
55147.508940 0.99764 0.00255 HS r'
55147.518960 1.00168 0.00253 HS r'
55147.522310 1.00321 0.00253 HS r'
55147.525670 0.99782 0.00255 HS r'
55147.529010 0.99396 0.00255 HS r'
55147.532340 0.99884 0.00262 HS r'
55147.535750 0.99281 0.00255 HS r'
55147.539120 1.00354 0.00256 HS r'
55147.542460 0.99715 0.00260 HS r'
55147.545770 1.00381 0.00253 HS r'
55147.549100 1.00108 0.00255 HS r'
55147.552450 1.00195 0.00259 HS r'
55147.555790 1.00495 0.00251 HS r'
55147.559150 1.00458 0.00253 HS r'
55147.565820 1.01127 0.00250 HS r'
55147.569130 0.99888 0.00263 HS r'
55147.575840 0.99914 0.00254 HS r'
55147.579180 1.00281 0.00258 HS r'
55147.582510 1.00019 0.00256 HS r'
55147.589200 1.00833 0.00262 HS r'
55147.592510 0.99958 0.00255 HS r'
55147.595870 0.99619 0.00255 HS r'
55147.602550 0.99659 0.00257 HS r'
55147.605910 1.00319 0.00254 HS r'
55147.609260 0.99715 0.00260 HS r'
55147.612600 0.99524 0.00258 HS r'
55147.615940 1.00822 0.00257 HS r'
55147.619270 0.99816 0.00259 HS r'
55147.622590 0.99622 0.00261 HS r'
55147.625940 1.00207 0.00257 HS r'
55147.629290 1.00227 0.00268 HS r'
55148.361530 1.00047 0.00270 HS r'
55148.381730 0.99272 0.00279 HS r'
55148.388420 1.00887 0.00269 HS r'
55148.395120 0.99584 0.00273 HS r'
55148.398440 0.98627 0.00276 HS r'
55148.405070 1.00079 0.00268 HS r'
55148.411730 0.98622 0.00275 HS r'
55148.487390 1.00024 0.00268 HS r'
55148.490770 1.00018 0.00276 HS r'
55148.610660 0.99496 0.00260 HS r'
55148.614070 0.99265 0.00258 HS r'
55148.617430 1.00388 0.00256 HS r'
55148.620810 1.00417 0.00258 HS r'
55148.624150 0.99934 0.00261 HS r'
55148.627480 1.00076 0.00267 HS r'
55148.630790 1.00134 0.00271 HS r'
55148.716650 1.00844 0.00348 HS r'
55149.356990 0.98478 0.00273 HS r'
55149.360500 1.00306 0.00268 HS r'
55149.363860 0.99509 0.00268 HS r'
55149.370610 1.00035 0.00266 HS r'
55149.373970 0.99873 0.00271 HS r'
55149.377320 1.00189 0.00284 HS r'
55149.380640 1.00586 0.00267 HS r'
55149.387310 0.99959 0.00269 HS r'
55149.390630 1.00240 0.00268 HS r'
55149.397290 0.99968 0.00261 HS r'
55149.400650 0.99942 0.00270 HS r'
55149.403980 0.99307 0.00262 HS r'
55149.410640 1.00207 0.00263 HS r'
55149.417360 0.99206 0.00263 HS r'
55149.420720 0.99557 0.00261 HS r'
55149.424090 1.00031 0.00266 HS r'
55149.427450 0.99726 0.00260 HS r'
55149.430790 1.00461 0.00260 HS r'
55149.434240 1.00300 0.00258 HS r'
55149.437600 0.99355 0.00259 HS r'
55149.444340 0.99618 0.00262 HS r'
55149.447680 1.00235 0.00256 HS r'
55149.464350 1.00054 0.00255 HS r'
55149.467720 0.98901 0.00256 HS r'
55149.471060 0.99516 0.00259 HS r'
55149.474410 0.99166 0.00256 HS r'
55149.477780 0.99915 0.00257 HS r'
55149.481130 1.00147 0.00256 HS r'
55149.484470 0.99359 0.00256 HS r'
55149.487880 0.99774 0.00254 HS r'
55149.491240 1.00191 0.00253 HS r'
55149.494590 1.00411 0.00254 HS r'
55149.501360 1.00223 0.00256 HS r'
55149.504730 0.99829 0.00256 HS r'
55149.511410 0.99195 0.00255 HS r'
55149.514760 1.00973 0.00252 HS r'
55149.518120 1.00395 0.00255 HS r'
55149.521480 1.00193 0.00256 HS r'
55149.524820 0.99630 0.00255 HS r'
55149.528180 1.00123 0.00254 HS r'
55149.531530 1.00120 0.00253 HS r'
55149.534890 1.00034 0.00252 HS r'
55149.538250 1.00169 0.00253 HS r'
55149.541590 1.00191 0.00255 HS r'
55149.544960 1.00205 0.00254 HS r'
55149.548310 1.00463 0.00251 HS r'
55149.551650 0.99042 0.00257 HS r'
55149.555010 1.01021 0.00251 HS r'
55149.558360 1.00218 0.00252 HS r'
55149.561710 1.00405 0.00251 HS r'
55149.565060 1.00185 0.00252 HS r'
55149.568420 1.00461 0.00252 HS r'
55149.571750 0.99944 0.00251 HS r'
55149.575090 1.00282 0.00253 HS r'
55149.578440 1.00329 0.00258 HS r'
55149.581780 1.00456 0.00253 HS r'
55149.585110 0.99451 0.00254 HS r'
55149.588500 0.99666 0.00254 HS r'
55149.591860 0.99944 0.00254 HS r'
55149.595210 1.00183 0.00254 HS r'
55149.598610 0.99680 0.00257 HS r'
55149.601970 1.00737 0.00253 HS r'
55149.605310 0.99967 0.00255 HS r'
55149.608660 0.99820 0.00259 HS r'
55149.615360 1.00289 0.00257 HS r'
55149.618770 0.99866 0.00256 HS r'
55149.622120 1.00763 0.00254 HS r'
55149.625440 1.00154 0.00257 HS r'
55149.721140 1.02111 0.00334 HS r'
55149.793610 1.02182 0.00317 HS r'
55149.849560 0.99065 0.00346 HS r'
55150.355590 1.01512 0.00264 HS r'
55150.365780 1.00617 0.00263 HS r'
55150.382520 1.00378 0.00261 HS r'
55150.646410 1.01250 0.00289 HS r'
55150.653140 0.99789 0.00322 HS r'
55150.656440 1.01197 0.00323 HS r'
55150.659760 1.00437 0.00321 HS r'
55150.663050 1.01533 0.00319 HS r'
55150.669750 1.00857 0.00318 HS r'
55150.676650 1.00279 0.00325 HS r'
55150.683720 0.99719 0.00325 HS r'
55150.687300 1.00625 0.00323 HS r'
55150.701880 1.01325 0.00320 HS r'
55150.715410 1.00330 0.00321 HS r'
55150.718710 1.00461 0.00327 HS r'
55150.721990 1.01111 0.00314 HS r'
55150.738410 0.99425 0.00336 HS r'
55150.761370 1.00020 0.00322 HS r'
55150.771260 0.98945 0.00327 HS r'
55150.794250 0.99378 0.00317 HS r'
55150.804130 0.99120 0.00326 HS r'
55150.810770 0.98531 0.00330 HS r'
55150.814070 0.99539 0.00318 HS r'
55150.850420 0.99061 0.00332 HS r'
55151.462710 0.99898 0.00258 HS r'
55151.492830 1.00005 0.00255 HS r'
55151.502900 0.99410 0.00256 HS r'
55151.506240 1.00232 0.00259 HS r'
55151.539610 1.00685 0.00252 HS r'
55151.549630 0.99672 0.00255 HS r'
55151.583150 1.00353 0.00252 HS r'
55151.586510 1.00038 0.00254 HS r'
55151.606590 0.99531 0.00254 HS r'
55151.616760 1.00497 0.00324 HS r'
55151.620050 1.01094 0.00322 HS r'
55151.626580 0.99311 0.00260 HS r'
55151.626600 1.01149 0.00320 HS r'
55151.629930 0.99438 0.00263 HS r'
55151.633140 0.99725 0.00321 HS r'
55151.636400 1.00531 0.00320 HS r'
55151.639680 1.00818 0.00319 HS r'
55151.646210 1.00851 0.00316 HS r'
55151.649480 1.00162 0.00316 HS r'
55151.652760 1.00547 0.00312 HS r'
55151.656030 1.00230 0.00314 HS r'
55151.659310 1.00920 0.00314 HS r'
55151.662580 1.00774 0.00314 HS r'
55151.665850 1.01219 0.00314 HS r'
55151.669060 1.00037 0.00315 HS r'
55151.672350 1.00835 0.00314 HS r'
55151.675630 1.01626 0.00314 HS r'
55151.682170 1.01181 0.00315 HS r'
55151.685450 1.01284 0.00314 HS r'
55151.688720 1.00743 0.00316 HS r'
55151.692000 1.01242 0.00315 HS r'
55151.695260 1.00121 0.00316 HS r'
55151.698540 1.00090 0.00315 HS r'
55151.701800 1.00215 0.00315 HS r'
55151.708350 0.99959 0.00313 HS r'
55151.711630 1.00469 0.00314 HS r'
55151.714910 1.00100 0.00313 HS r'
55151.721470 1.00521 0.00311 HS r'
55151.728000 1.00895 0.00312 HS r'
55151.734560 1.02372 0.00310 HS r'
55151.750950 1.00425 0.00313 HS r'
55151.754240 1.01337 0.00313 HS r'
55151.767350 1.00932 0.00312 HS r'
55151.773880 1.00799 0.00312 HS r'
55151.777160 1.01556 0.00313 HS r'
55151.780430 1.01457 0.00312 HS r'
55151.783710 1.00867 0.00312 HS r'
55151.790270 1.01266 0.00315 HS r'
55151.793540 1.00919 0.00315 HS r'
55151.796820 1.00196 0.00314 HS r'
55151.809930 1.01984 0.00317 HS r'
55151.816490 1.00340 0.00318 HS r'
55151.823050 1.01521 0.00316 HS r'
55151.826330 1.01529 0.00315 HS r'
55151.829620 1.00733 0.00315 HS r'
55151.832890 1.00736 0.00313 HS r'
55151.836170 1.01966 0.00310 HS r'
55151.839440 1.00520 0.00310 HS r'
55151.842720 1.00866 0.00313 HS r'
55151.845990 1.00676 0.00311 HS r'
55151.849290 1.01230 0.00311 HS r'
55151.852550 1.00587 0.00314 HS r'
55151.859090 1.01419 0.00316 HS r'
55151.862350 1.00086 0.00322 HS r'
55152.492120 0.99198 0.00258 HS r'
55152.538910 1.00244 0.00259 HS r'
55152.571300 0.99906 0.00259 HS r'
55152.584790 1.00686 0.00258 HS r'
55152.594830 1.00345 0.00259 HS r'
55152.595080 1.00978 0.00332 HS r'
55152.598370 1.00074 0.00333 HS r'
55152.601640 1.00527 0.00333 HS r'
55152.614740 1.00963 0.00321 HS r'
55152.618020 1.00142 0.00325 HS r'
55152.618240 0.99973 0.00260 HS r'
55152.627840 0.99981 0.00322 HS r'
55152.628270 1.00370 0.00265 HS r'
55152.631110 0.99775 0.00323 HS r'
55152.640920 1.00962 0.00319 HS r'
55152.657270 1.00000 0.00318 HS r'
55152.660540 1.00898 0.00319 HS r'
55152.663820 1.00486 0.00320 HS r'
55152.683490 1.01903 0.00317 HS r'
55152.686770 1.01406 0.00320 HS r'
55152.690040 1.01607 0.00319 HS r'
55152.735820 1.00285 0.00323 HS r'
55152.745600 1.00618 0.00321 HS r'
55152.752090 1.00960 0.00322 HS r'
55152.755360 0.99407 0.00322 HS r'
55152.765170 1.00951 0.00323 HS r'
55152.801130 1.00286 0.00328 HS r'
55152.804400 1.00537 0.00328 HS r'
55152.810930 1.00548 0.00333 HS r'
55152.863220 0.99761 0.00332 HS r'
55153.597980 0.99978 0.00289 HS r'
55153.601290 1.00302 0.00285 HS r'
55153.604620 0.98739 0.00289 HS r'
55153.607950 0.99545 0.00284 HS r'
55153.611270 1.00253 0.00284 HS r'
55153.614600 1.00587 0.00282 HS r'
55153.617920 0.99697 0.00284 HS r'
55153.621240 1.00714 0.00282 HS r'
55153.624570 0.99936 0.00283 HS r'
55153.627870 1.00482 0.00282 HS r'
55153.631210 1.00441 0.00282 HS r'
55153.634540 0.99608 0.00281 HS r'
55153.637880 0.99694 0.00281 HS r'
55153.641180 1.00561 0.00282 HS r'
55153.644500 0.99824 0.00282 HS r'
55153.647820 0.99573 0.00280 HS r'
55153.651110 1.00843 0.00279 HS r'
55153.654420 0.99666 0.00279 HS r'
55153.657750 1.00664 0.00280 HS r'
55153.661040 0.99490 0.00280 HS r'
55153.664360 1.01077 0.00278 HS r'
55153.667690 1.00415 0.00280 HS r'
55153.670990 1.00311 0.00280 HS r'
55153.674250 0.99815 0.00279 HS r'
55153.677560 1.00976 0.00277 HS r'
55153.680870 1.00367 0.00279 HS r'
55153.684180 1.00243 0.00278 HS r'
55153.687490 1.01595 0.00276 HS r'
55153.690810 0.98942 0.00278 HS r'
55153.694130 1.00839 0.00277 HS r'
55153.697440 1.00239 0.00276 HS r'
55153.704040 1.00254 0.00278 HS r'
55154.342860 0.99550 0.00280 HS r'
55154.346330 1.00684 0.00269 HS r'
55154.353040 0.99566 0.00270 HS r'
55154.366440 0.99472 0.00267 HS r'
55154.376460 0.99173 0.00272 HS r'
55154.383130 0.99797 0.00267 HS r'
55154.389850 1.00168 0.00265 HS r'
55154.393180 1.00125 0.00266 HS r'
55154.396520 0.99785 0.00267 HS r'
55154.399860 0.99936 0.00265 HS r'
55154.403200 1.00352 0.00262 HS r'
55154.406540 0.99143 0.00269 HS r'
55154.409850 0.99120 0.00274 HS r'
55154.413180 1.00536 0.00266 HS r'
55154.416500 1.00965 0.00273 HS r'
55154.419820 1.00469 0.00259 HS r'
55154.423150 0.99979 0.00261 HS r'
55154.426530 0.99638 0.00262 HS r'
55154.436570 1.00532 0.00311 HS r'
55154.439850 1.00360 0.00259 HS r'
55154.443200 0.99475 0.00278 HS r'
55154.446490 1.00028 0.00260 HS r'
55154.449820 1.00025 0.00259 HS r'
55154.456470 0.99641 0.00260 HS r'
55154.459800 1.00416 0.00257 HS r'
55154.463150 1.00585 0.00268 HS r'
55154.466470 1.00116 0.00258 HS r'
55154.469800 0.99885 0.00256 HS r'
55154.479790 0.99828 0.00257 HS r'
55154.483120 1.00504 0.00258 HS r'
55154.493100 1.00387 0.00264 HS r'
55154.496410 1.00309 0.00260 HS r'
55154.499740 1.00109 0.00269 HS r'
55154.503100 1.00862 0.00258 HS r'
55154.506440 1.00145 0.00259 HS r'
55154.516560 0.99893 0.00258 HS r'
55154.523230 0.99859 0.00262 HS r'
55154.526550 1.01302 0.00256 HS r'
55154.529890 0.99993 0.00255 HS r'
55154.533220 1.00876 0.00258 HS r'
55154.536560 0.99486 0.00257 HS r'
55154.539890 0.99792 0.00258 HS r'
55154.543210 1.00717 0.00259 HS r'
55154.546540 1.00321 0.00261 HS r'
55154.549880 0.99553 0.00260 HS r'
55154.556520 0.99661 0.00261 HS r'
55154.559860 1.00472 0.00263 HS r'
55154.563210 1.00556 0.00262 HS r'
55154.566560 0.99697 0.00262 HS r'
55154.569880 1.00563 0.00268 HS r'
55154.573240 1.00103 0.00262 HS r'
55154.576570 1.00562 0.00261 HS r'
55154.579910 1.00522 0.00262 HS r'
55154.586550 0.99859 0.00261 HS r'
55154.589880 0.99649 0.00264 HS r'
55154.593220 1.00926 0.00259 HS r'
55154.596540 1.00296 0.00262 HS r'
55154.599890 1.00105 0.00262 HS r'
55154.603240 0.99903 0.00262 HS r'
55154.606570 1.00100 0.00262 HS r'
55154.609900 1.00010 0.00260 HS r'
55154.616550 1.00343 0.00269 HS r'
55154.619870 1.00483 0.00265 HS r'
55154.623200 1.00789 0.00263 HS r'
55154.626540 0.99753 0.00265 HS r'
55154.629860 0.99760 0.00262 HS r'
55154.711630 0.99278 0.00279 HS r'
55154.714940 1.00555 0.00277 HS r'
55154.718250 0.99968 0.00279 HS r'
55154.721570 0.99151 0.00278 HS r'
55154.724890 1.02208 0.00273 HS r'
55154.728210 0.99833 0.00278 HS r'
55154.734860 1.00647 0.00276 HS r'
55154.738170 0.99784 0.00276 HS r'
55154.741480 0.99125 0.00277 HS r'
55154.744810 0.99725 0.00276 HS r'
55154.748100 0.99842 0.00277 HS r'
55154.751400 0.98955 0.00277 HS r'
55154.754710 1.01085 0.00273 HS r'
55154.758010 1.01890 0.00273 HS r'
55154.761340 0.97616 0.00278 HS r'
55154.764640 1.00642 0.00275 HS r'
55154.767980 1.00102 0.00276 HS r'
55154.771320 1.00513 0.00277 HS r'
55154.774630 0.99983 0.00275 HS r'
55154.777880 1.00435 0.00275 HS r'
55154.781190 1.00467 0.00276 HS r'
55154.784520 0.99153 0.00276 HS r'
55154.787830 1.00383 0.00275 HS r'
55154.791140 1.00695 0.00276 HS r'
55154.794460 1.00082 0.00275 HS r'
55154.797780 1.00376 0.00276 HS r'
55154.801110 1.00465 0.00275 HS r'
55154.804420 1.00356 0.00276 HS r'
55154.807750 1.00464 0.00275 HS r'
55154.811070 0.99735 0.00277 HS r'
55154.814390 0.99694 0.00276 HS r'
55154.817720 1.01164 0.00274 HS r'
55154.821040 1.00419 0.00275 HS r'
55154.824370 1.00505 0.00277 HS r'
55154.827680 1.01471 0.00275 HS r'
55154.831040 1.01514 0.00276 HS r'
55154.834350 1.00386 0.00276 HS r'
55154.841010 1.00691 0.00276 HS r'
55154.844340 1.00805 0.00276 HS r'
55154.847650 1.01207 0.00276 HS r'
55154.850960 1.00717 0.00276 HS r'
55154.854300 0.99596 0.00277 HS r'
55154.857610 1.00753 0.00277 HS r'
55154.860920 1.00928 0.00278 HS r'
55155.340820 1.00063 0.00276 HS r'
55155.344320 0.99809 0.00270 HS r'
55155.347670 1.00583 0.00268 HS r'
55155.354320 0.99410 0.00269 HS r'
55155.371360 0.98704 0.00271 HS r'
55155.374740 0.98854 0.00266 HS r'
55155.378060 0.98786 0.00293 HS r'
55155.391430 0.99676 0.00266 HS r'
55155.394780 1.00002 0.00268 HS r'
55155.401440 0.99619 0.00267 HS r'
55155.404770 0.98925 0.00266 HS r'
55155.411440 0.99089 0.00268 HS r'
55155.421450 0.99408 0.00266 HS r'
55155.424790 0.98499 0.00265 HS r'
55155.431450 0.98600 0.00261 HS r'
55155.441440 0.99291 0.00260 HS r'
55155.448090 0.98172 0.00259 HS r'
55155.454810 0.99022 0.00269 HS r'
55155.458120 0.98378 0.00257 HS r'
55155.471480 0.98992 0.00255 HS r'
55155.484930 0.98999 0.00256 HS r'
55155.491650 0.99329 0.00257 HS r'
55155.494990 0.98825 0.00255 HS r'
55155.498310 0.97398 0.00257 HS r'
55155.501660 0.99260 0.00253 HS r'
55155.504990 0.99509 0.00254 HS r'
55155.508340 0.98454 0.00253 HS r'
55155.511690 0.98866 0.00253 HS r'
55155.518370 0.99281 0.00252 HS r'
55155.521720 0.98702 0.00252 HS r'
55155.525060 0.98791 0.00254 HS r'
55155.528410 0.99630 0.00252 HS r'
55155.531750 0.99568 0.00251 HS r'
55155.535080 0.99437 0.00252 HS r'
55155.538430 0.98574 0.00254 HS r'
55155.541770 0.99189 0.00252 HS r'
55155.545110 0.99263 0.00252 HS r'
55155.548450 0.99486 0.00252 HS r'
55155.551790 0.99453 0.00253 HS r'
55155.558500 0.99747 0.00252 HS r'
55155.561850 0.99592 0.00253 HS r'
55155.571840 1.00342 0.00253 HS r'
55155.575210 1.00733 0.00248 HS r'
55155.578550 1.01096 0.00250 HS r'
55155.581900 0.99607 0.00254 HS r'
55155.585280 1.00435 0.00250 HS r'
55155.588640 1.00612 0.00250 HS r'
55155.618720 0.99825 0.00259 HS r'
55155.622060 1.00099 0.00258 HS r'
55155.625400 1.00057 0.00263 HS r'
55155.628730 1.00278 0.00266 HS r'
55155.768090 1.01675 0.00274 HS r'
55155.801450 1.00597 0.00274 HS r'
55155.811430 1.01592 0.00271 HS r'
55155.818090 1.00526 0.00274 HS r'
55155.824720 1.00221 0.00275 HS r'
55155.828040 1.01297 0.00274 HS r'
55155.835320 1.01434 0.00279 HS r'
55155.845630 0.99541 0.00280 HS r'
55155.855610 0.99575 0.00278 HS r'
55155.862330 0.99132 0.00285 HS r'
55156.337880 1.00590 0.00277 HS r'
55156.348040 1.00578 0.00269 HS r'
55156.384780 1.00404 0.00268 HS r'
55156.391420 1.00292 0.00265 HS r'
55156.394760 1.01028 0.00268 HS r'
55156.404720 0.99779 0.00262 HS r'
55156.414680 1.00529 0.00261 HS r'
55156.438060 1.00562 0.00275 HS r'
55156.451390 0.99972 0.00263 HS r'
55156.461460 0.99598 0.00255 HS r'
55156.464800 1.00643 0.00254 HS r'
55156.471480 0.99763 0.00259 HS r'
55156.474850 0.99094 0.00255 HS r'
55156.484880 0.99219 0.00253 HS r'
55156.488210 1.00842 0.00251 HS r'
55156.501550 0.98702 0.00255 HS r'
55156.504910 0.99471 0.00253 HS r'
55156.508260 0.99653 0.00253 HS r'
55156.511600 1.00116 0.00251 HS r'
55156.528290 0.99828 0.00252 HS r'
55156.538330 1.00180 0.00252 HS r'
55156.548490 0.99742 0.00255 HS r'
55156.561930 0.99891 0.00252 HS r'
55156.581970 1.00100 0.00252 HS r'
55156.625430 1.00941 0.00256 HS r'
55156.628760 0.99357 0.00264 HS r'
55157.361280 0.99786 0.00269 HS r'
55157.374700 0.99434 0.00268 HS r'
55157.384690 1.00487 0.00264 HS r'
55157.418060 1.00307 0.00268 HS r'
55157.428130 1.00225 0.00276 HS r'
55157.444800 0.99687 0.00268 HS r'
55157.471540 0.99514 0.00255 HS r'
55157.481620 1.00238 0.00252 HS r'
55157.495000 1.00121 0.00252 HS r'
55157.498330 0.99606 0.00254 HS r'
55157.505030 0.99727 0.00252 HS r'
55157.511710 0.99810 0.00254 HS r'
55157.515050 0.99602 0.00255 HS r'
55157.521780 0.99786 0.00253 HS r'
55157.525110 1.00004 0.00253 HS r'
55157.528460 1.00019 0.00262 HS r'
55157.538490 0.99914 0.00251 HS r'
55157.545180 0.99424 0.00251 HS r'
55157.548520 0.99791 0.00253 HS r'
55157.551860 0.99607 0.00254 HS r'
55157.555210 0.99557 0.00253 HS r'
55157.558550 0.99857 0.00252 HS r'
55157.578600 0.99152 0.00255 HS r'
55157.601990 0.99533 0.00255 HS r'
55157.608650 0.99950 0.00256 HS r'
55157.615340 1.00917 0.00256 HS r'
55157.618680 1.00077 0.00260 HS r'
55157.622020 0.99282 0.00264 HS r'
55157.625350 0.99464 0.00268 HS r'
55157.628660 1.00160 0.00272 HS r'
55159.556110 0.99611 0.00297 HS r'
55159.559460 0.99399 0.00306 HS r'
55159.562780 1.00057 0.00302 HS r'
55159.566060 0.99450 0.00297 HS r'
55159.572680 0.99408 0.00298 HS r'
55159.575970 0.99819 0.00296 HS r'
55159.579270 1.00603 0.00303 HS r'
55159.582550 0.99476 0.00297 HS r'
55159.585850 1.00019 0.00293 HS r'
55159.589140 1.00082 0.00301 HS r'
55159.592440 1.00256 0.00296 HS r'
55159.595740 0.99833 0.00299 HS r'
55159.599020 0.99885 0.00289 HS r'
55159.602300 0.98613 0.00289 HS r'
55159.608950 0.98925 0.00285 HS r'
55159.612260 1.00417 0.00297 HS r'
55159.615540 1.00348 0.00289 HS r'
55159.618860 0.99427 0.00284 HS r'
55159.622160 1.00862 0.00289 HS r'
55159.625480 0.99693 0.00290 HS r'
55159.628780 0.99397 0.00285 HS r'
55159.632130 1.00275 0.00283 HS r'
55159.635450 0.99686 0.00283 HS r'
55159.638750 1.00519 0.00282 HS r'
55159.642080 0.99727 0.00285 HS r'
55159.645380 0.99808 0.00279 HS r'
55159.648710 1.00009 0.00278 HS r'
55159.655340 1.00732 0.00277 HS r'
55159.658670 1.01418 0.00276 HS r'
55159.662000 0.99858 0.00278 HS r'
55159.665310 1.00195 0.00277 HS r'
55159.668660 1.00223 0.00282 HS r'
55159.671880 1.00922 0.00275 HS r'
55159.675220 1.00212 0.00275 HS r'
55159.678570 1.00083 0.00277 HS r'
55159.681910 1.00105 0.00275 HS r'
55159.695220 0.99012 0.00275 HS r'
55159.698560 1.00782 0.00274 HS r'
55159.708590 0.98902 0.00276 HS r'
55159.711890 0.99792 0.00274 HS r'
55159.715250 0.99101 0.00276 HS r'
55159.721940 1.01293 0.00273 HS r'
55159.725290 1.00160 0.00275 HS r'
55159.728630 1.00972 0.00271 HS r'
55159.735300 0.99531 0.00273 HS r'
55159.741970 0.99919 0.00274 HS r'
55159.751940 1.02015 0.00271 HS r'
55159.755280 0.99545 0.00275 HS r'
55159.781920 0.97932 0.00277 HS r'
55159.788580 0.99634 0.00275 HS r'
55159.791900 1.00596 0.00271 HS r'
55159.795230 1.00149 0.00271 HS r'
55159.798570 1.00696 0.00273 HS r'
55159.801900 1.02067 0.00272 HS r'
55159.805230 1.02013 0.00270 HS r'
55159.808550 0.99786 0.00274 HS r'
55159.815200 0.98891 0.00276 HS r'
55159.818530 1.01576 0.00272 HS r'
55159.835140 0.99809 0.00274 HS r'
55159.838430 0.99193 0.00276 HS r'
55159.845080 1.02923 0.00272 HS r'
55159.855060 1.00681 0.00278 HS r'
55159.858380 0.99877 0.00278 HS r'
55159.861710 1.01557 0.00277 HS r'
55160.566520 1.00251 0.00290 HS r'
55160.569830 1.00760 0.00291 HS r'
55161.548890 1.00087 0.00304 HS r'
55161.552530 0.99994 0.00309 HS r'
55161.555850 1.00406 0.00303 HS r'
55161.575540 1.02041 0.00296 HS r'
55161.578850 0.98942 0.00300 HS r'
55161.582150 1.00824 0.00292 HS r'
55161.585450 0.99162 0.00296 HS r'
55161.588760 0.98508 0.00296 HS r'
55161.592060 1.01257 0.00293 HS r'
55161.598650 0.98912 0.00292 HS r'
55161.601960 0.98820 0.00288 HS r'
55161.608570 1.00106 0.00289 HS r'
55161.611900 1.00836 0.00285 HS r'
55161.615200 0.99274 0.00293 HS r'
55161.618500 0.98272 0.00289 HS r'
55161.621850 0.99994 0.00291 HS r'
55161.625150 0.99504 0.00285 HS r'
55161.628450 0.98605 0.00286 HS r'
55161.631770 0.99504 0.00289 HS r'
55161.635090 1.00334 0.00282 HS r'
55161.638420 0.98382 0.00283 HS r'
55161.641770 1.00741 0.00282 HS r'
55161.645100 0.99915 0.00280 HS r'
55161.648470 1.00351 0.00280 HS r'
55161.651770 1.00356 0.00280 HS r'
55161.655100 1.00108 0.00280 HS r'
55161.658420 0.99166 0.00279 HS r'
55161.661730 0.99213 0.00281 HS r'
55161.665060 0.98534 0.00279 HS r'
55161.668380 1.00092 0.00279 HS r'
55161.671710 0.99510 0.00280 HS r'
55161.675050 0.99305 0.00276 HS r'
55161.678360 0.99739 0.00279 HS r'
55161.681700 0.99597 0.00279 HS r'
55161.685020 1.00266 0.00276 HS r'
55161.688330 0.99696 0.00281 HS r'
55161.691650 0.98936 0.00279 HS r'
55161.694950 0.99388 0.00281 HS r'
55161.698280 0.99610 0.00276 HS r'
55161.701620 0.98579 0.00279 HS r'
55161.704920 0.99855 0.00277 HS r'
55161.711590 0.99183 0.00277 HS r'
55161.714910 1.01223 0.00274 HS r'
55161.718240 1.00255 0.00274 HS r'
55161.721570 0.99758 0.00277 HS r'
55161.724910 1.01148 0.00274 HS r'
55161.728240 1.01788 0.00274 HS r'
55161.731570 1.00748 0.00273 HS r'
55161.734900 0.98940 0.00281 HS r'
55161.738200 0.98180 0.00276 HS r'
55161.744850 0.99483 0.00275 HS r'
55161.751530 1.00394 0.00276 HS r'
55161.761490 0.99691 0.00277 HS r'
55161.768190 1.00525 0.00273 HS r'
55161.771530 0.97981 0.00275 HS r'
55161.774850 1.01757 0.00271 HS r'
55161.778210 0.96927 0.00278 HS r'
55161.784890 0.99397 0.00276 HS r'
55161.788220 1.01107 0.00272 HS r'
55161.794770 1.01549 0.00273 HS r'
55161.808100 0.99803 0.00276 HS r'
55161.857840 0.99813 0.00278 HS r'
55161.861160 0.98678 0.00283 HS r'
55162.547470 0.99326 0.00302 HS r'
55162.551090 1.00330 0.00306 HS r'
55162.554380 1.00812 0.00305 HS r'
55162.557670 0.99987 0.00306 HS r'
55162.564230 0.99864 0.00304 HS r'
55162.567510 0.99515 0.00305 HS r'
55162.570790 0.99500 0.00307 HS r'
55162.574080 1.00874 0.00296 HS r'
55162.577360 1.00265 0.00300 HS r'
55162.580660 1.01077 0.00295 HS r'
55162.583960 0.99040 0.00295 HS r'
55162.587260 0.99306 0.00307 HS r'
55162.590540 0.98793 0.00292 HS r'
55162.593840 0.99530 0.00293 HS r'
55162.597140 0.99740 0.00293 HS r'
55162.600440 0.99424 0.00291 HS r'
55162.603740 1.00111 0.00307 HS r'
55162.607000 0.99374 0.00293 HS r'
55162.610290 1.00464 0.00285 HS r'
55162.613610 1.00046 0.00298 HS r'
55162.616880 1.00587 0.00284 HS r'
55162.620210 1.00197 0.00287 HS r'
55162.623520 1.00350 0.00287 HS r'
55162.626850 0.99597 0.00283 HS r'
55162.630170 0.99762 0.00284 HS r'
55162.633510 1.00191 0.00291 HS r'
55162.636810 0.99862 0.00283 HS r'
55162.640140 1.00220 0.00283 HS r'
55162.643480 0.99084 0.00286 HS r'
55162.646790 0.99109 0.00280 HS r'
55162.650110 0.98416 0.00280 HS r'
55162.653420 0.99538 0.00280 HS r'
55162.656730 0.99833 0.00280 HS r'
55162.663350 0.98853 0.00279 HS r'
55162.666680 0.99413 0.00281 HS r'
55162.670020 1.00196 0.00280 HS r'
55162.673260 0.99081 0.00280 HS r'
55162.676500 0.99925 0.00280 HS r'
55162.683160 0.98675 0.00276 HS r'
55162.686490 1.00501 0.00277 HS r'
55162.693110 0.99500 0.00280 HS r'
55162.696430 0.99716 0.00276 HS r'
55162.706400 0.99292 0.00274 HS r'
55162.713040 1.00686 0.00275 HS r'
55162.716380 0.99377 0.00277 HS r'
55162.719700 0.99464 0.00275 HS r'
55162.723010 0.98349 0.00277 HS r'
55162.726330 1.00499 0.00277 HS r'
55162.729670 0.98824 0.00277 HS r'
55162.733000 0.99180 0.00277 HS r'
55162.742930 0.99175 0.00275 HS r'
55162.746280 0.99757 0.00274 HS r'
55162.749580 0.99699 0.00275 HS r'
55162.762900 0.99885 0.00272 HS r'
55162.822570 1.02028 0.00273 HS r'
55162.832580 1.00234 0.00273 HS r'
55162.839250 1.01524 0.00271 HS r'
55162.845910 1.00561 0.00276 HS r'
55162.849230 0.99940 0.00277 HS r'
55162.852580 0.99471 0.00276 HS r'
55162.855930 0.99502 0.00278 HS r'
55162.862610 1.00111 0.00287 HS r'
55163.543940 0.99508 0.00320 HS r'
55163.547550 1.00323 0.00308 HS r'
55163.550820 0.99283 0.00312 HS r'
55163.554100 0.99052 0.00312 HS r'
55163.557380 0.98695 0.00310 HS r'
55163.560660 1.00241 0.00301 HS r'
55163.563950 1.00825 0.00302 HS r'
55163.567240 0.99231 0.00296 HS r'
55163.570530 1.00407 0.00297 HS r'
55163.573820 0.98477 0.00297 HS r'
55163.577110 0.99743 0.00298 HS r'
55163.580390 0.98266 0.00301 HS r'
55163.583610 0.99277 0.00295 HS r'
55163.586820 1.00661 0.00295 HS r'
55163.590110 1.00854 0.00296 HS r'
55163.593390 0.99685 0.00290 HS r'
55163.596700 0.99286 0.00299 HS r'
55163.599990 0.99859 0.00289 HS r'
55163.603280 1.00469 0.00287 HS r'
55163.606590 1.00108 0.00288 HS r'
55163.609870 0.99913 0.00287 HS r'
55163.613180 0.99544 0.00292 HS r'
55163.629480 0.99674 0.00289 HS r'
55163.632810 0.99252 0.00288 HS r'
55163.636130 0.99710 0.00287 HS r'
55163.639430 1.00176 0.00281 HS r'
55163.642760 0.99490 0.00283 HS r'
55163.646090 0.99472 0.00285 HS r'
55163.649390 0.99813 0.00284 HS r'
55163.652720 0.99987 0.00280 HS r'
55163.656050 1.00192 0.00281 HS r'
55163.659350 1.00292 0.00280 HS r'
55163.662670 0.99145 0.00281 HS r'
55163.666000 1.00367 0.00280 HS r'
55163.740740 0.99226 0.00278 HS r'
55163.744060 0.99675 0.00275 HS r'
55163.747380 1.00724 0.00275 HS r'
55163.750710 0.98898 0.00277 HS r'
55163.754020 0.98556 0.00276 HS r'
55163.757330 0.99359 0.00277 HS r'
55163.760660 1.01146 0.00272 HS r'
55163.763980 1.00389 0.00273 HS r'
55163.770620 0.99552 0.00276 HS r'
55163.777280 0.96413 0.00278 HS r'
55163.780590 0.96992 0.00277 HS r'
55163.783930 0.99702 0.00273 HS r'
55163.787260 1.01280 0.00272 HS r'
55163.793860 1.01500 0.00271 HS r'
55163.797190 1.01184 0.00271 HS r'
55163.800520 0.97891 0.00276 HS r'
55163.803870 1.01455 0.00273 HS r'
55163.807210 1.00371 0.00272 HS r'
55163.810530 0.98456 0.00277 HS r'
55163.813870 0.98695 0.00274 HS r'
55163.817200 1.00991 0.00272 HS r'
55163.820490 0.99919 0.00275 HS r'
55163.823840 1.01159 0.00272 HS r'
55163.827190 1.01677 0.00272 HS r'
55163.833850 0.99159 0.00276 HS r'
55163.843860 1.01031 0.00275 HS r'
55163.850540 0.98659 0.00278 HS r'
55163.860570 0.99920 0.00285 HS r'
55164.586860 0.99707 0.00307 HS r'
55164.590140 0.99260 0.00295 HS r'
55164.593430 1.00521 0.00295 HS r'
55164.596730 0.98456 0.00306 HS r'
55164.600020 0.99437 0.00294 HS r'
55164.603330 1.01622 0.00299 HS r'
55164.606620 0.99568 0.00300 HS r'
55164.609880 0.98642 0.00299 HS r'
55164.616440 1.00113 0.00292 HS r'
55164.619760 1.00462 0.00284 HS r'
55164.626320 0.98554 0.00291 HS r'
55164.629620 0.98180 0.00293 HS r'
55164.632920 1.00756 0.00290 HS r'
55164.636230 0.99549 0.00292 HS r'
55164.639530 1.00461 0.00294 HS r'
55164.642810 1.00000 0.00287 HS r'
55164.646120 0.99624 0.00285 HS r'
55164.649410 1.00421 0.00286 HS r'
55164.652720 1.01353 0.00282 HS r'
55164.656030 0.99302 0.00290 HS r'
55164.659320 0.99557 0.00290 HS r'
55164.662620 0.99023 0.00282 HS r'
55164.665940 1.00363 0.00280 HS r'
55164.669250 1.00595 0.00286 HS r'
55164.672550 1.01367 0.00279 HS r'
55164.675870 0.99102 0.00287 HS r'
55164.679190 1.00243 0.00279 HS r'
55164.682490 0.99507 0.00279 HS r'
55164.685800 0.98870 0.00287 HS r'
55164.689090 1.00753 0.00277 HS r'
55164.692380 0.99609 0.00280 HS r'
55164.695720 0.98338 0.00284 HS r'
55164.699030 1.01481 0.00279 HS r'
55164.702320 0.98408 0.00280 HS r'
55164.705640 0.98951 0.00279 HS r'
55164.708960 0.97460 0.00283 HS r'
55164.712280 1.00828 0.00279 HS r'
55164.715610 0.99311 0.00278 HS r'
55164.718930 0.98635 0.00282 HS r'
55164.722250 0.98302 0.00280 HS r'
55164.725560 0.99463 0.00282 HS r'
55164.728870 1.00195 0.00281 HS r'
55164.732190 0.97362 0.00283 HS r'
55164.735510 0.99770 0.00280 HS r'
55164.738820 0.99041 0.00280 HS r'
55164.742140 0.99377 0.00281 HS r'
55164.745470 0.98904 0.00280 HS r'
55164.748770 0.99331 0.00281 HS r'
55164.752070 0.98328 0.00280 HS r'
55164.755380 0.99890 0.00279 HS r'
55164.758710 0.97720 0.00280 HS r'
55164.762010 0.98975 0.00278 HS r'
55164.765310 0.99650 0.00277 HS r'
55164.768620 0.97687 0.00282 HS r'
55164.771920 0.98401 0.00278 HS r'
55164.775240 1.00764 0.00277 HS r'
55164.778560 0.99038 0.00275 HS r'
55164.781870 0.98244 0.00277 HS r'
55164.785180 0.99934 0.00277 HS r'
55164.788490 0.99951 0.00276 HS r'
55164.791810 0.98431 0.00277 HS r'
55164.795130 0.99682 0.00277 HS r'
55164.798460 0.98051 0.00277 HS r'
55164.805120 0.98215 0.00275 HS r'
55164.808450 0.98932 0.00273 HS r'
55164.821660 0.99492 0.00275 HS r'
55164.824980 0.98323 0.00277 HS r'
55164.831660 0.98021 0.00278 HS r'
55164.841640 0.98088 0.00277 HS r'
55164.844970 1.00099 0.00276 HS r'
55164.848320 0.97212 0.00280 HS r'
55164.851630 0.97075 0.00283 HS r'
55164.854980 0.98607 0.00278 HS r'
55164.858310 0.98573 0.00285 HS r'
55165.539050 0.98953 0.00331 HS r'
55165.542610 1.01510 0.00328 HS r'
55165.545880 1.00069 0.00329 HS r'
55165.558700 1.01416 0.00336 HS r'
55165.562030 0.99151 0.00319 HS r'
55165.565290 1.00063 0.00310 HS r'
55165.568570 1.00622 0.00316 HS r'
55165.571850 0.99342 0.00316 HS r'
55165.575120 0.99221 0.00302 HS r'
55165.578390 0.99867 0.00321 HS r'
55165.581650 0.99747 0.00314 HS r'
55165.584910 0.99618 0.00307 HS r'
55165.588180 1.01790 0.00301 HS r'
55165.591440 1.01325 0.00299 HS r'
55165.597950 1.01320 0.00297 HS r'
55165.601250 0.99751 0.00296 HS r'
55165.604530 0.99981 0.00311 HS r'
55165.607790 0.98531 0.00303 HS r'
55165.611070 0.99882 0.00309 HS r'
55165.614340 1.00663 0.00290 HS r'
55165.617630 1.00590 0.00294 HS r'
55165.620900 0.99897 0.00302 HS r'
55165.624190 0.99486 0.00300 HS r'
55165.627490 0.99749 0.00293 HS r'
55165.630800 1.00949 0.00292 HS r'
55165.634070 0.98925 0.00291 HS r'
55165.637360 0.99945 0.00294 HS r'
55165.640660 0.98952 0.00285 HS r'
55165.643940 1.00376 0.00291 HS r'
55165.647260 0.99344 0.00290 HS r'
55165.650570 1.01311 0.00286 HS r'
55165.653850 0.99933 0.00294 HS r'
55165.657170 0.98969 0.00289 HS r'
55165.660460 1.00832 0.00289 HS r'
55165.663750 1.00364 0.00285 HS r'
55165.667060 0.99826 0.00287 HS r'
55165.670370 0.99693 0.00289 HS r'
55165.673670 0.99742 0.00283 HS r'
55165.676960 1.00511 0.00287 HS r'
55165.680260 0.98968 0.00287 HS r'
55165.683560 0.99272 0.00284 HS r'
55165.686870 0.99831 0.00285 HS r'
55165.690140 1.00692 0.00286 HS r'
55165.693430 0.98793 0.00288 HS r'
55165.696730 1.01121 0.00284 HS r'
55165.700030 0.99557 0.00280 HS r'
55165.703320 0.99070 0.00285 HS r'
55165.706630 1.01578 0.00284 HS r'
55165.709900 1.00449 0.00282 HS r'
55165.803770 0.97728 0.00285 HS r'
55165.807070 0.98512 0.00279 HS r'
55165.810380 0.97794 0.00284 HS r'
55165.813690 0.99798 0.00281 HS r'
55165.816990 1.00364 0.00280 HS r'
55165.820270 0.99886 0.00279 HS r'
55165.823580 0.99557 0.00279 HS r'
55165.826910 0.99657 0.00277 HS r'
55165.830150 0.98577 0.00279 HS r'
55165.840060 1.01489 0.00275 HS r'
55165.846690 0.98622 0.00279 HS r'
55165.850020 1.00356 0.00277 HS r'
55165.853350 1.01486 0.00277 HS r'
55165.856670 0.99413 0.00280 HS r'
55165.860000 0.98827 0.00285 HS r'
55165.863310 0.98844 0.00289 HS r'
55166.512420 1.00559 0.00330 HS r'
55166.535060 1.00242 0.00296 HS r'
55166.581490 1.00702 0.00280 HS r'
55166.590710 1.01559 0.00318 HS r'
55166.593970 1.01414 0.00314 HS r'
55166.600490 1.00715 0.00306 HS r'
55166.603740 1.01611 0.00302 HS r'
55166.607000 1.00161 0.00318 HS r'
55166.610270 1.01271 0.00305 HS r'
55166.613540 1.02137 0.00314 HS r'
55166.616820 1.01318 0.00318 HS r'
55166.620070 1.00112 0.00311 HS r'
55166.626580 1.01744 0.00291 HS r'
55166.629870 1.01388 0.00302 HS r'
55166.636410 1.01986 0.00297 HS r'
55166.639710 1.01944 0.00295 HS r'
55166.642990 0.99218 0.00299 HS r'
55166.646240 1.01429 0.00295 HS r'
55166.649530 1.00768 0.00310 HS r'
55166.652780 1.01051 0.00290 HS r'
55166.656080 0.99604 0.00304 HS r'
55166.659360 1.00880 0.00305 HS r'
55166.662640 1.02092 0.00296 HS r'
55166.665890 1.00503 0.00305 HS r'
55166.669180 1.00178 0.00290 HS r'
55166.681510 1.00102 0.00305 HS r'
55166.684860 1.01273 0.00295 HS r'
55166.688170 0.99048 0.00293 HS r'
55166.691440 1.01405 0.00299 HS r'
55166.694740 1.00487 0.00293 HS r'
55166.698000 1.02046 0.00285 HS r'
55166.701290 1.00810 0.00298 HS r'
55166.704570 0.99576 0.00289 HS r'
55166.707870 1.00128 0.00292 HS r'
55166.711160 0.99695 0.00290 HS r'
55166.714450 1.00917 0.00289 HS r'
55166.717750 0.98840 0.00284 HS r'
55166.720950 1.00182 0.00298 HS r'
55166.724220 1.00443 0.00285 HS r'
55166.727520 1.01395 0.00287 HS r'
55166.730830 0.99879 0.00290 HS r'
55166.734110 1.00116 0.00287 HS r'
55166.737400 1.00692 0.00298 HS r'
55166.740690 0.98615 0.00291 HS r'
55166.743970 0.99359 0.00287 HS r'
55166.747240 0.98956 0.00296 HS r'
55166.750540 0.96778 0.00300 HS r'
55166.753850 1.00128 0.00290 HS r'
55166.757130 1.01179 0.00280 HS r'
55166.760400 1.01302 0.00291 HS r'
55166.763670 0.97921 0.00302 HS r'
55166.766950 0.97851 0.00294 HS r'
55166.770230 0.99252 0.00288 HS r'
55166.773510 1.01269 0.00285 HS r'
55166.776790 1.01359 0.00287 HS r'
55166.780050 1.00196 0.00292 HS r'
55166.783330 1.00386 0.00295 HS r'
55166.786610 0.97246 0.00299 HS r'
55166.789890 0.99005 0.00294 HS r'
55166.793180 0.99486 0.00286 HS r'
55166.796450 1.02315 0.00287 HS r'
55166.799740 0.99377 0.00295 HS r'
55166.803010 0.98838 0.00291 HS r'
55166.834780 1.00825 0.00294 HS r'
55166.838060 1.00308 0.00290 HS r'
55166.841360 0.99293 0.00292 HS r'
55167.296300 0.99811 0.00348 HS r'
55167.302780 1.00020 0.00328 HS r'
55167.306030 1.00508 0.00332 HS r'
55167.309300 0.99986 0.00326 HS r'
55167.312540 1.00376 0.00329 HS r'
55167.315790 0.99403 0.00339 HS r'
55167.319040 1.00104 0.00317 HS r'
55167.322290 0.99025 0.00322 HS r'
55167.325550 1.00090 0.00317 HS r'
55167.328800 0.98549 0.00320 HS r'
55167.332050 0.99753 0.00309 HS r'
55167.335300 0.99767 0.00315 HS r'
55167.338550 0.99551 0.00310 HS r'
55167.341800 1.00571 0.00320 HS r'
55167.345030 1.00045 0.00332 HS r'
55167.351530 0.99054 0.00307 HS r'
55167.354790 1.00706 0.00325 HS r'
55167.361330 1.00053 0.00298 HS r'
55167.364590 0.99205 0.00318 HS r'
55167.371100 0.98075 0.00315 HS r'
55167.374350 0.99595 0.00297 HS r'
55167.377620 1.00265 0.00295 HS r'
55167.387410 1.00284 0.00301 HS r'
55167.400490 1.00154 0.00304 HS r'
55167.407030 0.99942 0.00284 HS r'
55167.410310 1.00362 0.00295 HS r'
55167.413600 1.00493 0.00310 HS r'
55167.416850 1.00428 0.00290 HS r'
55167.420130 1.00147 0.00282 HS r'
55167.423410 1.00318 0.00294 HS r'
55167.426690 1.00753 0.00282 HS r'
55167.429960 0.99217 0.00285 HS r'
55167.433230 1.00343 0.00280 HS r'
55167.436500 1.00900 0.00293 HS r'
55167.439780 1.00686 0.00286 HS r'
55167.443040 1.00279 0.00281 HS r'
55167.446330 1.01280 0.00293 HS r'
55167.452880 1.00688 0.00294 HS r'
55167.456150 1.00743 0.00294 HS r'
55167.462700 0.98519 0.00277 HS r'
55167.465970 0.99972 0.00298 HS r'
55167.469240 1.00371 0.00290 HS r'
55167.472490 1.00396 0.00285 HS r'
55167.475760 0.99281 0.00292 HS r'
55167.482310 0.99410 0.00289 HS r'
55167.485580 0.99589 0.00275 HS r'
55167.488850 0.99540 0.00278 HS r'
55167.492130 1.00224 0.00286 HS r'
55167.495400 0.99638 0.00286 HS r'
55167.498680 0.99444 0.00285 HS r'
55167.508500 0.99415 0.00286 HS r'
55167.511790 0.99770 0.00282 HS r'
55167.515080 1.00942 0.00283 HS r'
55167.518350 1.00200 0.00276 HS r'
55167.521640 1.00277 0.00273 HS r'
55167.524900 0.99955 0.00280 HS r'
55167.531450 1.00009 0.00288 HS r'
55167.533550 1.00495 0.00360 HS r'
55167.534720 0.99802 0.00285 HS r'
55167.537130 0.99319 0.00353 HS r'
55167.537990 0.99547 0.00288 HS r'
55167.540360 0.99394 0.00336 HS r'
55167.541250 1.00257 0.00284 HS r'
55167.543600 0.99978 0.00331 HS r'
55167.544520 0.99926 0.00280 HS r'
55167.546860 1.00558 0.00358 HS r'
55167.547780 0.99713 0.00279 HS r'
55167.550090 1.00565 0.00326 HS r'
55167.553350 1.01000 0.00346 HS r'
55167.554320 1.00358 0.00300 HS r'
55167.556620 1.01483 0.00342 HS r'
55167.557590 0.99953 0.00286 HS r'
55167.559850 1.02416 0.00346 HS r'
55167.563100 0.99376 0.00334 HS r'
55167.564140 0.99626 0.00293 HS r'
55167.566340 0.99424 0.00349 HS r'
55167.567420 0.99622 0.00286 HS r'
55167.570690 1.00228 0.00297 HS r'
55167.573960 1.00306 0.00295 HS r'
55167.577240 0.99993 0.00304 HS r'
55167.580510 1.00018 0.00289 HS r'
55167.583780 0.99948 0.00286 HS r'
55167.587050 0.99510 0.00288 HS r'
55167.590340 0.99800 0.00290 HS r'
55167.593610 0.99206 0.00299 HS r'
55167.596890 0.99748 0.00286 HS r'
55167.600160 0.99842 0.00291 HS r'
55167.603430 0.99888 0.00288 HS r'
55167.606710 0.99236 0.00296 HS r'
55167.613240 0.99530 0.00297 HS r'
55167.619800 1.00346 0.00285 HS r'
55167.623070 0.99704 0.00306 HS r'
55167.626360 1.00824 0.00302 HS r'
55168.293720 1.01177 0.00345 HS r'
55168.297160 1.00543 0.00341 HS r'
55168.300410 1.00440 0.00341 HS r'
55168.303670 1.00242 0.00337 HS r'
55168.306920 1.00347 0.00320 HS r'
55168.310200 1.00822 0.00322 HS r'
55168.313450 1.00699 0.00312 HS r'
55168.316720 1.00217 0.00332 HS r'
55168.319970 0.99610 0.00317 HS r'
55168.323240 1.00572 0.00332 HS r'
55168.326490 1.00532 0.00314 HS r'
55168.329760 0.99913 0.00321 HS r'
55168.333020 1.00953 0.00326 HS r'
55168.336300 1.00624 0.00313 HS r'
55168.339570 0.99504 0.00333 HS r'
55168.342840 0.99913 0.00318 HS r'
55168.346100 1.00079 0.00303 HS r'
55168.349360 1.00550 0.00309 HS r'
55168.352640 0.99755 0.00305 HS r'
55168.355900 1.00352 0.00319 HS r'
55168.359190 1.00204 0.00316 HS r'
55168.362460 1.01102 0.00298 HS r'
55168.382060 0.99936 0.00300 HS r'
55168.385330 0.99901 0.00294 HS r'
55168.388610 0.99405 0.00304 HS r'
55168.391910 1.01111 0.00303 HS r'
55168.398470 1.00078 0.00300 HS r'
55168.401740 0.99919 0.00295 HS r'
55168.405030 0.99135 0.00291 HS r'
55168.408320 1.00421 0.00296 HS r'
55168.411630 1.00157 0.00292 HS r'
55168.414930 1.00138 0.00292 HS r'
55168.424780 1.00281 0.00294 HS r'
55168.431350 0.99444 0.00303 HS r'
55168.437900 1.00695 0.00278 HS r'
55168.441170 0.99739 0.00287 HS r'
55168.444430 0.99823 0.00294 HS r'
55168.447720 1.00020 0.00298 HS r'
55168.450980 0.99604 0.00296 HS r'
55168.454260 0.99356 0.00293 HS r'
55168.457540 1.00207 0.00293 HS r'
55168.460810 1.00426 0.00285 HS r'
55168.464100 0.98378 0.00285 HS r'
55168.467380 0.99939 0.00283 HS r'
55168.470650 1.00048 0.00288 HS r'
55168.473930 0.99448 0.00288 HS r'
55168.477200 1.00907 0.00292 HS r'
55168.480490 1.01081 0.00280 HS r'
55168.483760 0.99317 0.00290 HS r'
55168.487030 0.98772 0.00299 HS r'
55168.490300 0.99393 0.00297 HS r'
55168.493590 0.99314 0.00285 HS r'
55168.496890 1.00921 0.00294 HS r'
55168.500170 1.00397 0.00281 HS r'
55168.503450 1.00816 0.00277 HS r'
55168.506730 0.99130 0.00288 HS r'
55168.510020 1.00000 0.00300 HS r'
55168.513300 1.00489 0.00296 HS r'
55168.516590 1.00282 0.00292 HS r'
55168.519870 0.99804 0.00288 HS r'
55168.523150 1.00133 0.00304 HS r'
55168.526430 1.02073 0.00284 HS r'
55168.529730 1.00564 0.00281 HS r'
55168.532410 1.01349 0.00353 HS r'
55168.533010 0.99937 0.00294 HS r'
55168.535990 0.99370 0.00344 HS r'
55168.536280 0.98951 0.00284 HS r'
55168.539250 1.00545 0.00342 HS r'
55168.539560 1.00263 0.00286 HS r'
55168.542510 0.99235 0.00337 HS r'
55168.542850 0.98458 0.00302 HS r'
55168.545760 1.01363 0.00344 HS r'
55168.546110 1.00389 0.00299 HS r'
55168.548990 1.00321 0.00339 HS r'
55168.549410 0.99714 0.00310 HS r'
55168.552250 1.00027 0.00326 HS r'
55168.552700 0.99658 0.00299 HS r'
55168.555490 1.00364 0.00321 HS r'
55168.555970 1.00272 0.00309 HS r'
55168.558760 0.99856 0.00333 HS r'
55168.559240 0.99388 0.00280 HS r'
55168.562020 1.01287 0.00321 HS r'
55168.562520 1.00471 0.00293 HS r'
55168.565270 1.00454 0.00333 HS r'
55168.565790 1.00210 0.00289 HS r'
55168.568560 1.00037 0.00324 HS r'
55168.569070 1.00586 0.00298 HS r'
55168.571820 1.00546 0.00314 HS r'
55168.572350 0.99914 0.00293 HS r'
55168.575100 1.00212 0.00312 HS r'
55168.575630 1.00274 0.00295 HS r'
55168.578360 1.00409 0.00317 HS r'
55168.578910 0.99475 0.00299 HS r'
55168.581610 1.00796 0.00328 HS r'
55168.582210 0.99514 0.00298 HS r'
55168.584890 1.00926 0.00319 HS r'
55168.585490 0.99746 0.00293 HS r'
55168.588150 1.00658 0.00317 HS r'
55168.588770 1.00584 0.00295 HS r'
55168.591410 1.00105 0.00318 HS r'
55168.595320 1.00620 0.00300 HS r'
55168.598600 0.99978 0.00312 HS r'
55168.601890 1.00509 0.00317 HS r'
55168.605170 1.00999 0.00303 HS r'
55168.608450 1.00691 0.00314 HS r'
55168.611750 1.00302 0.00291 HS r'
55168.615010 0.99651 0.00305 HS r'
55168.618290 0.99651 0.00306 HS r'
55168.621550 0.99582 0.00298 HS r'
55168.624820 1.00095 0.00310 HS r'
55168.628100 1.00081 0.00315 HS r'
55168.675570 0.99795 0.00357 HS r'
55168.708040 0.99848 0.00298 HS r'
55168.731840 1.02614 0.00457 HS r'
55168.788790 1.00056 0.00374 HS r'
55168.849040 0.99345 0.00308 HS r'
55169.304590 0.99463 0.00289 HS r'
55169.311190 1.00408 0.00292 HS r'
55169.314490 1.00513 0.00296 HS r'
55169.317790 0.99787 0.00301 HS r'
55169.321100 1.00310 0.00306 HS r'
55169.324390 0.99073 0.00301 HS r'
55169.327690 0.99578 0.00303 HS r'
55169.330980 1.00972 0.00302 HS r'
55169.334270 0.99432 0.00308 HS r'
55169.337570 0.99618 0.00298 HS r'
55169.340860 0.99904 0.00298 HS r'
55169.344150 0.99465 0.00298 HS r'
55169.347420 0.99851 0.00293 HS r'
55169.350710 1.00335 0.00289 HS r'
55169.354000 0.99707 0.00293 HS r'
55169.357280 1.00214 0.00294 HS r'
55169.360570 0.99990 0.00296 HS r'
55169.363860 1.00339 0.00294 HS r'
55169.370410 1.00334 0.00309 HS r'
55169.380270 1.00067 0.00293 HS r'
55169.383570 0.99349 0.00290 HS r'
55169.390150 0.99500 0.00297 HS r'
55169.393460 0.99399 0.00291 HS r'
55169.403350 0.99844 0.00289 HS r'
55169.406650 0.99475 0.00279 HS r'
55169.409960 0.99492 0.00287 HS r'
55169.416540 1.00086 0.00285 HS r'
55169.419820 1.00623 0.00289 HS r'
55169.423120 1.00303 0.00288 HS r'
55169.426420 0.99651 0.00286 HS r'
55169.429700 1.00312 0.00287 HS r'
55169.433020 0.98710 0.00277 HS r'
55169.436300 0.99539 0.00281 HS r'
55169.439600 0.99970 0.00289 HS r'
55169.446180 0.99960 0.00284 HS r'
55169.449470 0.99549 0.00279 HS r'
55169.452780 0.98119 0.00284 HS r'
55169.456070 0.99273 0.00283 HS r'
55169.459360 0.99557 0.00292 HS r'
55169.462640 1.00123 0.00276 HS r'
55169.465940 0.99479 0.00280 HS r'
55169.469220 0.99703 0.00286 HS r'
55169.472520 0.98216 0.00287 HS r'
55169.475830 0.98400 0.00287 HS r'
55169.479110 0.98297 0.00278 HS r'
55169.482430 0.98922 0.00281 HS r'
55169.485730 0.99719 0.00278 HS r'
55169.489040 0.99040 0.00273 HS r'
55169.492330 0.99064 0.00283 HS r'
55169.498940 0.98391 0.00289 HS r'
55169.502230 0.98018 0.00285 HS r'
55169.508820 0.99219 0.00281 HS r'
55169.515400 0.99107 0.00285 HS r'
55169.518690 0.98692 0.00287 HS r'
55169.521990 0.97991 0.00281 HS r'
55169.525270 0.99004 0.00286 HS r'
55169.528560 0.98534 0.00284 HS r'
55169.531860 0.98961 0.00285 HS r'
55169.535150 0.99621 0.00282 HS r'
55169.538430 0.99066 0.00292 HS r'
55169.541730 0.98055 0.00277 HS r'
55169.545030 0.99065 0.00285 HS r'
55169.548340 0.98069 0.00287 HS r'
55169.551620 0.99772 0.00284 HS r'
55169.554900 0.98829 0.00282 HS r'
55169.558190 0.98802 0.00285 HS r'
55169.561470 0.98889 0.00296 HS r'
55169.564760 0.98212 0.00290 HS r'
55169.568050 0.98267 0.00292 HS r'
55169.571340 0.98692 0.00283 HS r'
55169.574640 0.98075 0.00289 HS r'
55169.577940 0.98091 0.00294 HS r'
55169.581230 0.98122 0.00289 HS r'
55169.584510 0.98894 0.00294 HS r'
55169.587780 0.99620 0.00287 HS r'
55169.591080 0.98563 0.00295 HS r'
55169.594370 0.99049 0.00302 HS r'
55169.597660 0.99244 0.00300 HS r'
55169.600950 0.99148 0.00307 HS r'
55169.604250 0.99242 0.00301 HS r'
55169.610840 1.00033 0.00290 HS r'
55169.614130 1.00188 0.00303 HS r'
55169.617410 1.00135 0.00307 HS r'
55169.620690 0.99535 0.00305 HS r'
55169.623980 0.99770 0.00300 HS r'
55169.627260 1.00181 0.00321 HS r'
55170.295250 0.98961 0.00272 HS r'
55170.318720 1.00966 0.00267 HS r'
55170.335490 0.98763 0.00276 HS r'
55170.357530 1.00712 0.00300 HS r'
55170.390430 1.00444 0.00284 HS r'
55170.397000 0.99878 0.00482 HS r'
55170.410040 0.99629 0.00311 HS r'
55170.416620 0.99992 0.00383 HS r'
55170.444130 0.98858 0.00306 HS r'
55170.473630 1.00638 0.00348 HS r'
55170.493390 1.00163 0.00323 HS r'
55170.503190 1.00073 0.00276 HS r'
55170.509730 1.00009 0.00278 HS r'
55170.519620 0.99889 0.00276 HS r'
55170.558980 1.00669 0.00356 HS r'
55170.568970 0.98449 0.00308 HS r'
55170.572060 1.00341 0.00289 HS r'
55170.575450 1.00541 0.00287 HS r'
55170.575520 0.99253 0.00279 HS r'
55170.578810 0.99246 0.00287 HS r'
55170.582130 0.99136 0.00288 HS r'
55170.585460 1.01422 0.00283 HS r'
55170.588770 1.00934 0.00283 HS r'
55170.592080 0.99734 0.00285 HS r'
55170.595420 0.99812 0.00288 HS r'
55170.598720 1.00930 0.00285 HS r'
55170.602030 0.97387 0.00289 HS r'
55170.605340 0.99890 0.00286 HS r'
55170.608650 0.99596 0.00291 HS r'
55170.616850 0.99665 0.00338 HS r'
55170.824220 1.01136 0.00346 HS r'
55170.827580 1.01813 0.00330 HS r'
55171.356010 0.99518 0.00263 HS r'
55171.376040 1.00327 0.00264 HS r'
55171.382760 0.99271 0.00274 HS r'
55171.392730 0.99531 0.00270 HS r'
55171.402750 0.99917 0.00265 HS r'
55171.406100 0.99710 0.00266 HS r'
55171.409440 0.99300 0.00266 HS r'
55171.412790 0.99473 0.00268 HS r'
55171.416110 0.99102 0.00264 HS r'
55171.419460 1.00628 0.00264 HS r'
55171.422790 0.99953 0.00269 HS r'
55171.426110 0.99137 0.00263 HS r'
55171.432770 0.98689 0.00269 HS r'
55171.436100 0.99811 0.00264 HS r'
55171.439430 0.99467 0.00267 HS r'
55171.442740 1.01004 0.00266 HS r'
55171.499170 1.00226 0.00264 HS r'
55171.502620 0.99289 0.00267 HS r'
55171.506030 0.98267 0.00271 HS r'
55171.509400 0.99726 0.00268 HS r'
55171.519350 1.00741 0.00270 HS r'
55172.390840 0.99522 0.00261 HS r'
55172.417660 1.00446 0.00266 HS r'
55172.519310 1.00152 0.00267 HS r'
55172.549290 0.99620 0.00271 HS r'
55172.562610 0.99877 0.00269 HS r'
55172.582610 1.00539 0.00269 HS r'
55172.592590 1.00191 0.00279 HS r'
55172.714760 0.97289 0.00283 HS r'
55172.718090 1.00647 0.00275 HS r'
55172.724730 0.98472 0.00282 HS r'
55172.728050 1.00367 0.00278 HS r'
55172.731360 1.00865 0.00280 HS r'
55172.734700 0.98612 0.00282 HS r'
55172.738010 0.98294 0.00279 HS r'
55172.748550 0.97539 0.00291 HS r'
55172.755390 0.99917 0.00294 HS r'
55173.296700 0.99203 0.00271 HS r'
55173.320250 0.99295 0.00269 HS r'
55173.326950 0.99754 0.00262 HS r'
55173.330280 1.00327 0.00268 HS r'
55173.347020 0.98451 0.00266 HS r'
55173.377180 0.99683 0.00258 HS r'
55173.444370 0.99882 0.00256 HS r'
55173.447720 1.00739 0.00253 HS r'
55173.451090 0.99718 0.00255 HS r'
55173.454440 0.99275 0.00257 HS r'
55173.457800 0.99193 0.00260 HS r'
55173.461150 0.99600 0.00254 HS r'
55173.464500 1.00360 0.00253 HS r'
55173.467870 0.98912 0.00256 HS r'
55173.471210 1.00364 0.00254 HS r'
55173.474550 0.98847 0.00257 HS r'
55173.477900 0.99870 0.00255 HS r'
55173.481260 0.99620 0.00256 HS r'
55173.487950 1.00502 0.00258 HS r'
55173.494650 0.99334 0.00258 HS r'
55173.497980 0.99177 0.00258 HS r'
55173.501350 1.00377 0.00255 HS r'
55173.504690 0.99558 0.00256 HS r'
55173.508040 0.99367 0.00257 HS r'
55173.514750 0.99529 0.00258 HS r'
55173.518110 0.99693 0.00257 HS r'
55173.521440 0.99541 0.00258 HS r'
55173.524790 0.99474 0.00256 HS r'
55173.528140 0.99243 0.00258 HS r'
55173.531480 0.99892 0.00258 HS r'
55173.534840 1.00047 0.00258 HS r'
55173.538180 0.99938 0.00256 HS r'
55173.541550 1.00546 0.00255 HS r'
55173.544910 0.99426 0.00260 HS r'
55173.548270 1.00526 0.00258 HS r'
55173.551600 1.00470 0.00257 HS r'
55173.554940 0.99918 0.00262 HS r'
55173.558290 0.99557 0.00260 HS r'
55173.561630 1.00544 0.00261 HS r'
55173.564970 0.98410 0.00261 HS r'
55173.568320 0.99764 0.00263 HS r'
55173.577940 1.02581 0.00481 HS r'
55173.578360 1.00404 0.00264 HS r'
55173.581710 0.99915 0.00265 HS r'
55173.584490 0.99800 0.00399 HS r'
55173.585070 0.99395 0.00267 HS r'
55173.588410 0.99856 0.00264 HS r'
55173.591750 0.99741 0.00266 HS r'
55173.595090 0.99973 0.00267 HS r'
55173.598440 0.99600 0.00265 HS r'
55173.605160 1.00754 0.00266 HS r'
55173.608490 0.99613 0.00268 HS r'
55173.618520 1.00639 0.00265 HS r'
55174.277060 0.99909 0.00294 HS r'
55174.303980 0.99909 0.00263 HS r'
55174.317480 0.99750 0.00262 HS r'
55174.324240 0.99058 0.00263 HS r'
55174.334310 0.99543 0.00263 HS r'
55174.357800 0.99078 0.00262 HS r'
55174.381240 1.00562 0.00253 HS r'
55174.414930 1.00230 0.00253 HS r'
55174.438490 1.00055 0.00253 HS r'
55174.455330 0.99863 0.00251 HS r'
55174.465430 0.99932 0.00251 HS r'
55174.472140 1.00491 0.00252 HS r'
55174.475490 1.00016 0.00252 HS r'
55174.478860 1.00029 0.00252 HS r'
55174.482220 0.99185 0.00252 HS r'
55174.485560 0.99931 0.00251 HS r'
55174.492290 0.99932 0.00252 HS r'
55174.495640 1.00274 0.00253 HS r'
55174.498990 0.99584 0.00254 HS r'
55174.502370 0.99477 0.00254 HS r'
55174.505730 0.99542 0.00253 HS r'
55174.509090 0.99740 0.00253 HS r'
55174.512460 1.00408 0.00254 HS r'
55174.515820 1.00082 0.00254 HS r'
55174.519170 1.00164 0.00253 HS r'
55174.522530 0.99834 0.00252 HS r'
55174.535900 1.00313 0.00255 HS r'
55174.542650 1.00475 0.00255 HS r'
55174.546000 1.00127 0.00254 HS r'
55174.549360 0.99718 0.00255 HS r'
55174.556080 1.00440 0.00254 HS r'
55174.562780 0.99545 0.00257 HS r'
55174.579580 1.00165 0.00257 HS r'
55174.582940 0.99517 0.00261 HS r'
55174.589640 1.01052 0.00261 HS r'
55174.591180 1.01455 0.00283 HS r'
55174.594510 1.00896 0.00284 HS r'
55174.597830 1.00214 0.00285 HS r'
55174.601170 1.01906 0.00288 HS r'
55174.603100 1.00274 0.00262 HS r'
55174.604480 0.99513 0.00283 HS r'
55174.606480 0.99628 0.00262 HS r'
55174.607820 1.00710 0.00279 HS r'
55174.609830 0.99838 0.00265 HS r'
55174.626610 1.00819 0.00267 HS r'
55174.629950 0.99395 0.00279 HS r'
55174.630790 1.01407 0.00276 HS r'
55174.634150 1.00162 0.00280 HS r'
55174.637500 1.00095 0.00280 HS r'
55174.640870 1.02817 0.00276 HS r'
55174.644220 1.01713 0.00277 HS r'
55174.647550 1.01193 0.00276 HS r'
55174.650880 0.98930 0.00279 HS r'
55174.654230 1.00356 0.00278 HS r'
55174.657580 1.00908 0.00278 HS r'
55174.660910 1.00530 0.00276 HS r'
55174.664240 1.00486 0.00278 HS r'
55174.667580 0.98566 0.00281 HS r'
55174.670900 1.01168 0.00276 HS r'
55174.674240 1.02692 0.00273 HS r'
55174.677580 0.99265 0.00277 HS r'
55174.680900 1.00865 0.00275 HS r'
55174.684220 0.99008 0.00279 HS r'
55174.687560 1.00228 0.00277 HS r'
55174.690910 0.99236 0.00277 HS r'
55174.694240 1.00650 0.00277 HS r'
55174.697590 0.99932 0.00276 HS r'
55174.700930 0.99821 0.00279 HS r'
55174.704280 1.00346 0.00275 HS r'
55174.707600 1.01465 0.00276 HS r'
55174.710950 0.97847 0.00281 HS r'
55174.714310 0.96855 0.00282 HS r'
55174.717650 0.97804 0.00279 HS r'
55174.720960 0.99700 0.00277 HS r'
55174.724310 1.01514 0.00274 HS r'
55175.276870 1.01040 0.00285 HS r'
55175.291590 0.99799 0.00275 HS r'
55175.298250 1.00837 0.00320 HS r'
55175.358400 1.00214 0.00268 HS r'
55175.368230 0.99918 0.00343 HS r'
55175.374620 0.99720 0.00358 HS r'
55175.395290 1.00077 0.00276 HS r'
55175.431490 1.00277 0.00279 HS r'
55175.434820 1.00575 0.00304 HS r'
55175.474270 1.00357 0.00285 HS r'
55175.484130 1.00159 0.00302 HS r'
55175.490710 0.99107 0.00264 HS r'
55175.500610 1.00433 0.00280 HS r'
55175.520180 0.99367 0.00315 HS r'
55175.529950 1.00909 0.00304 HS r'
55175.530850 0.99757 0.00311 HS r'
55175.534130 0.98957 0.00298 HS r'
55175.537420 1.00190 0.00293 HS r'
55175.540740 0.98934 0.00292 HS r'
55175.549680 1.01024 0.00300 HS r'
55175.556320 1.00134 0.00310 HS r'
55175.569250 0.99790 0.00306 HS r'
55175.606200 0.99982 0.00280 HS r'
55175.607820 0.99083 0.00402 HS r'
55175.609520 1.01765 0.00280 HS r'
55175.612860 0.99880 0.00284 HS r'
55175.616180 1.00896 0.00279 HS r'
55175.619510 1.00467 0.00280 HS r'
55175.622860 1.00154 0.00280 HS r'
55175.626200 1.00765 0.00278 HS r'
55175.629550 1.00327 0.00279 HS r'
55175.632890 1.00776 0.00276 HS r'
55175.636250 0.99703 0.00279 HS r'
55175.714420 1.00149 0.00412 HS r'
55175.783230 0.98765 0.00343 HS r'
55176.283930 0.99952 0.00270 HS r'
55176.307370 0.99952 0.00266 HS r'
55176.327430 0.99783 0.00265 HS r'
55176.334100 0.99758 0.00268 HS r'
55176.337430 0.99266 0.00263 HS r'
55176.344120 1.00314 0.00262 HS r'
55176.357520 0.99169 0.00257 HS r'
55176.360870 0.99911 0.00263 HS r'
55176.364220 1.00927 0.00262 HS r'
55176.377570 1.00431 0.00259 HS r'
55176.380910 1.00187 0.00254 HS r'
55176.397720 0.99852 0.00253 HS r'
55176.401070 0.99882 0.00253 HS r'
55176.407780 0.99958 0.00261 HS r'
55176.411110 1.00705 0.00252 HS r'
55176.414450 1.01250 0.00251 HS r'
55176.491370 1.00561 0.00299 HS r'
55176.497910 1.00308 0.00318 HS r'
55176.514330 0.99856 0.00315 HS r'
55176.527280 1.01406 0.00269 HS r'
55176.534760 1.00525 0.00291 HS r'
55176.538060 1.00315 0.00291 HS r'
55176.541370 1.01445 0.00289 HS r'
55176.544700 1.01856 0.00286 HS r'
55176.548030 0.99453 0.00289 HS r'
55176.551330 0.98044 0.00290 HS r'
55176.554680 1.00806 0.00285 HS r'
55176.558040 1.01161 0.00285 HS r'
55176.561240 1.00201 0.00343 HS r'
55176.561370 1.00694 0.00284 HS r'
55176.564460 0.99945 0.00332 HS r'
55176.564700 1.02229 0.00282 HS r'
55176.568040 0.98256 0.00288 HS r'
55176.596900 0.99406 0.00361 HS r'
55176.650910 1.01172 0.00376 HS r'
55177.314540 0.99370 0.00271 HS r'
55177.337940 1.00537 0.00264 HS r'
55177.361400 0.98986 0.00269 HS r'
55177.364740 1.01754 0.00265 HS r'
55177.378130 0.99965 0.00262 HS r'
55177.394920 1.00299 0.00266 HS r'
55177.418420 0.99827 0.00253 HS r'
55177.441890 1.00402 0.00253 HS r'
55177.529220 1.00114 0.00257 HS r'
55177.531680 1.00200 0.00299 HS r'
55177.535010 0.99181 0.00298 HS r'
55177.538330 0.99850 0.00292 HS r'
55177.552700 0.99841 0.00257 HS r'
55177.572810 1.00474 0.00263 HS r'
55177.579510 1.00108 0.00263 HS r'
55177.603000 1.00227 0.00265 HS r'
55177.626450 1.00255 0.00276 HS r'
55177.799670 0.99675 0.00281 HS r'
55177.826870 1.00071 0.00284 HS r'
55178.335360 1.00318 0.00269 HS r'
55178.338730 0.98911 0.00324 HS r'
55178.370340 1.00509 0.00263 HS r'
55178.454240 0.99182 0.00300 HS r'
55178.511830 1.00083 0.00254 HS r'
55178.531960 0.99911 0.00257 HS r'
55178.532380 0.99401 0.00305 HS r'
55178.535320 1.00475 0.00254 HS r'
55178.535700 0.98316 0.00299 HS r'
55178.538710 0.99365 0.00256 HS r'
55178.539010 0.99051 0.00291 HS r'
55178.542320 0.99354 0.00289 HS r'
55178.545660 0.99014 0.00290 HS r'
55178.548980 0.98894 0.00288 HS r'
55178.552260 0.98437 0.00290 HS r'
55178.555600 1.01454 0.00284 HS r'
55178.558940 1.00226 0.00286 HS r'
55178.562270 1.00806 0.00282 HS r'
55178.565630 0.98376 0.00286 HS r'
55178.568990 0.99839 0.00284 HS r'
55178.572310 0.97872 0.00287 HS r'
55178.575660 1.01426 0.00280 HS r'
55178.585720 1.00475 0.00261 HS r'
55178.602540 0.99900 0.00263 HS r'
55178.616020 0.99580 0.00264 HS r'
55178.691350 1.02743 0.00358 HS r'
55179.288630 1.00980 0.00266 HS r'
55179.308720 0.99556 0.00263 HS r'
55179.375540 0.98547 0.00259 HS r'
55179.422520 0.96697 0.00335 HS r'
55179.515190 1.00832 0.00285 HS r'
55179.548060 1.00053 0.00302 HS r'
55179.722790 1.00492 0.00280 HS r'
55179.726150 1.00431 0.00278 HS r'
55179.729480 1.00199 0.00278 HS r'
55180.288980 1.01386 0.00297 HS r'
55180.389460 0.98356 0.00261 HS r'
55180.429770 1.00506 0.00254 HS r'
55180.436500 1.00651 0.00254 HS r'
55180.461130 0.99334 0.00257 HS r'
55180.464680 0.99627 0.00254 HS r'
55180.468240 0.98782 0.00257 HS r'
55180.530390 0.99502 0.00317 HS r'
55180.533950 0.99603 0.00295 HS r'
55180.537460 1.00450 0.00291 HS r'
55180.540850 0.98659 0.00291 HS r'
55180.544230 0.99549 0.00289 HS r'
55180.547770 1.00342 0.00283 HS r'
55180.551300 1.00109 0.00284 HS r'
55180.553370 1.00327 0.00259 HS r'
55180.554690 1.01337 0.00282 HS r'
55180.558190 0.98879 0.00286 HS r'
55180.561670 0.98730 0.00284 HS r'
55180.565180 1.01435 0.00282 HS r'
55180.568570 1.00509 0.00281 HS r'
55180.572070 0.99471 0.00283 HS r'
55180.575620 0.99288 0.00283 HS r'
55180.579170 1.01126 0.00280 HS r'
55180.582750 1.00644 0.00281 HS r'
55180.585240 1.00342 0.00266 HS r'
55180.586290 1.01520 0.00279 HS r'
55180.589790 0.99350 0.00281 HS r'
55180.593270 0.98812 0.00281 HS r'
55180.596800 0.99837 0.00281 HS r'
55180.712120 0.98728 0.00277 HS r'
55180.752210 1.00168 0.00276 HS r'
55180.775510 1.00664 0.00276 HS r'
55180.818090 1.01381 0.00280 HS r'
55180.854190 0.99057 0.00290 HS r'
55180.857510 0.98883 0.00294 HS r'
55180.860820 0.99014 0.00310 HS r'
55180.864100 0.99302 0.00311 HS r'
55181.360050 0.98545 0.00259 HS r'
55181.386980 0.99767 0.00255 HS r'
55181.393690 0.99185 0.00254 HS r'
55181.444000 1.00307 0.00252 HS r'
55181.470810 0.99603 0.00252 HS r'
55181.514500 1.00849 0.00253 HS r'
55181.533860 0.99500 0.00334 HS r'
55181.537120 1.00191 0.00310 HS r'
55181.537950 0.99596 0.00257 HS r'
55181.540390 0.99835 0.00295 HS r'
55181.543680 0.99704 0.00286 HS r'
55181.546970 1.00196 0.00288 HS r'
55181.550280 0.99787 0.00290 HS r'
55181.553600 0.99752 0.00285 HS r'
55181.554740 0.99624 0.00255 HS r'
55181.556940 0.99583 0.00286 HS r'
55181.558110 1.00649 0.00256 HS r'
55181.560260 1.00434 0.00283 HS r'
55181.563610 1.00335 0.00283 HS r'
55181.564830 0.99171 0.00268 HS r'
55181.570280 1.00299 0.00286 HS r'
55181.573610 1.00159 0.00286 HS r'
55181.574890 1.00526 0.00259 HS r'
55181.576930 1.00143 0.00283 HS r'
55181.580250 0.99849 0.00281 HS r'
55181.586900 1.00593 0.00281 HS r'
55181.588330 1.00612 0.00261 HS r'
55181.591700 0.99953 0.00264 HS r'
55181.593560 1.00378 0.00280 HS r'
55181.596900 1.00520 0.00279 HS r'
55181.620200 1.00630 0.00279 HS r'
55181.622000 0.99648 0.00269 HS r'
55181.625320 0.99368 0.00274 HS r'
55181.628660 1.00430 0.00283 HS r'
55181.818580 0.99953 0.00286 HS r'
55181.828470 1.01201 0.00295 HS r'
55181.831760 1.01162 0.00293 HS r'
55181.848200 0.99302 0.00314 HS r'
55181.864360 0.98970 0.00558 HS r'
55182.293260 0.99503 0.00264 HS r'
55182.377000 1.00283 0.00257 HS r'
55182.410410 0.98792 0.00255 HS r'
55182.430430 1.00219 0.00253 HS r'
55182.457160 1.00547 0.00253 HS r'
55182.480600 1.00590 0.00252 HS r'
55182.500700 1.00682 0.00251 HS r'
55182.504040 0.99625 0.00255 HS r'
55182.517440 1.01504 0.00251 HS r'
55182.520770 1.01206 0.00253 HS r'
55182.529140 0.98804 0.00309 HS r'
55182.534100 0.99153 0.00255 HS r'
55182.535710 0.99512 0.00291 HS r'
55182.539010 0.99821 0.00289 HS r'
55182.540780 0.99787 0.00255 HS r'
55182.545620 1.00069 0.00285 HS r'
55182.548930 1.00304 0.00283 HS r'
55182.552240 1.00338 0.00285 HS r'
55182.555540 1.00219 0.00284 HS r'
55182.558830 1.00540 0.00282 HS r'
55182.560800 1.00195 0.00258 HS r'
55182.562140 1.01072 0.00282 HS r'
55182.565460 1.01268 0.00281 HS r'
55182.568790 1.00647 0.00281 HS r'
55182.570830 1.00965 0.00258 HS r'
55182.572130 1.00732 0.00284 HS r'
55182.575430 1.00596 0.00280 HS r'
55182.578740 1.01423 0.00278 HS r'
55182.582070 1.00570 0.00280 HS r'
55182.585390 1.00638 0.00280 HS r'
55182.595280 0.99593 0.00281 HS r'
55182.598580 0.99297 0.00282 HS r'
55182.601910 1.00704 0.00279 HS r'
55182.605250 1.00724 0.00279 HS r'
55182.608600 1.00811 0.00277 HS r'
55182.611940 1.01084 0.00276 HS r'
55182.615270 1.01511 0.00276 HS r'
55182.641900 1.00095 0.00280 HS r'
55182.816350 0.98756 0.00358 HS r'
55182.819630 1.02294 0.00357 HS r'
55182.845570 1.00265 0.00520 HS r'
55182.848820 1.01056 0.00416 HS r'
55182.852070 1.00464 0.00446 HS r'
55182.855330 1.00968 0.00366 HS r'
55182.858630 0.98965 0.00413 HS r'
55182.861880 0.99100 0.00511 HS r'
55182.865130 1.00366 0.00394 HS r'
55183.297030 1.00326 0.00262 HS r'
55183.303710 1.00641 0.00262 HS r'
55183.310400 0.99596 0.00265 HS r'
55183.320450 1.00215 0.00261 HS r'
55183.373820 0.99714 0.00284 HS r'
55183.446560 1.02658 0.00365 HS r'
55183.466310 1.01356 0.00281 HS r'
55183.531910 1.01430 0.00275 HS r'
55183.580530 0.97991 0.00286 HS r'
55183.589830 0.98922 0.00324 HS r'
55183.603910 0.99848 0.00279 HS r'
55183.607230 1.00435 0.00279 HS r'
55183.613920 0.99857 0.00280 HS r'
55183.617270 1.00359 0.00277 HS r'
55183.620590 1.00145 0.00278 HS r'
55183.627230 0.99419 0.00279 HS r'
55183.630540 0.98102 0.00282 HS r'
55183.633850 1.00611 0.00276 HS r'
55183.647160 0.99815 0.00278 HS r'
55183.650490 0.99420 0.00278 HS r'
55183.653810 0.98998 0.00278 HS r'
55183.660450 1.01086 0.00277 HS r'
55183.683700 1.01141 0.00275 HS r'
55183.710290 1.00140 0.00277 HS r'
55183.720250 1.01180 0.00275 HS r'
55183.763460 0.98889 0.00281 HS r'
55183.770090 1.01679 0.00275 HS r'
55183.793310 1.00798 0.00283 HS r'
55183.796630 1.00839 0.00281 HS r'
55183.803270 0.99231 0.00284 HS r'
55183.809920 1.01082 0.00282 HS r'
55183.813240 0.99741 0.00288 HS r'
55183.816560 1.01102 0.00287 HS r'
55183.819870 1.01551 0.00283 HS r'
55183.823120 1.01216 0.00286 HS r'
55183.826440 0.99283 0.00288 HS r'
55183.833090 1.00445 0.00290 HS r'
55183.836410 1.00560 0.00288 HS r'
55183.839740 0.99586 0.00289 HS r'
55183.843070 1.00289 0.00290 HS r'
55183.846390 1.01032 0.00289 HS r'
55183.849640 1.01384 0.00296 HS r'
55183.852860 1.00192 0.00295 HS r'
55183.856180 0.99665 0.00298 HS r'
55183.859500 1.00095 0.00300 HS r'
55183.862790 1.00250 0.00302 HS r'
55184.339510 0.99299 0.00262 HS r'
55184.382860 1.01183 0.00255 HS r'
55184.446270 1.00567 0.00256 HS r'
55184.469670 1.00873 0.00253 HS r'
55184.483020 0.99964 0.00255 HS r'
55184.513160 1.01392 0.00254 HS r'
55184.523180 1.00981 0.00255 HS r'
55184.559920 1.01384 0.00260 HS r'
55184.578360 0.99780 0.00284 HS r'
55184.588380 0.99247 0.00283 HS r'
55184.591710 1.01396 0.00278 HS r'
55184.595020 1.01908 0.00278 HS r'
55184.598330 0.99812 0.00281 HS r'
55184.601640 1.00253 0.00281 HS r'
55184.604960 1.02117 0.00277 HS r'
55184.608280 1.00621 0.00279 HS r'
55184.611580 1.01637 0.00278 HS r'
55184.614910 0.99314 0.00281 HS r'
55184.618220 1.01954 0.00277 HS r'
55184.621540 1.00394 0.00280 HS r'
55184.624850 1.00417 0.00279 HS r'
55184.628180 0.98693 0.00281 HS r'
55184.631510 1.00232 0.00279 HS r'
55184.634850 1.01738 0.00276 HS r'
55184.638160 1.02092 0.00277 HS r'
55184.641480 0.99816 0.00280 HS r'
55184.644790 1.01236 0.00277 HS r'
55184.648100 1.00500 0.00280 HS r'
55184.651380 1.00734 0.00279 HS r'
55184.654680 1.01626 0.00277 HS r'
55184.658010 1.02056 0.00276 HS r'
55184.661320 0.99461 0.00280 HS r'
55184.664630 0.98767 0.00281 HS r'
55184.667930 0.97293 0.00282 HS r'
55184.671200 1.01211 0.00276 HS r'
55184.674510 1.01190 0.00277 HS r'
55184.684480 0.98121 0.00281 HS r'
55184.694430 1.00056 0.00279 HS r'
55184.697730 1.00231 0.00279 HS r'
55184.714340 0.97209 0.00283 HS r'
55184.721000 0.99990 0.00279 HS r'
55184.734260 1.01704 0.00276 HS r'
55184.747510 1.03205 0.00275 HS r'
55184.787330 1.01430 0.00285 HS r'
55184.793960 1.00667 0.00297 HS r'
55184.797280 1.02014 0.00300 HS r'
55184.803880 1.02138 0.00300 HS r'
55184.807200 1.01083 0.00303 HS r'
55184.810500 1.00555 0.00311 HS r'
55184.813820 1.01096 0.00323 HS r'
55184.817120 1.03085 0.00324 HS r'
55184.820430 0.99381 0.00355 HS r'
55184.823730 1.01283 0.00357 HS r'
55184.827010 1.01099 0.00345 HS r'
55184.830300 1.01950 0.00343 HS r'
55184.836920 0.98363 0.00344 HS r'
55184.840180 1.00154 0.00346 HS r'
55184.843490 1.00171 0.00340 HS r'
55184.846770 1.00804 0.00317 HS r'
55184.850070 1.00398 0.00303 HS r'
55184.856650 1.01058 0.00365 HS r'
55185.304390 1.00175 0.00264 HS r'
55185.398010 1.01719 0.00254 HS r'
55185.434670 0.99935 0.00255 HS r'
55185.448070 0.98853 0.00258 HS r'
55185.478160 1.00113 0.00256 HS r'
55185.481500 1.01259 0.00254 HS r'
55185.504900 1.01017 0.00254 HS r'
55185.528270 0.98342 0.00259 HS r'
55185.538290 1.00335 0.00256 HS r'
55185.576270 1.01114 0.00280 HS r'
55185.589600 1.00491 0.00279 HS r'
55185.592910 1.01293 0.00277 HS r'
55185.596220 1.01662 0.00278 HS r'
55185.599540 1.00704 0.00278 HS r'
55185.602880 1.01050 0.00278 HS r'
55185.606170 1.00107 0.00279 HS r'
55185.609480 1.01608 0.00277 HS r'
55185.612790 1.00499 0.00276 HS r'
55185.616130 0.98801 0.00280 HS r'
55185.619440 1.01168 0.00277 HS r'
55185.622770 0.99501 0.00280 HS r'
55185.624430 0.97570 0.00302 HS r'
55185.626080 1.00694 0.00276 HS r'
55185.629390 1.01250 0.00278 HS r'
55185.639360 1.00663 0.00279 HS r'
55185.642670 0.99965 0.00278 HS r'
55185.645980 1.00456 0.00277 HS r'
55185.649290 1.00176 0.00277 HS r'
55185.652620 0.98234 0.00280 HS r'
55185.655950 1.00128 0.00277 HS r'
55185.659260 1.00089 0.00277 HS r'
55185.662590 0.99966 0.00278 HS r'
55185.665900 1.01845 0.00274 HS r'
55185.689150 0.99922 0.00277 HS r'
55185.692470 0.99630 0.00278 HS r'
55185.702430 1.00452 0.00276 HS r'
55185.709090 1.02230 0.00274 HS r'
55185.715730 1.00437 0.00276 HS r'
55185.742310 1.00970 0.00277 HS r'
55185.745640 1.00845 0.00275 HS r'
55185.755600 1.01203 0.00275 HS r'
55185.788840 0.98761 0.00282 HS r'
55185.795510 0.99906 0.00281 HS r'
55185.798830 1.00635 0.00280 HS r'
55185.802160 1.00963 0.00280 HS r'
55185.805480 0.99317 0.00284 HS r'
55185.808820 1.00652 0.00282 HS r'
55185.812140 1.00387 0.00282 HS r'
55185.815470 1.01155 0.00281 HS r'
55185.818820 0.99865 0.00286 HS r'
55185.822150 1.00672 0.00284 HS r'
55185.825490 0.99928 0.00285 HS r'
55185.828840 0.99149 0.00288 HS r'
55185.832150 1.01485 0.00283 HS r'
55185.835490 1.01372 0.00285 HS r'
55185.838810 0.99714 0.00289 HS r'
55185.842130 0.99630 0.00289 HS r'
55185.845430 1.00457 0.00290 HS r'
55185.848750 1.00347 0.00289 HS r'
55185.852050 1.00130 0.00294 HS r'
55185.855370 1.00364 0.00293 HS r'
55185.858670 1.00448 0.00296 HS r'
55185.861960 0.99913 0.00300 HS r'
55185.865230 1.00812 0.00315 HS r'
55186.314150 0.98854 0.00271 HS r'
55186.464890 1.00675 0.00255 HS r'
55186.501660 0.98314 0.00258 HS r'
55186.565170 0.99306 0.00266 HS r'
55186.576820 1.01014 0.00282 HS r'
55186.590200 1.00581 0.00280 HS r'
55186.593520 0.99833 0.00281 HS r'
55186.596840 1.01609 0.00277 HS r'
55186.603500 0.99651 0.00280 HS r'
55186.606770 1.00671 0.00278 HS r'
55186.608710 1.00009 0.00266 HS r'
55186.610070 0.98867 0.00281 HS r'
55186.613380 1.00911 0.00277 HS r'
55186.616710 1.01143 0.00277 HS r'
55186.620000 1.02914 0.00274 HS r'
55186.626640 0.99846 0.00279 HS r'
55186.629970 1.00759 0.00277 HS r'
55186.633310 1.00064 0.00277 HS r'
55186.639960 0.99930 0.00279 HS r'
55186.643280 0.99804 0.00278 HS r'
55186.649920 0.99920 0.00279 HS r'
55186.653240 1.01069 0.00276 HS r'
55186.656570 1.00682 0.00276 HS r'
55186.659920 0.99232 0.00278 HS r'
55186.676510 0.99259 0.00278 HS r'
55186.683160 1.00078 0.00277 HS r'
55186.689760 1.01194 0.00275 HS r'
55186.696410 1.01024 0.00276 HS r'
55186.699730 1.02494 0.00274 HS r'
55186.703050 0.99251 0.00278 HS r'
55186.706340 1.01999 0.00274 HS r'
55186.709660 0.96776 0.00283 HS r'
55186.713000 0.99088 0.00278 HS r'
55186.722960 1.01131 0.00275 HS r'
55186.729590 0.99526 0.00278 HS r'
55186.736230 1.01276 0.00275 HS r'
55186.749530 1.01194 0.00276 HS r'
55186.759460 0.99755 0.00280 HS r'
55186.772740 0.98735 0.00280 HS r'
55186.785990 0.99085 0.00282 HS r'
55186.789330 1.03409 0.00277 HS r'
55186.792630 0.96467 0.00289 HS r'
55186.795990 0.98662 0.00286 HS r'
55186.799320 1.01332 0.00282 HS r'
55186.802650 0.99218 0.00286 HS r'
55186.805970 1.00369 0.00284 HS r'
55186.809280 1.01570 0.00282 HS r'
55186.812620 0.98986 0.00288 HS r'
55186.815920 1.00248 0.00288 HS r'
55186.819240 1.00489 0.00288 HS r'
55186.822540 0.99670 0.00289 HS r'
55186.825860 1.00279 0.00288 HS r'
55186.829170 0.99585 0.00290 HS r'
55186.832480 1.00256 0.00288 HS r'
55186.835800 1.01865 0.00288 HS r'
55186.839130 1.00583 0.00290 HS r'
55186.842440 1.00791 0.00290 HS r'
55186.845770 1.00405 0.00293 HS r'
55186.849070 1.00760 0.00296 HS r'
55186.852390 0.99941 0.00300 HS r'
55186.855700 0.99045 0.00301 HS r'
55186.859020 1.00463 0.00300 HS r'
55186.862310 0.99820 0.00305 HS r'
55186.865570 0.99964 0.00322 HS r'
55187.598780 1.00323 0.00279 HS r'
55187.602080 1.00084 0.00281 HS r'
55187.605420 1.01472 0.00279 HS r'
55187.612060 1.01511 0.00278 HS r'
55187.621980 0.99371 0.00279 HS r'
55187.635260 1.01042 0.00277 HS r'
55187.638590 1.00452 0.00277 HS r'
55187.648560 0.99252 0.00279 HS r'
55187.655210 1.00159 0.00278 HS r'
55187.658550 0.98761 0.00280 HS r'
55187.661870 0.99689 0.00279 HS r'
55187.668520 1.00303 0.00276 HS r'
55187.671850 1.01571 0.00275 HS r'
55187.675150 1.00905 0.00276 HS r'
55187.681780 0.98433 0.00281 HS r'
55187.708360 0.96883 0.00283 HS r'
55187.715000 1.00123 0.00277 HS r'
55187.718310 0.96855 0.00282 HS r'
55187.724940 0.99500 0.00278 HS r'
55187.728270 1.02505 0.00273 HS r'
55187.731610 1.01055 0.00276 HS r'
55187.734940 0.99940 0.00277 HS r'
55187.738270 1.00860 0.00277 HS r'
55187.744890 1.00407 0.00278 HS r'
55187.751510 0.98164 0.00282 HS r'
55187.754830 1.01084 0.00276 HS r'
55187.768110 0.99575 0.00280 HS r'
55187.774780 1.01437 0.00277 HS r'
55187.781480 1.00578 0.00279 HS r'
55187.784810 1.01072 0.00279 HS r'
55187.788170 1.02783 0.00278 HS r'
55187.791500 1.00838 0.00280 HS r'
55187.794830 1.01314 0.00281 HS r'
55187.798150 1.01306 0.00281 HS r'
55187.801470 0.99475 0.00283 HS r'
55187.804790 1.00678 0.00282 HS r'
55187.808120 1.00721 0.00283 HS r'
55187.811450 1.00814 0.00282 HS r'
55187.814770 0.99271 0.00285 HS r'
55187.818110 0.99743 0.00286 HS r'
55187.821450 1.01517 0.00283 HS r'
55187.824780 1.00660 0.00286 HS r'
55187.828110 1.00178 0.00289 HS r'
55187.831430 0.99775 0.00288 HS r'
55187.834760 0.99480 0.00291 HS r'
55187.838060 1.00213 0.00289 HS r'
55187.841380 0.99789 0.00292 HS r'
55187.844700 0.99348 0.00294 HS r'
55187.848010 1.00752 0.00293 HS r'
55187.851300 0.99465 0.00298 HS r'
55187.854600 1.00082 0.00299 HS r'
55187.857900 1.03369 0.00329 HS r'
55187.861190 0.99395 0.00304 HS r'
55188.331840 0.97110 0.00352 HS r'
55188.348500 0.98914 0.00261 HS r'
55188.375110 0.99728 0.00261 HS r'
55188.577860 1.02608 0.00279 HS r'
55188.584440 0.99721 0.00283 HS r'
55188.587770 1.01450 0.00279 HS r'
55188.591100 1.00275 0.00281 HS r'
55188.594400 1.00916 0.00279 HS r'
55188.597710 0.99645 0.00282 HS r'
55188.601010 0.98986 0.00283 HS r'
55188.604320 1.01404 0.00279 HS r'
55188.607630 0.99550 0.00283 HS r'
55188.610940 1.01051 0.00279 HS r'
55188.614250 1.00979 0.00278 HS r'
55188.617570 1.00679 0.00279 HS r'
55188.620890 0.99515 0.00281 HS r'
55188.624190 0.99462 0.00281 HS r'
55188.627480 1.00473 0.00280 HS r'
55188.630820 1.02069 0.00277 HS r'
55188.634120 0.98925 0.00283 HS r'
55188.637450 1.00013 0.00280 HS r'
55188.640800 1.01044 0.00278 HS r'
55188.644100 0.99850 0.00279 HS r'
55188.647420 1.00106 0.00279 HS r'
55188.650730 1.01096 0.00277 HS r'
55188.657400 0.98818 0.00280 HS r'
55188.664020 0.99654 0.00279 HS r'
55188.667350 0.99243 0.00280 HS r'
55188.674020 0.99065 0.00280 HS r'
55188.680700 0.99065 0.00280 HS r'
55188.684040 0.99339 0.00281 HS r'
55188.694040 1.01812 0.00277 HS r'
55188.697360 0.99102 0.00281 HS r'
55188.700680 1.01428 0.00277 HS r'
55188.704000 0.99943 0.00280 HS r'
55188.707330 0.98732 0.00282 HS r'
55188.713930 1.02672 0.00277 HS r'
55188.717250 0.96684 0.00285 HS r'
55188.720580 1.02389 0.00277 HS r'
55188.723870 0.97714 0.00285 HS r'
55189.536400 1.00392 0.00297 HS r'
55189.539680 1.00522 0.00287 HS r'
55189.542960 1.00332 0.00286 HS r'
55189.546240 0.99822 0.00284 HS r'
55189.549560 1.00000 0.00283 HS r'
55189.552860 0.99994 0.00280 HS r'
55189.556160 1.00727 0.00281 HS r'
55189.559460 0.99856 0.00281 HS r'
55189.562790 0.99918 0.00281 HS r'
55189.566100 1.00575 0.00281 HS r'
55189.569420 1.00316 0.00282 HS r'
55189.572730 0.99973 0.00279 HS r'
55189.576050 1.00169 0.00280 HS r'
55189.579360 1.00307 0.00283 HS r'
55189.582680 0.99992 0.00279 HS r'
55189.586000 0.98038 0.00284 HS r'
55189.589310 0.99074 0.00283 HS r'
55189.592620 1.00402 0.00278 HS r'
55189.595930 0.99068 0.00281 HS r'
55189.599230 1.00399 0.00279 HS r'
55189.602540 0.99975 0.00278 HS r'
55189.605860 1.00986 0.00277 HS r'
55189.609200 1.00362 0.00279 HS r'
55189.612520 1.00380 0.00276 HS r'
55189.615840 0.99454 0.00278 HS r'
55189.619140 0.98161 0.00281 HS r'
55189.622470 1.00239 0.00277 HS r'
55189.625790 0.99060 0.00277 HS r'
55189.629110 1.00541 0.00276 HS r'
55189.632430 0.99372 0.00277 HS r'
55189.635750 1.00821 0.00277 HS r'
55189.639090 0.99523 0.00277 HS r'
55189.672330 0.98931 0.00277 HS r'
55189.695570 1.00673 0.00274 HS r'
55189.705540 0.99951 0.00275 HS r'
55189.732090 0.99911 0.00276 HS r'
55189.781920 1.00193 0.00279 HS r'
55189.791910 0.98997 0.00282 HS r'
55189.795240 0.99901 0.00282 HS r'
55189.798540 1.01296 0.00279 HS r'
55189.801900 1.00414 0.00281 HS r'
55189.805210 1.00338 0.00281 HS r'
55189.808540 1.00921 0.00283 HS r'
55189.811850 1.00871 0.00282 HS r'
55189.815160 1.00916 0.00283 HS r'
55189.818480 1.00412 0.00283 HS r'
55189.821790 1.00286 0.00285 HS r'
55189.825130 0.99484 0.00285 HS r'
55189.828460 1.00850 0.00287 HS r'
55189.831770 1.00500 0.00287 HS r'
55189.844790 1.00681 0.00293 HS r'
55189.851420 1.00340 0.00294 HS r'
55189.854720 1.00522 0.00294 HS r'
55189.858000 1.00529 0.00298 HS r'
55189.861280 0.99772 0.00300 HS r'
55189.864570 1.00049 0.00312 HS r'
55192.387510 0.98514 0.00266 HS r'
55192.394140 0.98602 0.00268 HS r'
55192.397460 0.99417 0.00269 HS r'
55192.407390 0.98612 0.00266 HS r'
55192.423960 0.98482 0.00266 HS r'
55192.483710 1.00113 0.00260 HS r'
55192.503710 0.99836 0.00258 HS r'
55192.533800 1.01633 0.00256 HS r'
55193.457510 1.00573 0.00322 HS r'
55193.513350 1.00294 0.00305 HS r'
55193.542740 1.00389 0.00286 HS r'
55193.556050 1.02582 0.00325 HS r'
55193.569190 1.00535 0.00430 HS r'
55194.290070 0.99316 0.00304 HS r'
55194.293330 0.99985 0.00293 HS r'
55194.309710 1.02450 0.00298 HS r'
55194.312970 0.99164 0.00300 HS r'
55194.316240 1.00557 0.00293 HS r'
55194.322770 0.99781 0.00304 HS r'
55194.368330 0.99490 0.00288 HS r'
55194.371600 0.99952 0.00283 HS r'
55194.503860 0.99953 0.00277 HS r'
55194.526820 1.00592 0.00284 HS r'
55194.530120 0.99779 0.00286 HS r'
55194.687370 1.00352 0.00291 HS r'
55194.690930 1.00639 0.00290 HS r'
55194.708060 1.00505 0.00287 HS r'
55194.711490 1.01418 0.00292 HS r'
55194.714840 1.00383 0.00288 HS r'
55194.718260 1.01599 0.00289 HS r'
55194.721700 1.00780 0.00290 HS r'
55194.725190 0.98953 0.00295 HS r'
55194.728590 1.00960 0.00287 HS r'
55194.732000 1.00015 0.00288 HS r'
55194.735500 1.00163 0.00291 HS r'
55194.738970 0.99488 0.00296 HS r'
55194.742440 1.01301 0.00291 HS r'
55194.745880 0.98642 0.00295 HS r'
55194.749350 1.00666 0.00292 HS r'
55194.752820 0.99514 0.00290 HS r'
55194.756290 0.99520 0.00297 HS r'
55194.759580 1.00412 0.00293 HS r'
55194.762890 1.00100 0.00298 HS r'
55194.766190 0.99619 0.00298 HS r'
55194.769430 0.99993 0.00292 HS r'
55194.772740 1.00813 0.00296 HS r'
55194.776020 1.00356 0.00300 HS r'
55194.779320 1.00366 0.00291 HS r'
55194.782620 0.99362 0.00295 HS r'
55194.785890 1.00671 0.00296 HS r'
55194.789170 0.99676 0.00294 HS r'
55194.792450 1.00421 0.00296 HS r'
55194.795770 0.99972 0.00297 HS r'
55194.799070 0.99536 0.00292 HS r'
55194.802370 0.99028 0.00299 HS r'
55194.805670 0.99984 0.00292 HS r'
55194.808970 0.99403 0.00295 HS r'
55194.815590 1.00003 0.00293 HS r'
55194.818900 1.00783 0.00292 HS r'
55194.822210 1.00202 0.00298 HS r'
55194.828830 1.00892 0.00297 HS r'
55194.832100 1.01033 0.00297 HS r'
55194.838740 1.00149 0.00313 HS r'
55194.845320 1.01445 0.00305 HS r'
55195.286970 0.99421 0.00333 HS r'
55195.290210 0.99843 0.00311 HS r'
55195.296730 1.00506 0.00309 HS r'
55195.303250 0.97685 0.00325 HS r'
55195.309770 1.00481 0.00302 HS r'
55195.313040 0.99254 0.00301 HS r'
55195.316310 0.99682 0.00310 HS r'
55195.319580 1.00238 0.00294 HS r'
55195.322850 0.99414 0.00315 HS r'
55195.326100 0.99811 0.00305 HS r'
55195.329370 0.99660 0.00299 HS r'
55195.332630 1.00277 0.00292 HS r'
55195.335890 0.99242 0.00288 HS r'
55195.352210 0.98803 0.00304 HS r'
55195.361960 0.99556 0.00311 HS r'
55195.365210 1.00390 0.00292 HS r'
55195.368470 0.99767 0.00301 HS r'
55195.371730 0.98763 0.00297 HS r'
55195.375020 0.99016 0.00309 HS r'
55195.381520 0.99824 0.00303 HS r'
55195.384780 1.00562 0.00300 HS r'
55195.414080 1.00582 0.00344 HS r'
55195.436770 1.00610 0.00333 HS r'
55195.475710 1.00106 0.00305 HS r'
55195.504890 0.99790 0.00320 HS r'
55195.534150 1.01648 0.00334 HS r'
55195.537680 1.01392 0.00319 HS r'
55195.540910 1.00087 0.00314 HS r'
55195.544180 1.01513 0.00316 HS r'
55195.547170 0.99641 0.00334 HS r'
55195.547440 1.00220 0.00313 HS r'
55195.550680 0.99913 0.00316 HS r'
55195.553910 0.99593 0.00312 HS r'
55195.557160 0.99508 0.00304 HS r'
55195.560410 0.99539 0.00308 HS r'
55195.563650 1.00836 0.00310 HS r'
55195.566890 0.99812 0.00305 HS r'
55195.570030 1.00796 0.00344 HS r'
55195.570130 0.99809 0.00305 HS r'
55195.573380 1.01992 0.00307 HS r'
55195.576610 0.99569 0.00298 HS r'
55195.579860 0.99492 0.00304 HS r'
55195.583120 0.98294 0.00310 HS r'
55195.586370 1.01303 0.00303 HS r'
55195.589620 0.98861 0.00301 HS r'
55195.592850 1.01077 0.00305 HS r'
55195.596100 0.99784 0.00305 HS r'
55195.599340 1.02088 0.00297 HS r'
55195.602580 0.98698 0.00303 HS r'
55195.609080 1.00725 0.00299 HS r'
55195.612330 1.00454 0.00295 HS r'
55195.615590 0.99614 0.00301 HS r'
55195.618840 1.01577 0.00297 HS r'
55195.622090 0.99823 0.00301 HS r'
55195.625330 1.00205 0.00294 HS r'
55195.628580 0.98735 0.00301 HS r'
55195.631830 0.97862 0.00300 HS r'
55195.635070 0.99742 0.00296 HS r'
55195.638310 1.00578 0.00306 HS r'
55195.641550 1.01527 0.00297 HS r'
55195.644780 1.01615 0.00299 HS r'
55195.648030 1.00014 0.00305 HS r'
55195.651280 1.01591 0.00298 HS r'
55195.654530 1.00302 0.00301 HS r'
55195.657790 1.02120 0.00294 HS r'
55195.661030 0.99492 0.00297 HS r'
55195.664290 1.01375 0.00289 HS r'
55195.667550 0.98490 0.00295 HS r'
55195.670790 1.00400 0.00293 HS r'
55195.674040 1.02253 0.00294 HS r'
55195.677290 1.01042 0.00296 HS r'
55195.680540 0.99552 0.00297 HS r'
55195.683800 1.01215 0.00299 HS r'
55195.687040 0.97204 0.00308 HS r'
55195.690290 0.98300 0.00297 HS r'
55195.693540 1.00436 0.00300 HS r'
55195.696790 1.00691 0.00301 HS r'
55195.700040 1.02706 0.00293 HS r'
55195.703290 0.98471 0.00300 HS r'
55195.709780 0.99413 0.00298 HS r'
55195.713040 1.03484 0.00295 HS r'
55195.716280 0.99563 0.00310 HS r'
55195.719520 1.00048 0.00299 HS r'
55195.722750 0.99445 0.00300 HS r'
55195.725970 0.97788 0.00306 HS r'
55195.729240 0.99306 0.00301 HS r'
55195.732480 1.00356 0.00298 HS r'
55195.735730 1.00069 0.00294 HS r'
55195.738970 0.98583 0.00300 HS r'
55195.742230 1.01140 0.00301 HS r'
55195.745500 0.98130 0.00305 HS r'
55195.748730 1.01184 0.00305 HS r'
55195.751970 0.99156 0.00308 HS r'
55195.755220 1.00992 0.00296 HS r'
55195.758480 0.97740 0.00303 HS r'
55195.761730 0.98376 0.00305 HS r'
55195.764970 1.01426 0.00303 HS r'
55195.768180 0.99744 0.00310 HS r'
55195.771450 0.99478 0.00306 HS r'
55195.774710 0.98958 0.00308 HS r'
55195.777930 1.00021 0.00309 HS r'
55195.781230 0.99550 0.00311 HS r'
55195.784480 0.98390 0.00307 HS r'
55195.787730 1.00853 0.00311 HS r'
55195.790970 1.00069 0.00309 HS r'
55195.794220 0.99432 0.00299 HS r'
55195.797470 0.98968 0.00312 HS r'
55195.800700 1.00397 0.00308 HS r'
55195.803950 0.99214 0.00320 HS r'
55195.807210 1.00848 0.00318 HS r'
55195.810440 0.98194 0.00320 HS r'
55195.813690 1.00113 0.00320 HS r'
55195.816930 1.00714 0.00315 HS r'
55195.820160 0.99477 0.00320 HS r'
55195.823410 1.00189 0.00318 HS r'
55195.826660 0.98787 0.00313 HS r'
55195.829890 0.99604 0.00316 HS r'
55195.833130 0.99792 0.00315 HS r'
55195.836380 1.00754 0.00318 HS r'
55195.839620 0.99808 0.00316 HS r'
55195.842880 0.99771 0.00309 HS r'
55196.537770 1.01174 0.00320 HS r'
55196.541020 1.00363 0.00324 HS r'
55196.544280 1.00715 0.00309 HS r'
55196.547530 0.99498 0.00311 HS r'
55196.550790 1.01106 0.00327 HS r'
55196.554050 0.99336 0.00324 HS r'
55196.557310 1.01046 0.00324 HS r'
55196.560550 1.00757 0.00312 HS r'
55196.563810 1.01376 0.00320 HS r'
55196.567120 1.00008 0.00322 HS r'
55196.570410 0.99320 0.00310 HS r'
55196.573680 1.00003 0.00316 HS r'
55196.576960 0.99479 0.00318 HS r'
55196.580220 1.00376 0.00314 HS r'
55196.583500 0.99558 0.00313 HS r'
55196.586760 1.00135 0.00301 HS r'
55196.590030 1.00445 0.00308 HS r'
55196.593300 0.97926 0.00305 HS r'
55196.596570 1.00524 0.00309 HS r'
55196.599870 1.01246 0.00309 HS r'
55196.603140 0.99871 0.00311 HS r'
55196.606420 0.98820 0.00301 HS r'
55196.609670 0.98857 0.00305 HS r'
55196.612900 0.98862 0.00302 HS r'
55196.616180 0.98940 0.00313 HS r'
55196.619480 0.98967 0.00307 HS r'
55196.622750 1.00027 0.00299 HS r'
55196.626040 0.99681 0.00308 HS r'
55196.629330 1.00463 0.00315 HS r'
55196.632630 1.01253 0.00318 HS r'
55196.635910 1.00395 0.00305 HS r'
55196.639200 0.99194 0.00316 HS r'
55196.642480 1.00409 0.00312 HS r'
55196.645720 0.99464 0.00304 HS r'
55196.649010 1.01072 0.00312 HS r'
55196.652300 1.00708 0.00303 HS r'
55196.655560 1.00749 0.00314 HS r'
55196.658820 0.98162 0.00302 HS r'
55196.662090 0.99501 0.00309 HS r'
55196.665360 1.00510 0.00310 HS r'
55196.668650 1.00093 0.00304 HS r'
55196.671920 0.98806 0.00309 HS r'
55196.675190 1.01446 0.00305 HS r'
55196.678490 1.00404 0.00300 HS r'
55196.681770 1.00885 0.00303 HS r'
55196.685100 1.01215 0.00322 HS r'
55196.688400 1.01325 0.00298 HS r'
55196.691670 1.00220 0.00302 HS r'
55196.694950 0.99070 0.00316 HS r'
55196.698240 1.01635 0.00305 HS r'
55196.701520 1.00790 0.00309 HS r'
55196.704820 1.01258 0.00308 HS r'
55196.708080 1.01206 0.00304 HS r'
55196.711360 1.00366 0.00308 HS r'
55196.714630 1.00778 0.00309 HS r'
55196.717890 1.00576 0.00309 HS r'
55196.721160 1.01113 0.00310 HS r'
55196.724450 0.97649 0.00307 HS r'
55196.727730 1.00692 0.00311 HS r'
55196.730970 1.00148 0.00315 HS r'
55196.734250 0.99537 0.00318 HS r'
55196.737510 0.99887 0.00313 HS r'
55196.740800 1.00740 0.00314 HS r'
55196.744070 1.00719 0.00313 HS r'
55196.747350 0.99753 0.00300 HS r'
55196.750620 1.01137 0.00312 HS r'
55196.753880 1.01421 0.00310 HS r'
55196.757130 1.00424 0.00325 HS r'
55196.760420 1.00219 0.00312 HS r'
55196.763690 0.99776 0.00319 HS r'
55196.766940 0.99574 0.00306 HS r'
55196.770200 0.99435 0.00320 HS r'
55196.773500 0.98994 0.00302 HS r'
55196.776770 0.99512 0.00317 HS r'
55196.780050 0.99202 0.00322 HS r'
55196.783310 0.98651 0.00318 HS r'
55196.786530 1.00936 0.00331 HS r'
55196.789770 1.00094 0.00325 HS r'
55196.792980 1.00474 0.00328 HS r'
55196.796230 0.99613 0.00335 HS r'
55196.799470 0.99849 0.00340 HS r'
55196.802690 0.99586 0.00336 HS r'
55196.805920 1.00532 0.00329 HS r'
55196.809150 1.00671 0.00343 HS r'
55196.812360 0.99698 0.00345 HS r'
55196.815580 1.00365 0.00337 HS r'
55196.818810 0.99458 0.00349 HS r'
55196.825270 1.00500 0.00345 HS r'
55196.828490 0.99885 0.00348 HS r'
55196.834960 0.99585 0.00352 HS r'
55196.838170 1.01450 0.00359 HS r'
55196.841380 0.99519 0.00362 HS r'
55196.844610 1.00576 0.00360 HS r'
55197.538020 1.00616 0.00337 HS r'
55197.541320 1.00091 0.00328 HS r'
55197.544610 1.00774 0.00304 HS r'
55197.547920 0.98610 0.00317 HS r'
55197.551210 1.01478 0.00312 HS r'
55197.554490 1.02948 0.00317 HS r'
55197.557780 1.02424 0.00310 HS r'
55197.561070 0.98306 0.00314 HS r'
55197.564380 0.99717 0.00318 HS r'
55197.567640 1.00569 0.00322 HS r'
55197.570890 0.98493 0.00315 HS r'
55197.574130 0.99588 0.00322 HS r'
55197.577380 0.98577 0.00313 HS r'
55197.580600 1.00442 0.00318 HS r'
55197.583850 0.98538 0.00311 HS r'
55197.587080 0.99877 0.00314 HS r'
55197.590330 0.98177 0.00310 HS r'
55197.593570 1.00115 0.00312 HS r'
55197.596820 0.99887 0.00301 HS r'
55197.600090 1.02075 0.00320 HS r'
55197.603350 0.97696 0.00306 HS r'
55197.606620 0.99278 0.00309 HS r'
55197.609870 0.98424 0.00320 HS r'
55197.613110 0.99848 0.00313 HS r'
55197.616340 0.99925 0.00312 HS r'
55197.619590 0.97807 0.00306 HS r'
55197.622860 0.97035 0.00316 HS r'
55197.626110 0.99669 0.00325 HS r'
55197.629390 0.99885 0.00322 HS r'
55197.632630 0.97684 0.00311 HS r'
55197.635860 0.99012 0.00314 HS r'
55197.639120 0.99558 0.00309 HS r'
55197.642370 0.98412 0.00309 HS r'
55197.645600 0.99977 0.00303 HS r'
55197.648840 0.99263 0.00310 HS r'
55197.652070 0.98920 0.00309 HS r'
55197.655310 0.99218 0.00315 HS r'
55197.658580 0.97485 0.00316 HS r'
55197.661830 0.99677 0.00305 HS r'
55197.665080 0.99362 0.00319 HS r'
55197.668310 0.96502 0.00320 HS r'
55197.671560 1.00224 0.00305 HS r'
55197.678020 0.95771 0.00323 HS r'
55197.681260 0.99585 0.00319 HS r'
55197.684500 0.99108 0.00306 HS r'
55197.687730 1.00250 0.00309 HS r'
55197.690990 0.99799 0.00316 HS r'
55197.694230 0.97464 0.00319 HS r'
55197.697480 0.96189 0.00322 HS r'
55197.700740 0.95589 0.00303 HS r'
55197.703970 1.00625 0.00300 HS r'
55197.707190 0.97934 0.00320 HS r'
55197.710380 0.97485 0.00309 HS r'
55197.713640 0.98115 0.00316 HS r'
55197.716860 0.97337 0.00307 HS r'
55197.720100 0.99259 0.00320 HS r'
55197.723340 0.97545 0.00318 HS r'
55197.726580 1.00427 0.00306 HS r'
55197.729810 1.00124 0.00310 HS r'
55197.733040 0.98901 0.00320 HS r'
55197.736290 0.99970 0.00308 HS r'
55197.739510 1.00676 0.00319 HS r'
55197.742770 0.99157 0.00320 HS r'
55197.746000 0.98871 0.00328 HS r'
55197.749220 1.00284 0.00320 HS r'
55197.752450 0.99565 0.00326 HS r'
55197.755690 1.00219 0.00324 HS r'
55197.758930 1.01695 0.00314 HS r'
55197.762180 1.01248 0.00316 HS r'
55197.765430 1.00598 0.00316 HS r'
55197.768660 1.00817 0.00320 HS r'
55197.771890 0.99039 0.00338 HS r'
55197.775120 1.01589 0.00316 HS r'
55197.778370 0.99571 0.00318 HS r'
55197.781610 1.00687 0.00325 HS r'
55197.784840 0.98701 0.00313 HS r'
55197.788070 1.00703 0.00331 HS r'
55197.791290 1.00857 0.00323 HS r'
55197.794530 0.99974 0.00340 HS r'
55197.797750 0.98879 0.00341 HS r'
55197.800970 1.00888 0.00335 HS r'
55197.804190 1.00112 0.00353 HS r'
55197.807430 0.99627 0.00339 HS r'
55197.810660 1.00395 0.00344 HS r'
55197.813900 1.00704 0.00343 HS r'
55197.817120 1.00339 0.00353 HS r'
55197.820340 1.01138 0.00359 HS r'
55197.823590 1.00553 0.00338 HS r'
55197.826800 1.01203 0.00354 HS r'
55197.830020 0.99509 0.00349 HS r'
55197.833230 1.00070 0.00385 HS r'
55197.836480 1.00813 0.00381 HS r'
55197.839690 0.99594 0.00349 HS r'
55197.842920 1.00756 0.00386 HS r'
55198.538060 1.01557 0.00300 HS r'
55198.541330 0.99139 0.00295 HS r'
55198.547940 0.98957 0.00292 HS r'
55198.551220 0.99204 0.00297 HS r'
55198.554500 0.98974 0.00292 HS r'
55198.557800 0.99334 0.00299 HS r'
55198.561060 1.01581 0.00293 HS r'
55198.564330 1.00634 0.00291 HS r'
55198.567580 0.96788 0.00299 HS r'
55198.570850 1.01039 0.00290 HS r'
55198.574120 0.99471 0.00295 HS r'
55198.577400 1.01121 0.00298 HS r'
55198.580670 1.01674 0.00293 HS r'
55198.583930 1.00622 0.00299 HS r'
55198.587210 0.99887 0.00296 HS r'
55198.590450 0.99399 0.00302 HS r'
55198.593730 1.02139 0.00289 HS r'
55198.597010 0.99627 0.00294 HS r'
55198.600280 0.99320 0.00303 HS r'
55198.603560 0.98963 0.00295 HS r'
55198.606840 0.99787 0.00297 HS r'
55198.610120 1.00149 0.00297 HS r'
55198.613390 1.01137 0.00298 HS r'
55198.616670 1.00303 0.00300 HS r'
55198.619930 1.01370 0.00299 HS r'
55198.623200 1.00686 0.00299 HS r'
55198.626450 0.98793 0.00301 HS r'
55198.629720 1.01449 0.00298 HS r'
55198.632990 0.99334 0.00297 HS r'
55198.636250 0.99530 0.00303 HS r'
55198.639510 0.99508 0.00292 HS r'
55198.642770 0.99893 0.00300 HS r'
55198.646030 1.00947 0.00296 HS r'
55198.649330 1.01238 0.00297 HS r'
55198.655830 1.00440 0.00302 HS r'
55198.659080 1.00967 0.00298 HS r'
55198.662350 0.98647 0.00305 HS r'
55198.665610 1.00941 0.00293 HS r'
55198.668890 1.02085 0.00297 HS r'
55198.672130 1.01642 0.00297 HS r'
55198.675400 0.98649 0.00302 HS r'
55198.678680 1.01189 0.00297 HS r'
55198.681960 0.99271 0.00299 HS r'
55198.685220 1.01873 0.00293 HS r'
55198.688490 0.98217 0.00299 HS r'
55198.691750 1.00427 0.00304 HS r'
55198.695030 1.01473 0.00297 HS r'
55198.698320 1.01143 0.00304 HS r'
55198.701560 1.00665 0.00303 HS r'
55198.704830 1.01631 0.00299 HS r'
55198.708080 0.99119 0.00303 HS r'
55198.711340 0.99978 0.00307 HS r'
55198.714590 1.00627 0.00295 HS r'
55198.717800 0.99987 0.00294 HS r'
55198.721100 0.99784 0.00307 HS r'
55198.724380 1.01081 0.00294 HS r'
55198.727650 0.99665 0.00306 HS r'
55198.730910 0.99458 0.00301 HS r'
55198.734170 0.99947 0.00300 HS r'
55198.737430 0.99478 0.00303 HS r'
55198.740690 1.01088 0.00307 HS r'
55198.743950 1.00027 0.00304 HS r'
55198.747210 1.00109 0.00306 HS r'
55198.750470 0.99267 0.00303 HS r'
55198.756970 1.01370 0.00298 HS r'
55198.760230 1.00505 0.00312 HS r'
55198.763490 0.98962 0.00301 HS r'
55198.766730 1.00555 0.00308 HS r'
55198.769980 1.00660 0.00310 HS r'
55198.773250 1.00992 0.00308 HS r'
55198.776500 0.98949 0.00308 HS r'
55198.779770 1.00649 0.00311 HS r'
55198.783040 1.00884 0.00306 HS r'
55198.786290 1.00881 0.00316 HS r'
55198.789540 0.99074 0.00320 HS r'
55198.792790 1.00869 0.00322 HS r'
55198.796020 0.99940 0.00318 HS r'
55198.799280 1.00497 0.00321 HS r'
55198.802530 0.99824 0.00328 HS r'
55198.805790 1.01555 0.00327 HS r'
55198.809050 1.01103 0.00321 HS r'
55198.812280 1.00024 0.00320 HS r'
55198.815540 1.00315 0.00333 HS r'
55198.818780 1.00425 0.00330 HS r'
55198.822010 1.00894 0.00353 HS r'
55198.825240 0.99949 0.00339 HS r'
55198.828490 1.00293 0.00338 HS r'
55198.831720 0.99888 0.00344 HS r'
55198.834950 1.00860 0.00341 HS r'
55198.838180 1.00362 0.00355 HS r'
55201.538110 0.99964 0.00287 HS r'
55201.541400 1.01188 0.00281 HS r'
55201.544690 1.00210 0.00280 HS r'
55201.548000 1.00336 0.00279 HS r'
55201.551310 0.99704 0.00280 HS r'
55201.554620 0.99946 0.00278 HS r'
55201.561240 1.01126 0.00277 HS r'
55201.564540 1.00982 0.00278 HS r'
55201.567860 1.00967 0.00277 HS r'
55201.574480 1.00678 0.00277 HS r'
55201.577800 0.99854 0.00278 HS r'
55201.584420 0.98289 0.00281 HS r'
55201.601030 1.00113 0.00277 HS r'
55201.614310 0.99242 0.00277 HS r'
55201.627560 1.00215 0.00279 HS r'
55201.637510 0.99697 0.00276 HS r'
55201.640820 0.99982 0.00278 HS r'
55201.644150 0.99904 0.00275 HS r'
55201.654050 0.98692 0.00281 HS r'
55201.657350 0.98125 0.00281 HS r'
55201.660670 0.98476 0.00282 HS r'
55201.663980 0.98819 0.00280 HS r'
55201.667250 1.00301 0.00278 HS r'
55201.670610 0.97355 0.00280 HS r'
55201.673910 0.99329 0.00279 HS r'
55201.677220 0.98026 0.00284 HS r'
55201.680510 0.97469 0.00284 HS r'
55201.683830 1.01355 0.00279 HS r'
55201.687140 0.97398 0.00287 HS r'
55201.690430 0.98975 0.00279 HS r'
55201.693740 1.00997 0.00278 HS r'
55201.697050 1.00060 0.00280 HS r'
55201.700370 0.97619 0.00284 HS r'
55201.703670 0.99682 0.00285 HS r'
55201.706970 0.97358 0.00287 HS r'
55201.710290 0.99965 0.00280 HS r'
55201.713590 1.01337 0.00278 HS r'
55201.716880 0.97333 0.00286 HS r'
55201.720190 1.00523 0.00279 HS r'
55201.723510 0.98853 0.00284 HS r'
55201.726810 0.99935 0.00282 HS r'
55201.730050 1.00007 0.00281 HS r'
55201.733360 0.99193 0.00284 HS r'
55201.736670 0.99686 0.00282 HS r'
55201.739980 0.99008 0.00286 HS r'
55201.743270 0.99246 0.00283 HS r'
55201.746550 0.97708 0.00289 HS r'
55201.749870 1.00618 0.00283 HS r'
55201.753160 1.00064 0.00285 HS r'
55201.756460 0.98805 0.00290 HS r'
55201.759770 0.98301 0.00292 HS r'
55201.763060 0.98390 0.00292 HS r'
55201.766350 0.99285 0.00291 HS r'
55201.769660 0.98924 0.00293 HS r'
55201.772960 0.98658 0.00291 HS r'
55201.776250 0.99173 0.00297 HS r'
55201.779560 1.00049 0.00291 HS r'
55201.782860 0.99281 0.00294 HS r'
55201.786160 0.98682 0.00293 HS r'
55201.789470 1.00600 0.00295 HS r'
55201.796020 0.98640 0.00304 HS r'
55201.799300 1.00451 0.00299 HS r'
55201.802580 1.00007 0.00300 HS r'
55201.805840 0.99453 0.00298 HS r'
55201.809130 0.99172 0.00308 HS r'
55201.812390 0.99801 0.00308 HS r'
55201.815670 0.98920 0.00304 HS r'
55201.818950 0.99596 0.00301 HS r'
55201.825490 1.00350 0.00308 HS r'
55201.828750 0.99899 0.00312 HS r'
55201.832030 1.00243 0.00316 HS r'
55203.391700 0.99041 0.00265 HS r'
55203.398350 0.99098 0.00273 HS r'
55204.284700 1.00366 0.00302 HS r'
55204.288060 0.97143 0.00303 HS r'
55204.383090 1.00405 0.00257 HS r'
55204.396470 0.99985 0.00259 HS r'
55204.423170 0.99018 0.00261 HS r'
55204.470050 0.98893 0.00265 HS r'
55204.476750 0.99949 0.00263 HS r'
55204.480050 1.00070 0.00262 HS r'
55204.490020 1.00290 0.00264 HS r'
55204.500000 1.00253 0.00270 HS r'
55206.571350 1.00289 0.00337 HS r'
55206.698980 1.01213 0.00283 HS r'
55206.725830 0.99391 0.00283 HS r'
55206.729160 1.00284 0.00284 HS r'
55206.732480 1.00750 0.00282 HS r'
55206.735820 1.01455 0.00283 HS r'
55206.739100 1.02153 0.00282 HS r'
55206.742440 1.01181 0.00282 HS r'
55206.745750 0.99925 0.00284 HS r'
55206.749080 1.01297 0.00284 HS r'
55206.752400 0.98759 0.00287 HS r'
55206.755770 0.99817 0.00288 HS r'
55206.759170 0.98962 0.00290 HS r'
55206.762500 0.98320 0.00290 HS r'
55206.765830 0.99863 0.00287 HS r'
55206.769140 1.00837 0.00287 HS r'
55206.772460 1.00282 0.00290 HS r'
55206.775770 0.99633 0.00291 HS r'
55206.779110 0.99430 0.00292 HS r'
55206.782420 0.99503 0.00295 HS r'
55206.785720 1.00014 0.00295 HS r'
55206.789020 1.00850 0.00293 HS r'
55206.795630 1.00436 0.00295 HS r'
55206.798940 1.00174 0.00299 HS r'
55206.802230 1.00682 0.00301 HS r'
55206.805560 1.00071 0.00299 HS r'
55206.812160 0.99445 0.00303 HS r'
55206.815460 1.00669 0.00303 HS r'
55206.818770 0.99377 0.00308 HS r'
55207.537860 0.99946 0.00283 HS r'
55207.541170 0.98453 0.00285 HS r'
55207.544450 1.01388 0.00280 HS r'
55207.547760 0.99633 0.00283 HS r'
55207.551080 0.99549 0.00281 HS r'
55207.554430 0.99478 0.00282 HS r'
55207.557830 1.01203 0.00278 HS r'
55207.574610 1.00023 0.00278 HS r'
55207.577960 1.01159 0.00279 HS r'
55207.581260 0.99798 0.00281 HS r'
55207.584630 1.00183 0.00279 HS r'
55207.587990 0.99688 0.00280 HS r'
55207.591260 1.00202 0.00279 HS r'
55207.594610 0.99896 0.00281 HS r'
55207.597940 1.00594 0.00277 HS r'
55207.601320 0.99059 0.00280 HS r'
55207.604680 0.98871 0.00281 HS r'
55207.608040 1.01936 0.00277 HS r'
55207.611380 1.01844 0.00276 HS r'
55207.614720 1.00346 0.00278 HS r'
55207.618060 0.98820 0.00280 HS r'
55207.624720 0.99448 0.00279 HS r'
55207.628040 1.00465 0.00277 HS r'
55207.647920 0.99021 0.00281 HS r'
55207.654550 0.97449 0.00282 HS r'
55207.657880 1.01649 0.00275 HS r'
55207.661200 0.98411 0.00281 HS r'
55207.664430 0.99676 0.00280 HS r'
55207.677710 0.98864 0.00280 HS r'
55207.691000 1.01154 0.00277 HS r'
55207.700980 0.99283 0.00281 HS r'
55207.724330 1.00184 0.00282 HS r'
55207.727730 1.00332 0.00282 HS r'
55207.731110 1.02371 0.00278 HS r'
55207.734470 1.01100 0.00283 HS r'
55207.737820 0.99813 0.00285 HS r'
55207.741160 0.99820 0.00287 HS r'
55207.744490 1.01209 0.00283 HS r'
55207.747890 0.99936 0.00285 HS r'
55207.751250 1.01433 0.00286 HS r'
55207.754590 1.00797 0.00283 HS r'
55207.757940 1.01083 0.00284 HS r'
55207.761360 1.00749 0.00285 HS r'
55207.764660 1.00231 0.00289 HS r'
55207.768040 0.99894 0.00289 HS r'
55207.771440 0.99315 0.00289 HS r'
55207.774810 0.99651 0.00289 HS r'
55207.778170 0.98896 0.00291 HS r'
55207.781560 1.01090 0.00290 HS r'
55207.784910 0.99092 0.00293 HS r'
55207.788230 1.00928 0.00295 HS r'
55207.791550 1.00554 0.00293 HS r'
55207.794860 0.99973 0.00298 HS r'
55207.798160 1.00427 0.00299 HS r'
55207.801470 1.00222 0.00295 HS r'
55207.804780 0.99658 0.00301 HS r'
55207.811380 0.99936 0.00303 HS r'
55207.814690 1.00575 0.00302 HS r'
55208.537920 0.99726 0.00293 HS r'
55208.541210 0.99515 0.00290 HS r'
55208.544530 1.01021 0.00285 HS r'
55208.547840 1.00245 0.00286 HS r'
55208.551150 0.99336 0.00287 HS r'
55208.554580 0.98524 0.00288 HS r'
55208.554660 0.99977 0.00315 HS r'
55208.557880 1.01067 0.00283 HS r'
55208.557980 0.99451 0.00283 HS r'
55208.561180 1.00291 0.00283 HS r'
55208.564520 1.00039 0.00284 HS r'
55208.567840 1.00823 0.00282 HS r'
55208.571190 1.00714 0.00283 HS r'
55208.574510 1.01330 0.00281 HS r'
55208.577810 1.01514 0.00281 HS r'
55208.581110 1.01011 0.00281 HS r'
55208.584450 1.01453 0.00280 HS r'
55208.587760 1.00461 0.00283 HS r'
55208.591080 0.99281 0.00285 HS r'
55208.594400 0.99697 0.00285 HS r'
55208.597710 0.99804 0.00283 HS r'
55208.601040 1.00110 0.00282 HS r'
55208.604340 1.01456 0.00280 HS r'
55208.607640 1.03451 0.00278 HS r'
55208.610950 0.99125 0.00286 HS r'
55208.614270 1.00827 0.00282 HS r'
55208.617640 1.01208 0.00279 HS r'
55208.620960 0.99862 0.00282 HS r'
55208.624290 1.02484 0.00278 HS r'
55208.628050 1.01613 0.00279 HS r'
55208.631370 1.02040 0.00279 HS r'
55208.634670 0.99761 0.00282 HS r'
55208.638070 1.00950 0.00281 HS r'
55208.641400 0.97851 0.00285 HS r'
55208.644700 0.96136 0.00288 HS r'
55208.648040 1.00414 0.00280 HS r'
55208.651350 1.01074 0.00279 HS r'
55208.654830 0.98316 0.00284 HS r'
55208.658150 0.99487 0.00281 HS r'
55208.661460 0.96274 0.00287 HS r'
55208.664760 1.03053 0.00275 HS r'
55208.668290 0.99833 0.00282 HS r'
55208.671600 0.99528 0.00281 HS r'
55208.674910 1.00062 0.00282 HS r'
55208.681570 0.99703 0.00281 HS r'
55208.684880 1.01288 0.00280 HS r'
55208.688300 1.00217 0.00282 HS r'
55208.691630 0.99494 0.00282 HS r'
55208.701700 0.99521 0.00283 HS r'
55208.705010 0.99607 0.00283 HS r'
55208.721820 1.00793 0.00283 HS r'
55208.725150 0.98329 0.00286 HS r'
55208.728480 1.00071 0.00286 HS r'
55208.731810 0.99970 0.00289 HS r'
55208.735120 1.00281 0.00286 HS r'
55208.738430 0.98994 0.00289 HS r'
55208.741750 0.99265 0.00288 HS r'
55208.745080 1.00663 0.00288 HS r'
55208.748380 1.00520 0.00289 HS r'
55208.751680 1.00935 0.00287 HS r'
55208.755010 0.99680 0.00290 HS r'
55208.758290 1.00061 0.00292 HS r'
55208.761650 1.00232 0.00290 HS r'
55208.765020 1.00361 0.00291 HS r'
55208.768380 1.00270 0.00292 HS r'
55208.771730 0.99743 0.00294 HS r'
55208.775120 0.99328 0.00296 HS r'
55208.778480 1.00657 0.00294 HS r'
55208.781840 0.99951 0.00298 HS r'
55208.785180 0.99618 0.00301 HS r'
55208.788510 1.00409 0.00298 HS r'
55208.791830 1.00420 0.00300 HS r'
55208.798540 1.00537 0.00305 HS r'
55208.801890 0.99427 0.00308 HS r'
55208.805250 0.99691 0.00304 HS r'
55208.811900 0.99269 0.00312 HS r'
55209.537550 1.00340 0.00290 HS r'
55209.540840 0.99960 0.00287 HS r'
55209.542820 1.01372 0.00356 HS r'
55209.544140 1.00195 0.00283 HS r'
55209.547440 0.99428 0.00283 HS r'
55209.550750 0.98658 0.00285 HS r'
55209.554070 0.99101 0.00283 HS r'
55209.557370 1.00914 0.00280 HS r'
55209.560680 0.99417 0.00283 HS r'
55209.563980 1.00236 0.00281 HS r'
55209.567280 1.00073 0.00281 HS r'
55209.570590 1.00142 0.00281 HS r'
55209.573890 1.00941 0.00279 HS r'
55209.577190 0.99821 0.00282 HS r'
55209.580480 1.00272 0.00280 HS r'
55209.583800 1.00536 0.00281 HS r'
55209.587110 1.00736 0.00279 HS r'
55209.590410 1.00988 0.00278 HS r'
55209.593720 0.99465 0.00282 HS r'
55209.597020 1.01156 0.00278 HS r'
55209.603560 0.99483 0.00281 HS r'
55209.606870 1.00607 0.00278 HS r'
55209.610180 1.00329 0.00279 HS r'
55209.613490 0.99617 0.00281 HS r'
55209.616810 1.01184 0.00278 HS r'
55209.620120 1.01593 0.00277 HS r'
55209.623440 0.97901 0.00283 HS r'
55209.626740 1.00872 0.00277 HS r'
55209.630060 1.01486 0.00276 HS r'
55209.633370 0.99255 0.00279 HS r'
55209.636700 0.97064 0.00284 HS r'
55209.640020 1.00605 0.00279 HS r'
55209.643340 1.01841 0.00277 HS r'
55209.646650 1.00011 0.00279 HS r'
55209.649970 1.01784 0.00276 HS r'
55209.656640 0.97133 0.00283 HS r'
55209.659950 1.01229 0.00278 HS r'
55209.666610 0.98051 0.00283 HS r'
55209.669910 0.99113 0.00280 HS r'
55209.673260 0.96801 0.00285 HS r'
55209.676590 0.98426 0.00285 HS r'
55209.683230 0.98526 0.00282 HS r'
55209.686540 1.00230 0.00281 HS r'
55209.689870 1.00359 0.00281 HS r'
55209.693200 0.99026 0.00283 HS r'
55209.703190 0.99802 0.00280 HS r'
55209.713190 0.99872 0.00281 HS r'
55209.726480 1.00422 0.00283 HS r'
55209.729820 0.99364 0.00283 HS r'
55209.736470 0.99982 0.00285 HS r'
55209.739790 1.02003 0.00285 HS r'
55209.743130 1.00757 0.00284 HS r'
55209.746480 1.00553 0.00288 HS r'
55209.753120 0.99829 0.00288 HS r'
55209.756440 1.01338 0.00285 HS r'
55209.759770 1.00185 0.00289 HS r'
55209.763060 1.00491 0.00289 HS r'
55209.766390 1.00768 0.00294 HS r'
55209.769690 0.99430 0.00292 HS r'
55209.773010 0.99147 0.00293 HS r'
55209.776320 1.00817 0.00294 HS r'
55209.779650 1.00745 0.00295 HS r'
55209.782950 0.99682 0.00295 HS r'
55209.789550 1.00663 0.00299 HS r'
55209.792860 1.00503 0.00297 HS r'
55209.796160 1.01272 0.00302 HS r'
55209.799460 1.00231 0.00300 HS r'
55209.802760 1.00079 0.00301 HS r'
55209.806080 1.01316 0.00305 HS r'
55209.809380 1.00621 0.00303 HS r'
55211.537140 0.99132 0.00294 HS r'
55211.540450 0.99913 0.00285 HS r'
55211.543740 1.00094 0.00286 HS r'
55211.547050 0.99456 0.00285 HS r'
55211.663380 1.00064 0.00281 HS r'
55211.723230 0.99370 0.00286 HS r'
55211.726540 0.98477 0.00289 HS r'
55211.729860 0.99125 0.00290 HS r'
55211.733190 0.98845 0.00290 HS r'
55211.739820 0.99083 0.00287 HS r'
55211.743140 0.98477 0.00292 HS r'
55211.746460 0.98655 0.00291 HS r'
55211.749780 0.98410 0.00291 HS r'
55211.756440 0.99533 0.00290 HS r'
55211.759760 0.98625 0.00295 HS r'
55211.763100 0.98532 0.00294 HS r'
55211.766420 0.99435 0.00291 HS r'
55211.769750 0.98011 0.00295 HS r'
55211.773090 0.99613 0.00296 HS r'
55211.776420 0.99398 0.00301 HS r'
55211.786350 1.00243 0.00302 HS r'
55211.793000 1.00361 0.00306 HS r'
55211.796310 1.00112 0.00304 HS r'
55211.799620 0.99957 0.00308 HS r'
55212.326850 1.01052 0.00326 HS r'
55212.369300 1.00797 0.00277 HS r'
55212.434410 1.00340 0.00370 HS r'
55212.447760 0.99511 0.00355 HS r'
55212.460820 1.01407 0.00320 HS r'
55212.477460 1.01103 0.00327 HS r'
55213.280890 1.00392 0.00287 HS r'
55213.300890 1.00340 0.00293 HS r'
55213.397620 0.99962 0.00268 HS r'
55213.414620 1.00200 0.00272 HS r'
55213.451960 1.00740 0.00271 HS r'
55213.532640 0.99658 0.00299 HS r'
55213.536800 1.01010 0.00282 HS r'
55213.540100 0.98788 0.00287 HS r'
55213.543400 1.00001 0.00283 HS r'
55213.546700 0.99552 0.00282 HS r'
55213.550020 0.98976 0.00282 HS r'
55213.553330 1.00506 0.00279 HS r'
55213.559960 1.01057 0.00278 HS r'
55213.566600 1.00194 0.00279 HS r'
55213.573250 0.99416 0.00280 HS r'
55213.593220 1.00450 0.00278 HS r'
55213.626460 0.99068 0.00280 HS r'
55213.633100 1.01406 0.00276 HS r'
55213.636440 0.99773 0.00278 HS r'
55213.646380 1.00306 0.00278 HS r'
55213.659690 0.98151 0.00282 HS r'
55213.716310 0.97968 0.00286 HS r'
55213.722880 0.99350 0.00285 HS r'
55213.726210 0.98544 0.00286 HS r'
55213.729530 1.00023 0.00284 HS r'
55213.732880 1.00692 0.00283 HS r'
55213.739530 0.99736 0.00287 HS r'
55213.742850 1.00851 0.00286 HS r'
55213.746200 1.00625 0.00287 HS r'
55213.752910 0.99659 0.00289 HS r'
55213.756260 0.99176 0.00291 HS r'
55213.759580 1.00258 0.00290 HS r'
55213.762890 1.00578 0.00293 HS r'
55213.766220 0.99881 0.00291 HS r'
55213.769540 0.99554 0.00295 HS r'
55213.772840 0.99408 0.00295 HS r'
55213.779380 0.99972 0.00297 HS r'
55213.782690 0.99623 0.00299 HS r'
55213.786010 1.00252 0.00298 HS r'
55213.789310 0.99611 0.00303 HS r'
55213.792620 1.00109 0.00300 HS r'
55213.795930 1.00279 0.00302 HS r'
55213.799230 1.00405 0.00305 HS r'
55214.536450 0.99757 0.00285 HS r'
55214.539760 0.99801 0.00281 HS r'
55214.543070 1.00561 0.00279 HS r'
55214.546390 0.99551 0.00280 HS r'
55214.549700 1.00401 0.00278 HS r'
55214.553020 1.00243 0.00279 HS r'
55214.556350 1.00082 0.00280 HS r'
55214.572940 0.99818 0.00279 HS r'
55214.576270 1.00265 0.00277 HS r'
55214.602810 0.99790 0.00278 HS r'
55214.619430 0.99032 0.00279 HS r'
55214.652690 0.97130 0.00285 HS r'
55214.656020 0.99839 0.00279 HS r'
55214.669310 1.00384 0.00278 HS r'
55214.675990 1.01152 0.00277 HS r'
55214.715930 0.99568 0.00285 HS r'
55214.722580 1.00587 0.00285 HS r'
55214.725900 1.00051 0.00285 HS r'
55214.729230 1.00669 0.00285 HS r'
55214.732540 1.00907 0.00281 HS r'
55214.735880 0.98536 0.00288 HS r'
55214.742520 1.00640 0.00283 HS r'
55214.745830 1.00245 0.00286 HS r'
55214.749150 1.00539 0.00288 HS r'
55214.752470 0.99781 0.00287 HS r'
55214.755790 1.00317 0.00289 HS r'
55214.759110 0.99242 0.00291 HS r'
55214.762420 1.00713 0.00294 HS r'
55214.765720 1.00336 0.00292 HS r'
55214.769050 1.00515 0.00294 HS r'
55214.772370 1.00693 0.00295 HS r'
55214.778970 1.00058 0.00296 HS r'
55214.782290 1.00413 0.00296 HS r'
55214.788940 1.00658 0.00301 HS r'
55215.547260 1.00694 0.00290 HS r'
55215.590230 1.02711 0.00365 HS r'
55215.606750 0.99268 0.00279 HS r'
55215.616700 1.00290 0.00279 HS r'
55215.620000 0.99978 0.00278 HS r'
55215.636620 0.99821 0.00278 HS r'
55215.639960 0.99040 0.00280 HS r'
55215.643290 1.01753 0.00275 HS r'
55215.646610 1.00263 0.00278 HS r'
55215.706500 0.98925 0.00284 HS r'
55215.713130 1.01150 0.00280 HS r'
55215.716450 1.01545 0.00280 HS r'
55215.719790 1.00552 0.00284 HS r'
55215.723090 1.00508 0.00283 HS r'
55215.726410 1.00831 0.00284 HS r'
55215.733050 1.00600 0.00283 HS r'
55215.736350 1.00778 0.00284 HS r'
55215.739660 1.00238 0.00285 HS r'
55215.742990 0.99828 0.00288 HS r'
55215.746270 1.00487 0.00286 HS r'
55215.749570 1.00171 0.00288 HS r'
55215.752900 1.00701 0.00288 HS r'
55215.756230 1.01099 0.00286 HS r'
55215.759560 1.00221 0.00290 HS r'
55215.762880 1.00405 0.00292 HS r'
55215.766160 1.00648 0.00294 HS r'
55215.769460 1.00324 0.00290 HS r'
55215.772740 1.00805 0.00292 HS r'
55215.776040 1.00417 0.00301 HS r'
55215.779330 1.00650 0.00298 HS r'
55215.782630 1.00399 0.00301 HS r'
55215.785940 0.99878 0.00298 HS r'
55215.789250 0.99916 0.00297 HS r'
55215.792570 0.99414 0.00303 HS r'
55219.380290 1.03166 0.00298 HS r'
55219.489980 0.99930 0.00440 HS r'
55220.705780 0.98937 0.00291 HS r'
55220.709100 1.00176 0.00288 HS r'
55220.735660 1.00918 0.00291 HS r'
55220.738970 0.99925 0.00293 HS r'
55220.742300 1.00872 0.00296 HS r'
55220.745620 0.99598 0.00303 HS r'
55220.748940 1.00320 0.00300 HS r'
55220.752250 0.99526 0.00300 HS r'
55220.755580 0.99886 0.00299 HS r'
55220.758900 1.00014 0.00299 HS r'
55220.762220 0.99866 0.00302 HS r'
55220.765510 0.99977 0.00302 HS r'
55220.768750 1.00329 0.00303 HS r'
55220.772060 1.00339 0.00303 HS r'
55220.775370 1.00864 0.00306 HS r'
55220.778680 0.99342 0.00309 HS r'
55222.735380 1.00365 0.00328 HS r'
55222.738650 1.01573 0.00356 HS r'
55238.678570 0.99550 0.00290 HS r'
55238.681990 0.99071 0.00289 HS r'
55238.685330 0.98962 0.00295 HS r'
55238.688650 0.99393 0.00290 HS r'
55238.691960 1.00160 0.00291 HS r'
55238.695590 0.99730 0.00292 HS r'
55238.698900 1.00374 0.00290 HS r'
55238.702200 1.01170 0.00291 HS r'
55238.705550 1.00742 0.00294 HS r'
55238.708860 1.00515 0.00294 HS r'
55238.712500 0.98656 0.00304 HS r'
55238.715790 1.00291 0.00300 HS r'
55238.719030 1.01449 0.00300 HS r'
55238.722250 0.99489 0.00308 HS r'
55238.725460 1.01020 0.00303 HS r'
55238.729000 0.99444 0.00309 HS r'
55239.547370 1.00189 0.00291 HS r'
55239.560690 0.97789 0.00289 HS r'
55241.385770 0.98950 0.00265 HS r'
55241.392460 1.01602 0.00265 HS r'
55241.443510 1.00391 0.00276 HS r'
55243.268890 0.99308 0.00285 HS r'
55243.299110 1.00534 0.00265 HS r'
55243.380600 0.99682 0.00269 HS r'
55243.383940 1.00120 0.00282 HS r'
55243.387490 0.98657 0.00291 HS r'
55243.400740 1.00443 0.00273 HS r'
55243.411010 1.00449 0.00279 HS r'
55243.414320 1.00401 0.00274 HS r'
55243.417690 0.99833 0.00271 HS r'
55243.466940 0.99981 0.00314 HS r'
55243.688280 1.00137 0.00297 HS r'
55243.691600 1.00487 0.00270 HS r'
55243.698020 0.99932 0.00270 HS r'
55243.701230 1.00383 0.00270 HS r'
55243.708000 0.99647 0.00276 HS r'
55243.711210 1.00346 0.00272 HS r'
55243.714440 1.00078 0.00269 HS r'
55244.268340 1.00181 0.00279 HS r'
55244.271620 0.99863 0.00267 HS r'
55244.274840 0.99180 0.00263 HS r'
55244.278100 1.00160 0.00261 HS r'
55244.281320 1.00123 0.00263 HS r'
55244.284890 0.99806 0.00261 HS r'
55244.288160 1.00026 0.00261 HS r'
55244.311770 1.00682 0.00261 HS r'
55244.325350 0.99590 0.00263 HS r'
55244.328690 1.00479 0.00263 HS r'
55244.331930 0.99810 0.00263 HS r'
55244.335480 1.00399 0.00262 HS r'
55244.342080 0.99572 0.00265 HS r'
55244.399590 0.99776 0.00269 HS r'
55244.440420 1.00144 0.00276 HS r'
55244.516810 0.98548 0.00269 HS r'
55244.520120 1.00194 0.00253 HS r'
55244.526600 0.98098 0.00252 HS r'
55244.529860 0.97837 0.00254 HS r'
55244.533390 1.00411 0.00249 HS r'
55244.536650 0.99511 0.00249 HS r'
55244.539900 0.98573 0.00254 HS r'
55244.543150 0.99822 0.00249 HS r'
55244.546400 0.97512 0.00252 HS r'
55244.549930 0.96574 0.00255 HS r'
55244.556410 0.95747 0.00256 HS r'
55244.559670 1.00922 0.00249 HS r'
55244.562930 1.00827 0.00248 HS r'
55244.569720 1.00057 0.00249 HS r'
55244.579480 0.99115 0.00252 HS r'
55244.583030 0.97813 0.00253 HS r'
55244.586280 0.97547 0.00254 HS r'
55244.589560 1.00479 0.00250 HS r'
55244.592870 0.98528 0.00252 HS r'
55244.596130 0.99028 0.00252 HS r'
55244.602950 0.99679 0.00253 HS r'
55244.612680 1.00386 0.00253 HS r'
55244.616220 0.99856 0.00252 HS r'
55244.619480 0.99793 0.00253 HS r'
55244.622740 1.01190 0.00251 HS r'
55244.625990 1.00166 0.00251 HS r'
55244.629240 1.01742 0.00252 HS r'
55244.632800 0.99824 0.00256 HS r'
55244.636050 0.99231 0.00256 HS r'
55244.639310 0.98795 0.00255 HS r'
55244.642550 0.99862 0.00257 HS r'
55244.645790 0.99766 0.00255 HS r'
55244.649330 0.99925 0.00261 HS r'
55244.652560 0.99758 0.00255 HS r'
55244.655810 1.00176 0.00255 HS r'
55244.659070 0.99454 0.00258 HS r'
55244.662300 1.00547 0.00258 HS r'
55244.665850 1.00201 0.00261 HS r'
55244.669110 0.99787 0.00262 HS r'
55244.672360 1.00331 0.00257 HS r'
55244.675610 1.00559 0.00265 HS r'
55244.678850 0.99638 0.00260 HS r'
55244.682380 1.00450 0.00262 HS r'
55244.688830 0.99959 0.00266 HS r'
55244.692050 0.99324 0.00274 HS r'
55244.698820 1.00099 0.00268 HS r'
55244.701980 1.00969 0.00278 HS r'
55244.705140 1.00844 0.00266 HS r'
55244.708290 0.99295 0.00272 HS r'
55244.711470 0.99304 0.00273 HS r'
55246.267110 0.99360 0.00285 HS r'
55246.270400 1.00280 0.00269 HS r'
55246.310950 1.00014 0.00265 HS r'
55246.321270 0.99817 0.00265 HS r'
55246.358670 0.99654 0.00263 HS r'
55246.365310 1.00882 0.00265 HS r'
55246.436900 1.00630 0.00274 HS r'
55246.440290 0.99200 0.00273 HS r'
55246.443560 0.99766 0.00274 HS r'
55246.446840 1.00276 0.00277 HS r'
55246.450110 0.99742 0.00276 HS r'
55246.453670 1.00415 0.00278 HS r'
55246.515310 0.97987 0.00279 HS r'
55246.518600 1.01164 0.00265 HS r'
55246.521830 1.00745 0.00292 HS r'
55246.525070 0.96339 0.00287 HS r'
55246.528290 1.01213 0.00285 HS r'
55246.531820 0.98219 0.00276 HS r'
55246.538270 0.98577 0.00281 HS r'
55246.541490 1.00948 0.00270 HS r'
55246.544720 1.01587 0.00286 HS r'
55246.557880 1.03386 0.00288 HS r'
55246.561120 1.00171 0.00289 HS r'
55246.564650 0.98643 0.00278 HS r'
55246.567870 0.99369 0.00286 HS r'
55246.606860 1.00267 0.00268 HS r'
55246.613640 0.99774 0.00264 HS r'
55246.616890 1.00075 0.00255 HS r'
55246.620090 0.98582 0.00259 HS r'
55246.623300 0.99351 0.00274 HS r'
55246.626460 0.99856 0.00281 HS r'
55246.629900 0.99966 0.00260 HS r'
55246.633090 0.99148 0.00265 HS r'
55246.636260 0.99284 0.00283 HS r'
55246.639410 1.00765 0.00264 HS r'
55246.642590 0.98577 0.00269 HS r'
55246.646060 0.98933 0.00283 HS r'
55246.649320 1.01418 0.00281 HS r'
55246.652550 1.00417 0.00276 HS r'
55246.655780 1.00741 0.00269 HS r'
55246.658990 1.00954 0.00269 HS r'
55246.662520 1.00426 0.00273 HS r'
55246.665760 1.00052 0.00276 HS r'
55246.669000 0.99723 0.00289 HS r'
55246.672230 0.99123 0.00290 HS r'
55246.675470 0.99050 0.00329 HS r'
55246.678960 1.00530 0.00292 HS r'
55246.682190 1.00947 0.00269 HS r'
55246.685400 1.00905 0.00276 HS r'
55246.688640 0.99971 0.00277 HS r'
55246.695380 1.00608 0.00286 HS r'
55246.698610 1.00358 0.00274 HS r'
55246.701830 1.01128 0.00282 HS r'
55246.705040 1.00200 0.00287 HS r'
55247.266510 0.99468 0.00275 HS r'
55247.269870 0.99895 0.00265 HS r'
55247.307140 1.00226 0.00261 HS r'
55247.341220 1.00906 0.00258 HS r'
55247.344570 0.99619 0.00259 HS r'
55247.347940 0.99503 0.00259 HS r'
55247.351490 1.00775 0.00258 HS r'
55247.361450 0.99457 0.00261 HS r'
55247.381820 0.99648 0.00262 HS r'
55247.514510 0.99300 0.00263 HS r'
55247.517840 0.97924 0.00261 HS r'
55247.521080 1.02201 0.00259 HS r'
55247.524330 0.98459 0.00256 HS r'
55247.527570 0.96624 0.00259 HS r'
55247.531110 1.01413 0.00251 HS r'
55247.534360 0.96675 0.00260 HS r'
55247.547560 0.96944 0.00266 HS r'
55247.550810 1.00319 0.00253 HS r'
55247.564030 1.02080 0.00256 HS r'
55247.567280 0.97857 0.00256 HS r'
55247.583740 0.99675 0.00256 HS r'
55247.586990 0.99966 0.00258 HS r'
55247.593480 1.01428 0.00260 HS r'
55247.603490 0.99395 0.00257 HS r'
55247.609990 0.99852 0.00258 HS r'
55247.613520 0.97893 0.00258 HS r'
55247.616770 0.99576 0.00257 HS r'
55247.620030 1.00579 0.00269 HS r'
55247.623260 1.00131 0.00264 HS r'
55247.626500 1.00885 0.00266 HS r'
55247.630010 0.99094 0.00267 HS r'
55247.633260 0.99067 0.00262 HS r'
55247.636510 0.99463 0.00268 HS r'
55247.639740 0.99708 0.00264 HS r'
55247.642970 0.99587 0.00270 HS r'
55247.646500 0.99887 0.00270 HS r'
55247.649740 0.98820 0.00265 HS r'
55247.652970 0.99461 0.00271 HS r'
55247.656210 1.01360 0.00266 HS r'
55247.662950 0.99137 0.00272 HS r'
55247.666200 1.00997 0.00271 HS r'
55247.669420 0.97554 0.00328 HS r'
55247.672640 0.99596 0.00293 HS r'
55247.675890 1.00208 0.00273 HS r'
55247.679400 0.99853 0.00271 HS r'
55247.682650 1.00149 0.00281 HS r'
55247.685870 1.00513 0.00276 HS r'
55247.692290 1.00501 0.00283 HS r'
55247.702230 1.00575 0.00284 HS r'
55248.367160 1.00734 0.00274 HS r'
55248.370490 1.00638 0.00272 HS r'
55248.397720 0.99617 0.00281 HS r'
55248.411290 0.99721 0.00289 HS r'
55248.424550 0.99804 0.00285 HS r'
55248.428200 1.00141 0.00284 HS r'
55250.448870 1.00317 0.00315 HS r'
55250.566940 0.98756 0.00258 HS r'
55250.570270 0.99859 0.00259 HS r'
55250.576720 1.00208 0.00256 HS r'
55250.579940 0.99958 0.00253 HS r'
55250.586700 0.99634 0.00257 HS r'
55250.589950 0.99112 0.00257 HS r'
55250.593180 0.99590 0.00257 HS r'
55250.596430 1.00066 0.00258 HS r'
55250.599950 0.99647 0.00254 HS r'
55250.603180 0.99043 0.00256 HS r'
55250.606420 0.99122 0.00257 HS r'
55250.609660 0.98349 0.00258 HS r'
55250.612890 0.99270 0.00256 HS r'
55250.616410 1.00275 0.00259 HS r'
55250.619640 0.99174 0.00260 HS r'
55250.622860 1.00895 0.00261 HS r'
55250.626100 0.99793 0.00263 HS r'
55250.629320 0.99165 0.00262 HS r'
55250.632860 1.00669 0.00263 HS r'
55250.636080 1.00805 0.00265 HS r'
55250.642500 1.00473 0.00276 HS r'
55250.645700 1.00152 0.00262 HS r'
55250.649230 1.00031 0.00266 HS r'
55250.652440 0.99714 0.00268 HS r'
55250.655660 0.99693 0.00267 HS r'
55250.662090 0.99472 0.00270 HS r'
55250.672050 0.99805 0.00266 HS r'
55250.675270 0.99694 0.00278 HS r'
55250.678480 0.99500 0.00277 HS r'
55250.688400 0.99102 0.00279 HS r'
55250.691640 0.99305 0.00290 HS r'
55250.694850 1.00182 0.00279 HS r'
55251.263860 0.99752 0.00288 HS r'
55251.297310 1.00114 0.00273 HS r'
55251.300660 0.99080 0.00275 HS r'
55251.303860 0.99663 0.00270 HS r'
55251.307080 0.99425 0.00269 HS r'
55251.310300 0.99948 0.00273 HS r'
55251.313810 0.99018 0.00274 HS r'
55251.343730 0.98554 0.00276 HS r'
55251.347280 0.99561 0.00278 HS r'
55251.387350 0.99724 0.00285 HS r'
55251.400720 0.99229 0.00301 HS r'
55251.403990 1.00011 0.00298 HS r'
55251.410540 1.00110 0.00300 HS r'
55251.414130 1.00088 0.00298 HS r'
55251.511320 0.97636 0.00271 HS r'
55251.514550 0.99724 0.00259 HS r'
55251.517710 0.97247 0.00263 HS r'
55251.520870 0.99684 0.00256 HS r'
55251.524030 1.00396 0.00257 HS r'
55251.527470 0.99475 0.00255 HS r'
55251.530640 1.01238 0.00256 HS r'
55251.533810 1.00216 0.00258 HS r'
55251.536960 1.00175 0.00257 HS r'
55251.540130 1.00104 0.00255 HS r'
55251.543580 1.00252 0.00253 HS r'
55251.546830 0.99732 0.00258 HS r'
55251.566130 0.99361 0.00260 HS r'
55251.569360 0.99742 0.00259 HS r'
55251.572570 0.99906 0.00257 HS r'
55251.576080 0.99874 0.00259 HS r'
55251.579330 0.99815 0.00256 HS r'
55251.582560 1.00008 0.00261 HS r'
55251.585790 0.98698 0.00260 HS r'
55251.589040 0.99556 0.00259 HS r'
55251.592550 0.98642 0.00261 HS r'
55251.595790 1.00299 0.00261 HS r'
55251.599010 0.99911 0.00261 HS r'
55251.602200 0.99809 0.00259 HS r'
55251.605450 1.00020 0.00263 HS r'
55251.608970 0.99420 0.00275 HS r'
55251.612170 1.00550 0.00261 HS r'
55251.615400 0.99780 0.00259 HS r'
55251.618620 1.00535 0.00275 HS r'
55251.621830 0.99329 0.00270 HS r'
55251.625330 1.00219 0.00267 HS r'
55251.628540 0.98742 0.00266 HS r'
55251.631750 1.00271 0.00273 HS r'
55251.634960 0.99675 0.00271 HS r'
55251.638180 0.99152 0.00269 HS r'
55251.641660 0.99893 0.00274 HS r'
55251.644870 0.99404 0.00270 HS r'
55251.648070 0.99286 0.00270 HS r'
55251.654490 1.00186 0.00286 HS r'
55251.657970 0.98464 0.00273 HS r'
55251.661170 0.98872 0.00284 HS r'
55251.664360 0.99525 0.00273 HS r'
55251.667580 1.00214 0.00283 HS r'
55251.670770 0.99634 0.00273 HS r'
55251.674250 0.99295 0.00284 HS r'
55251.677450 1.00131 0.00283 HS r'
55251.680650 0.99472 0.00286 HS r'
55251.683860 1.00297 0.00298 HS r'
55251.687050 1.00125 0.00290 HS r'
55251.690520 0.99073 0.00307 HS r'
55252.263170 0.99601 0.00325 HS r'
55252.289500 1.00292 0.00286 HS r'
55252.296440 1.00468 0.00279 HS r'
55252.319450 0.99708 0.00284 HS r'
55252.510980 1.00095 0.00275 HS r'
55252.514290 1.00080 0.00267 HS r'
55252.517490 1.00104 0.00263 HS r'
55252.520700 0.98831 0.00262 HS r'
55252.527440 0.99597 0.00262 HS r'
55252.530660 0.99740 0.00259 HS r'
55252.533870 0.99359 0.00265 HS r'
55252.537090 1.00709 0.00262 HS r'
55252.540290 1.00123 0.00263 HS r'
55252.543800 0.99734 0.00259 HS r'
55252.547020 0.99955 0.00266 HS r'
55252.550220 1.00308 0.00263 HS r'
55252.553460 0.99965 0.00261 HS r'
55252.556670 0.99709 0.00261 HS r'
55252.560190 1.00322 0.00263 HS r'
55252.563340 0.99983 0.00262 HS r'
55252.566500 1.00048 0.00267 HS r'
55252.569650 0.99173 0.00261 HS r'
55252.572850 0.99794 0.00261 HS r'
55252.576320 0.99200 0.00261 HS r'
55252.579590 0.99784 0.00263 HS r'
55252.582820 0.99681 0.00264 HS r'
55252.586020 1.00254 0.00267 HS r'
55252.589240 0.99769 0.00265 HS r'
55252.592740 1.00419 0.00268 HS r'
55252.595960 0.99180 0.00278 HS r'
55252.599160 0.99361 0.00268 HS r'
55252.602370 1.00448 0.00273 HS r'
55252.605580 1.00042 0.00277 HS r'
55252.609070 0.99736 0.00269 HS r'
55252.612270 1.00542 0.00277 HS r'
55252.615470 0.99694 0.00275 HS r'
55252.618660 1.00182 0.00264 HS r'
55252.625370 0.99510 0.00271 HS r'
55252.634950 1.00148 0.00287 HS r'
55252.638140 0.99509 0.00287 HS r'
55252.641610 0.99571 0.00282 HS r'
55252.644790 0.99861 0.00287 HS r'
55252.651170 1.00255 0.00272 HS r'
55252.654370 0.99114 0.00282 HS r'
55252.657860 1.00522 0.00294 HS r'
55252.661040 0.98928 0.00286 HS r'
55252.664200 1.00263 0.00295 HS r'
55252.667350 0.99572 0.00284 HS r'
55252.670480 0.99757 0.00290 HS r'
55252.673910 1.01370 0.00295 HS r'
55252.677080 1.01034 0.00294 HS r'
55252.680250 1.00312 0.00301 HS r'
55252.683440 1.00176 0.00301 HS r'
55252.686610 0.99985 0.00306 HS r'
55252.690080 1.01137 0.00299 HS r'
55253.262780 0.99574 0.00290 HS r'
55253.266040 1.00298 0.00277 HS r'
55253.286130 1.00900 0.00276 HS r'
55253.299510 1.00339 0.00275 HS r'
55253.316190 0.99123 0.00283 HS r'
55253.332870 0.99403 0.00284 HS r'
55253.336190 0.98895 0.00284 HS r'
55253.339380 1.00150 0.00285 HS r'
55253.342570 0.99748 0.00279 HS r'
55253.346070 0.98686 0.00284 HS r'
55253.352570 0.99544 0.00287 HS r'
55253.362720 1.00936 0.00285 HS r'
55253.372480 0.98231 0.00289 HS r'
55253.382570 1.00449 0.00304 HS r'
55253.385800 0.97628 0.00324 HS r'
55253.395830 1.00875 0.00308 HS r'
55253.399090 0.99030 0.00339 HS r'
55253.428910 1.00560 0.00314 HS r'
55253.432160 0.99890 0.00333 HS r'
55253.510050 0.99121 0.00271 HS r'
55253.513360 1.00516 0.00265 HS r'
55253.519810 1.02355 0.00259 HS r'
55253.523020 1.00153 0.00264 HS r'
55253.526530 0.99294 0.00260 HS r'
55253.529740 1.01157 0.00265 HS r'
55253.532980 1.01052 0.00266 HS r'
55253.536180 0.99864 0.00263 HS r'
55253.539390 1.01621 0.00261 HS r'
55253.542890 0.99947 0.00261 HS r'
55253.546120 0.98798 0.00263 HS r'
55253.549330 1.00569 0.00259 HS r'
55253.552560 0.99286 0.00267 HS r'
55253.555780 1.00904 0.00263 HS r'
55253.559270 1.00622 0.00261 HS r'
55253.562420 0.99368 0.00263 HS r'
55253.565580 1.00224 0.00261 HS r'
55253.568760 1.00094 0.00260 HS r'
55253.571940 1.00076 0.00268 HS r'
55253.575390 1.00255 0.00265 HS r'
55253.578620 0.99920 0.00266 HS r'
55253.581830 1.00543 0.00261 HS r'
55253.585040 0.99501 0.00265 HS r'
55253.588260 0.99793 0.00272 HS r'
55253.591770 0.99117 0.00266 HS r'
55253.594950 0.99271 0.00264 HS r'
55253.598190 0.99493 0.00271 HS r'
55253.601380 0.99546 0.00268 HS r'
55253.604600 0.99399 0.00271 HS r'
55253.608100 0.98349 0.00269 HS r'
55253.611300 0.99993 0.00273 HS r'
55253.614520 1.00277 0.00277 HS r'
55253.617720 0.99291 0.00273 HS r'
55253.620940 1.00346 0.00276 HS r'
55253.624440 0.99663 0.00281 HS r'
55253.630820 1.00315 0.00275 HS r'
55253.634000 1.00817 0.00281 HS r'
55253.640670 1.00962 0.00283 HS r'
55253.643890 1.00787 0.00297 HS r'
55253.647070 1.00755 0.00294 HS r'
55253.653440 0.99917 0.00280 HS r'
55253.656930 1.00512 0.00284 HS r'
55253.663300 1.01383 0.00300 HS r'
55253.666500 1.00016 0.00298 HS r'
55253.669680 0.99929 0.00320 HS r'
55253.673150 1.00764 0.00298 HS r'
55253.679510 1.01056 0.00312 HS r'
55253.682690 1.00365 0.00301 HS r'
55253.685890 0.99752 0.00310 HS r'
55254.262090 0.99146 0.00293 HS r'
55254.278790 0.99135 0.00282 HS r'
55254.315050 0.99415 0.00392 HS r'
55254.511710 1.00347 0.00272 HS r'
55254.518200 1.00684 0.00268 HS r'
55254.521400 1.01010 0.00264 HS r'
55254.528090 1.01605 0.00269 HS r'
55254.531290 0.98429 0.00267 HS r'
55254.534500 0.99753 0.00267 HS r'
55254.537700 1.01350 0.00259 HS r'
55254.540900 0.99778 0.00265 HS r'
55254.544410 1.00252 0.00264 HS r'
55254.547620 0.99778 0.00266 HS r'
55254.550840 1.00511 0.00268 HS r'
55254.554030 1.00417 0.00267 HS r'
55254.557240 0.99960 0.00267 HS r'
55254.560740 1.00378 0.00264 HS r'
55254.563940 1.01677 0.00265 HS r'
55254.567130 0.99810 0.00260 HS r'
55254.570350 1.01041 0.00267 HS r'
55254.573560 1.00571 0.00269 HS r'
55254.577060 0.99311 0.00264 HS r'
55254.580270 0.99956 0.00268 HS r'
55254.583460 1.00569 0.00271 HS r'
55254.586680 0.99742 0.00270 HS r'
55254.589890 0.99962 0.00268 HS r'
55254.593380 0.98528 0.00270 HS r'
55254.596570 1.01063 0.00276 HS r'
55254.599790 0.99998 0.00271 HS r'
55254.602980 1.00479 0.00273 HS r'
55254.606180 1.00090 0.00273 HS r'
55254.609660 1.00538 0.00276 HS r'
55254.612860 0.99769 0.00272 HS r'
55254.616050 0.99734 0.00296 HS r'
55254.619240 1.00471 0.00278 HS r'
55254.622430 1.00639 0.00281 HS r'
55254.625920 0.98803 0.00273 HS r'
55254.629120 1.00018 0.00283 HS r'
55254.635500 1.00288 0.00283 HS r'
55254.638710 0.99644 0.00276 HS r'
55254.642180 0.99945 0.00289 HS r'
55254.645360 1.00169 0.00289 HS r'
55254.648550 1.00748 0.00292 HS r'
55254.651730 1.00756 0.00295 HS r'
55254.658400 0.99904 0.00305 HS r'
55254.661570 1.00242 0.00308 HS r'
55254.667920 1.00229 0.00309 HS r'
55254.671090 1.00207 0.00296 HS r'
55254.674560 1.01014 0.00321 HS r'
55254.680900 1.00872 0.00316 HS r'
55254.684070 1.00923 0.00331 HS r'
55259.267150 1.02248 0.00278 HS r'
55259.277160 0.99508 0.00279 HS r'
55259.307690 1.00021 0.00282 HS r'
55259.310980 1.00076 0.00285 HS r'
55259.314250 0.99382 0.00285 HS r'
55259.324400 0.98246 0.00392 HS r'
55259.337820 0.99574 0.00307 HS r'
55260.350570 1.00229 0.00292 HS r'
55261.273540 1.00677 0.00265 HS r'
55261.276920 1.00320 0.00265 HS r'
55261.314220 1.00586 0.00268 HS r'
55261.344760 1.00544 0.00271 HS r'
55261.381850 0.99172 0.00293 HS r'
55261.503220 0.99883 0.00267 HS r'
55261.512980 1.01099 0.00252 HS r'
55261.526250 1.02250 0.00250 HS r'
55261.529500 1.00509 0.00251 HS r'
55261.536270 1.00762 0.00252 HS r'
55261.539510 0.99098 0.00255 HS r'
55261.542760 0.99246 0.00253 HS r'
55261.546000 0.99766 0.00253 HS r'
55261.549240 1.00067 0.00252 HS r'
55261.552780 0.99581 0.00254 HS r'
55261.556020 0.99589 0.00255 HS r'
55261.565770 1.01417 0.00255 HS r'
55261.572570 0.99226 0.00256 HS r'
55261.575830 0.99898 0.00254 HS r'
55261.579080 1.00158 0.00256 HS r'
55261.582320 0.99853 0.00255 HS r'
55261.585850 0.99765 0.00257 HS r'
55261.589090 0.99419 0.00259 HS r'
55261.592340 1.00194 0.00261 HS r'
55261.595570 1.01162 0.00261 HS r'
55261.598800 0.99697 0.00262 HS r'
55261.602330 0.99924 0.00264 HS r'
55261.605550 1.00328 0.00258 HS r'
55261.611990 1.00976 0.00266 HS r'
55261.615200 1.00253 0.00264 HS r'
55261.618730 0.99532 0.00268 HS r'
55261.621950 0.98342 0.00270 HS r'
55261.625180 0.98977 0.00267 HS r'
55261.631650 1.00594 0.00272 HS r'
55261.635180 0.99309 0.00275 HS r'
55261.638400 1.00221 0.00282 HS r'
55261.641570 0.99117 0.00273 HS r'
55261.644720 1.00594 0.00284 HS r'
55261.647880 1.00282 0.00274 HS r'
55261.651340 1.01786 0.00275 HS r'
55261.654550 1.00206 0.00283 HS r'
55261.657770 0.99621 0.00275 HS r'
55261.660960 0.99580 0.00281 HS r'
55261.664150 1.00784 0.00284 HS r'
55262.256390 1.01335 0.00290 HS r'
55262.303480 1.00690 0.00278 HS r'
55262.357880 0.98897 0.00279 HS r'
55262.502370 0.98225 0.00261 HS r'
55262.512170 0.99563 0.00255 HS r'
55262.515360 0.97900 0.00255 HS r'
55262.518840 0.99755 0.00253 HS r'
55262.522120 1.00318 0.00254 HS r'
55262.525370 1.01655 0.00252 HS r'
55262.528630 0.99733 0.00253 HS r'
55262.531860 0.98461 0.00255 HS r'
55262.535410 1.01188 0.00253 HS r'
55262.538660 1.00564 0.00253 HS r'
55262.545170 0.99695 0.00253 HS r'
55262.548410 0.98162 0.00256 HS r'
55262.551880 1.00331 0.00257 HS r'
55262.555120 0.99200 0.00254 HS r'
55262.558370 0.99430 0.00254 HS r'
55262.561610 0.99813 0.00257 HS r'
55262.568400 1.01373 0.00256 HS r'
55262.578180 1.00901 0.00261 HS r'
55262.581460 1.00216 0.00256 HS r'
55262.585010 1.01233 0.00261 HS r'
55262.588250 0.99503 0.00262 HS r'
55262.594730 1.00496 0.00266 HS r'
55262.597980 0.99844 0.00260 HS r'
55262.601520 0.99473 0.00263 HS r'
55262.604790 1.01103 0.00264 HS r'
55262.608040 0.99836 0.00262 HS r'
55262.611330 0.99256 0.00263 HS r'
55262.614570 0.99173 0.00268 HS r'
55262.618080 1.00716 0.00268 HS r'
55262.621330 1.00758 0.00268 HS r'
55262.627830 0.99534 0.00273 HS r'
55262.631070 0.98934 0.00272 HS r'
55262.637840 1.00587 0.00271 HS r'
55262.641050 1.00689 0.00292 HS r'
55262.644250 1.00481 0.00273 HS r'
55262.647470 1.00816 0.00285 HS r'
55262.654190 1.00422 0.00282 HS r'
55262.657410 0.99891 0.00277 HS r'
55262.660640 1.00459 0.00286 HS r'
55263.255760 0.97298 0.00317 HS r'
55263.265670 0.99527 0.00296 HS r'
55263.312990 0.98997 0.00302 HS r'
55263.501460 0.99325 0.00267 HS r'
55263.518060 1.00019 0.00257 HS r'
55263.521300 1.00177 0.00255 HS r'
55263.524540 0.99908 0.00255 HS r'
55263.527780 0.99797 0.00257 HS r'
55263.531010 0.98720 0.00261 HS r'
55263.534580 1.00520 0.00257 HS r'
55263.537900 1.00044 0.00266 HS r'
55263.541150 0.99430 0.00269 HS r'
55263.567200 1.00158 0.00276 HS r'
55263.570510 0.99421 0.00283 HS r'
55263.573720 1.00064 0.00289 HS r'
55263.576970 0.99927 0.00303 HS r'
55263.580190 1.01052 0.00309 HS r'
55263.590190 0.99933 0.00294 HS r'
55263.596640 0.99298 0.00396 HS r'
55263.600130 1.00904 0.00377 HS r'
55263.606550 0.99805 0.00487 HS r'
55263.641930 1.00229 0.00326 HS r'
55263.645150 0.99090 0.00289 HS r'
55263.651870 1.00304 0.00293 HS r'
55263.655090 1.00574 0.00307 HS r'
55263.658300 1.00479 0.00290 HS r'
55264.256260 0.99563 0.00288 HS r'
55264.283110 1.00510 0.00294 HS r'
55264.507610 0.99051 0.00258 HS r'
55264.530740 1.00358 0.00253 HS r'
55264.537250 1.00184 0.00252 HS r'
55264.540800 1.00438 0.00252 HS r'
55264.547330 1.00575 0.00255 HS r'
55264.557390 0.99934 0.00256 HS r'
55264.563890 0.99469 0.00256 HS r'
55264.570400 0.99278 0.00255 HS r'
55264.580430 0.99334 0.00259 HS r'
55264.583690 0.99448 0.00259 HS r'
55264.586940 0.99936 0.00267 HS r'
55264.590460 1.00333 0.00258 HS r'
55264.593710 0.99675 0.00260 HS r'
55264.596950 0.99575 0.00259 HS r'
55264.600200 0.99509 0.00257 HS r'
55264.603450 1.00761 0.00258 HS r'
55264.606970 1.00233 0.00260 HS r'
55264.610210 1.00088 0.00262 HS r'
55264.613440 1.00597 0.00266 HS r'
55264.616690 1.00716 0.00263 HS r'
55264.623430 1.00757 0.00265 HS r'
55264.636380 0.99788 0.00278 HS r'
55264.639900 1.00492 0.00276 HS r'
55264.643140 0.99905 0.00273 HS r'
55264.646370 1.00828 0.00272 HS r'
55264.649620 0.99589 0.00273 HS r'
55264.652830 1.01086 0.00277 HS r'
55265.627410 1.00157 0.00286 HS r'
55265.640370 1.00856 0.00271 HS r'
55265.643570 0.99759 0.00282 HS r'
55265.649990 1.00610 0.00271 HS r'
55266.608250 1.00909 0.00268 HS r'
55266.618000 1.00034 0.00275 HS r'
55266.624740 1.01228 0.00290 HS r'
55266.627960 0.99675 0.00286 HS r'
55266.631190 1.00898 0.00284 HS r'
55266.634420 1.00948 0.00282 HS r'
55266.641150 1.01144 0.00281 HS r'
55266.644380 1.00111 0.00289 HS r'
55266.647580 1.00355 0.00289 HS r'
55266.650800 0.99927 0.00283 HS r'
55267.531010 0.98715 0.00255 HS r'
55267.564060 1.00659 0.00262 HS r'
55267.570550 1.00307 0.00265 HS r'
55267.573790 1.00270 0.00261 HS r'
55267.577050 0.98405 0.00262 HS r'
55267.580580 1.00531 0.00269 HS r'
55267.587050 1.00919 0.00263 HS r'
55267.590240 1.01236 0.00263 HS r'
55267.596890 1.00342 0.00272 HS r'
55267.600130 0.99158 0.00270 HS r'
55267.603350 1.00297 0.00267 HS r'
55267.606600 1.00124 0.00269 HS r'
55267.609840 1.00503 0.00266 HS r'
55267.613340 1.00760 0.00274 HS r'
55267.616590 1.01162 0.00280 HS r'
55267.619840 1.00554 0.00275 HS r'
55267.623060 1.00874 0.00274 HS r'
55267.626280 1.00839 0.00273 HS r'
55267.629790 1.00753 0.00278 HS r'
55267.636230 1.00099 0.00282 HS r'
55267.639460 1.00927 0.00277 HS r'
55267.646230 1.00554 0.00282 HS r'
55268.497020 0.99703 0.00272 HS r'
55268.516760 1.00064 0.00253 HS r'
55268.520010 1.02051 0.00253 HS r'
55268.523240 0.98948 0.00255 HS r'
55268.526490 1.00534 0.00253 HS r'
55268.530020 0.99129 0.00255 HS r'
55268.533280 0.99245 0.00254 HS r'
55268.536540 1.00322 0.00255 HS r'
55268.539790 1.00345 0.00253 HS r'
55268.543050 1.00424 0.00254 HS r'
55268.546580 0.98862 0.00256 HS r'
55268.549850 1.00587 0.00254 HS r'
55268.553080 0.98662 0.00257 HS r'
55268.556350 0.99810 0.00255 HS r'
55268.559600 0.99673 0.00256 HS r'
55268.563140 0.99057 0.00259 HS r'
55268.566410 0.99043 0.00261 HS r'
55268.569650 0.98847 0.00260 HS r'
55268.572910 0.99305 0.00260 HS r'
55268.576150 0.98338 0.00262 HS r'
55268.579670 1.00604 0.00257 HS r'
55268.582940 0.98689 0.00260 HS r'
55268.586170 0.99316 0.00260 HS r'
55268.589430 0.99377 0.00262 HS r'
55268.592700 1.00620 0.00266 HS r'
55268.596220 0.99153 0.00262 HS r'
55268.599440 1.00629 0.00268 HS r'
55268.602680 0.99848 0.00271 HS r'
55268.605920 0.99950 0.00265 HS r'
55268.612700 1.00356 0.00266 HS r'
55268.615940 0.99256 0.00277 HS r'
55268.619170 1.00617 0.00273 HS r'
55268.622400 1.01514 0.00269 HS r'
55268.625620 1.00432 0.00273 HS r'
55268.629150 1.00650 0.00277 HS r'
55268.632390 1.00875 0.00274 HS r'
55268.635670 0.98716 0.00282 HS r'
55268.638900 1.00489 0.00276 HS r'
55268.642160 1.00521 0.00280 HS r'
55269.496110 0.99347 0.00270 HS r'
55269.505860 0.98010 0.00254 HS r'
55269.515870 1.00996 0.00252 HS r'
55269.522380 1.01559 0.00251 HS r'
55269.525610 0.99917 0.00253 HS r'
55269.532400 1.00270 0.00253 HS r'
55269.538880 0.99449 0.00254 HS r'
55269.542130 1.00190 0.00255 HS r'
55269.548940 1.01152 0.00256 HS r'
55269.558690 1.00388 0.00257 HS r'
55269.565450 1.00327 0.00258 HS r'
55269.568700 0.99955 0.00261 HS r'
55269.571940 0.98976 0.00260 HS r'
55269.578690 0.99944 0.00258 HS r'
55269.581920 0.98551 0.00260 HS r'
55269.585200 0.99844 0.00263 HS r'
55269.588450 0.99552 0.00264 HS r'
55269.591690 0.99610 0.00262 HS r'
55269.595230 1.01287 0.00264 HS r'
55269.598450 0.99455 0.00266 HS r'
55269.601710 1.00140 0.00263 HS r'
55269.604970 1.00855 0.00269 HS r'
55269.608200 0.99784 0.00265 HS r'
55269.611740 1.00862 0.00268 HS r'
55269.614970 1.00304 0.00275 HS r'
55269.618210 0.98973 0.00280 HS r'
55269.621430 0.99922 0.00278 HS r'
55269.629960 1.00538 0.00295 HS r'
55269.633330 0.99961 0.00276 HS r'
55269.636570 0.99444 0.00281 HS r'
55269.639790 1.01160 0.00272 HS r'
55269.643030 0.99590 0.00276 HS r'
55270.524610 1.00332 0.00253 HS r'
55270.551310 1.00238 0.00256 HS r'
55270.561330 1.00744 0.00259 HS r'
55270.564570 1.01854 0.00257 HS r'
55270.571070 0.98958 0.00269 HS r'
55270.577820 0.99153 0.00262 HS r'
55270.581040 0.98963 0.00266 HS r'
55270.584280 0.99520 0.00263 HS r'
55270.590740 0.99097 0.00263 HS r'
55270.594270 0.99994 0.00266 HS r'
55270.597510 0.99552 0.00268 HS r'
55270.600760 1.00029 0.00266 HS r'
55270.603980 1.00152 0.00272 HS r'
55270.607210 1.00375 0.00267 HS r'
55270.610740 1.00103 0.00270 HS r'
55270.613970 1.00101 0.00269 HS r'
55270.617190 1.00703 0.00267 HS r'
55270.632300 1.00143 0.00273 HS r'
55270.638690 1.00215 0.00280 HS r'
55271.493950 1.00532 0.00270 HS r'
55271.531550 0.99129 0.00255 HS r'
55271.534640 1.00488 0.00254 HS r'
55271.541100 1.00416 0.00254 HS r'
55271.544180 1.00258 0.00254 HS r'
55271.547260 0.98365 0.00257 HS r'
55271.556810 1.00731 0.00255 HS r'
55271.559890 0.99099 0.00257 HS r'
55271.562970 1.00688 0.00256 HS r'
55271.566050 0.99699 0.00257 HS r'
55271.569130 1.00043 0.00257 HS r'
55271.572520 0.98255 0.00260 HS r'
55271.578690 0.98767 0.00267 HS r'
55271.584850 0.99602 0.00264 HS r'
55271.588220 0.98557 0.00275 HS r'
55271.591300 0.99169 0.00268 HS r'
55271.594380 1.00171 0.00271 HS r'
55271.597480 0.99961 0.00266 HS r'
55271.600560 0.99359 0.00266 HS r'
55271.603940 0.98206 0.00267 HS r'
55272.248930 1.01487 0.00284 HS r'
55272.326390 0.99577 0.00273 HS r'
55272.493470 0.98670 0.00267 HS r'
55272.529870 0.98746 0.00256 HS r'
55272.533180 0.99550 0.00255 HS r'
55272.539690 0.99992 0.00254 HS r'
55272.549710 0.99447 0.00256 HS r'
55272.559730 0.99725 0.00262 HS r'
55272.562970 0.98275 0.00263 HS r'
55272.569430 1.00225 0.00262 HS r'
55272.572680 0.99359 0.00264 HS r'
55272.576210 1.00232 0.00261 HS r'
55272.579440 0.98065 0.00265 HS r'
55272.582670 0.98980 0.00271 HS r'
55272.585910 0.98706 0.00269 HS r'
55272.589130 0.99545 0.00263 HS r'
55272.592670 0.99463 0.00271 HS r'
55272.595900 0.98870 0.00270 HS r'
55272.599120 0.99512 0.00271 HS r'
55272.609090 0.99405 0.00269 HS r'
55272.612330 0.99495 0.00276 HS r'
55272.615560 0.99213 0.00271 HS r'
55272.618790 0.99044 0.00277 HS r'
55272.622030 0.99542 0.00277 HS r'
55272.625550 0.98381 0.00278 HS r'
55272.628790 0.98372 0.00280 HS r'
55272.632010 0.98578 0.00285 HS r'
55273.248230 1.00661 0.00283 HS r'
55273.298910 0.99601 0.00271 HS r'
55273.354020 0.99921 0.00285 HS r'
55273.521900 0.99697 0.00255 HS r'
55273.531850 0.99710 0.00256 HS r'
55273.538360 1.01274 0.00256 HS r'
55273.548350 1.01395 0.00256 HS r'
55273.551610 1.00647 0.00254 HS r'
55273.554870 1.00875 0.00255 HS r'
55273.558400 0.99442 0.00262 HS r'
55273.561640 1.00047 0.00259 HS r'
55273.564900 0.99039 0.00262 HS r'
55273.568160 0.99872 0.00262 HS r'
55273.571400 1.01302 0.00259 HS r'
55273.574940 1.00299 0.00266 HS r'
55273.578180 1.00776 0.00262 HS r'
55273.581410 0.99546 0.00264 HS r'
55273.584650 1.00744 0.00265 HS r'
55273.587890 1.00745 0.00266 HS r'
55273.591420 1.00543 0.00265 HS r'
55273.597870 0.99983 0.00268 HS r'
55273.607760 1.00114 0.00271 HS r'
55273.617460 1.00176 0.00274 HS r'
55273.620720 1.00983 0.00290 HS r'
55273.624220 1.00455 0.00273 HS r'
55273.627440 1.01240 0.00281 HS r'
55273.630660 0.99810 0.00278 HS r'
55274.326510 1.00168 0.00274 HS r'
55274.329820 1.00302 0.00275 HS r'
55274.543870 0.99304 0.00256 HS r'
55274.550350 0.99569 0.00260 HS r'
55274.553580 0.99656 0.00261 HS r'
55274.556890 0.98974 0.00263 HS r'
55274.563670 1.00371 0.00261 HS r'
55274.566920 1.01039 0.00259 HS r'
55274.570160 0.99776 0.00262 HS r'
55274.576940 1.00898 0.00264 HS r'
55274.580200 0.98970 0.00264 HS r'
55274.583440 0.99626 0.00265 HS r'
55274.586690 0.99533 0.00267 HS r'
55274.589940 0.99418 0.00264 HS r'
55274.593520 0.99869 0.00266 HS r'
55274.605200 1.00216 0.00275 HS r'
55274.611920 1.00090 0.00272 HS r'
55274.615170 1.00076 0.00278 HS r'
55274.618390 1.00279 0.00283 HS r'
55274.621610 0.99374 0.00272 HS r'
55274.624820 1.00989 0.00280 HS r'
55275.288530 0.99538 0.00274 HS r'
55275.291840 0.99479 0.00272 HS r'
55275.339140 0.99786 0.00287 HS r'
55275.490780 0.99369 0.00265 HS r'
55275.527180 0.98910 0.00256 HS r'
55275.547100 1.00191 0.00256 HS r'
55275.550350 0.99151 0.00258 HS r'
55275.553610 1.01289 0.00255 HS r'
55275.557170 0.99038 0.00269 HS r'
55275.560420 0.98823 0.00263 HS r'
55275.566900 1.00169 0.00263 HS r'
55275.570150 1.00439 0.00262 HS r'
55275.580160 0.99738 0.00262 HS r'
55275.586590 1.00274 0.00261 HS r'
55275.590060 1.00544 0.00269 HS r'
55275.596510 1.00038 0.00269 HS r'
55275.599780 1.01568 0.00277 HS r'
55275.603010 0.99843 0.00280 HS r'
55275.609780 0.99887 0.00268 HS r'
55275.613020 1.00042 0.00284 HS r'
55275.616270 1.00447 0.00284 HS r'
55275.619490 0.99725 0.00280 HS r'
55275.623010 1.00872 0.00274 HS r'
55275.626240 1.00248 0.00289 HS r'
55276.274170 1.00124 0.00272 HS r'
55276.304680 1.00858 0.00276 HS r'
55276.371810 0.98326 0.00372 HS r'
55276.489890 1.00769 0.00270 HS r'
55276.512930 0.98935 0.00255 HS r'
55276.529450 1.00009 0.00259 HS r'
55276.539290 1.00631 0.00259 HS r'
55276.545800 0.99194 0.00261 HS r'
55276.549060 0.99115 0.00261 HS r'
55276.552320 0.99348 0.00267 HS r'
55276.555780 1.00065 0.00274 HS r'
55276.559040 0.98757 0.00265 HS r'
55276.562280 0.99166 0.00265 HS r'
55276.565520 1.00280 0.00264 HS r'
55276.568770 0.99627 0.00265 HS r'
55276.572300 1.00578 0.00265 HS r'
55276.575530 1.01105 0.00271 HS r'
55276.578760 0.99962 0.00271 HS r'
55276.581990 1.00996 0.00270 HS r'
55276.585240 1.00743 0.00275 HS r'
55276.588750 1.00258 0.00273 HS r'
55276.595190 1.00916 0.00277 HS r'
55276.601650 1.01104 0.00280 HS r'
55276.605160 0.99941 0.00277 HS r'
55276.608380 1.00019 0.00286 HS r'
55276.611600 1.00518 0.00285 HS r'
55276.618030 1.01572 0.00282 HS r'
55276.621540 1.00550 0.00285 HS r'
55277.307640 0.97511 0.00285 HS r'
55277.488970 1.00649 0.00271 HS r'
55277.495470 1.00494 0.00257 HS r'
55277.501930 0.99541 0.00254 HS r'
55277.505460 0.99856 0.00256 HS r'
55277.508720 1.00669 0.00254 HS r'
55277.511950 0.99735 0.00255 HS r'
55277.518460 1.00322 0.00255 HS r'
55277.522000 0.99491 0.00254 HS r'
55277.531730 1.01157 0.00255 HS r'
55277.534970 0.98164 0.00258 HS r'
55277.541740 0.99246 0.00263 HS r'
55277.544980 1.00283 0.00264 HS r'
55277.548230 0.99710 0.00262 HS r'
55277.551440 0.99567 0.00265 HS r'
55277.554980 1.01005 0.00259 HS r'
55277.558240 0.98762 0.00261 HS r'
55277.561490 0.99899 0.00262 HS r'
55277.564720 0.99060 0.00266 HS r'
55277.567940 0.99647 0.00267 HS r'
55277.571450 0.99103 0.00267 HS r'
55277.574660 0.99822 0.00266 HS r'
55277.577890 1.00627 0.00266 HS r'
55277.581110 0.99985 0.00267 HS r'
55277.584320 0.99716 0.00275 HS r'
55277.587780 0.99281 0.00272 HS r'
55277.594180 1.00430 0.00273 HS r'
55277.604040 1.01164 0.00278 HS r'
55277.607270 0.99172 0.00274 HS r'
55277.610470 1.00157 0.00283 HS r'
55277.613710 0.99663 0.00277 HS r'
55278.614030 1.00041 0.00291 HS r'
55279.285260 0.99773 0.00280 HS r'
55279.302010 1.00895 0.00285 HS r'
55279.308630 0.99291 0.00285 HS r'
55279.315580 1.00230 0.00292 HS r'
55279.332110 0.99861 0.00297 HS r'
55279.365570 0.98945 0.00306 HS r'
55280.274440 0.99967 0.00285 HS r'
55280.330990 1.00686 0.00301 HS r'
55280.486370 1.00701 0.00280 HS r'
55280.499270 0.99649 0.00263 HS r'
55280.502760 1.00562 0.00266 HS r'
55280.505980 1.00848 0.00263 HS r'
55280.509200 0.99013 0.00264 HS r'
55280.512410 0.99393 0.00267 HS r'
55280.515630 1.00902 0.00262 HS r'
55280.519170 0.99928 0.00266 HS r'
55280.522390 0.98913 0.00265 HS r'
55280.525630 0.99017 0.00263 HS r'
55280.528890 0.98712 0.00271 HS r'
55280.532110 1.00580 0.00263 HS r'
55280.535620 1.00447 0.00264 HS r'
55280.538860 0.99550 0.00277 HS r'
55280.545300 1.01286 0.00269 HS r'
55280.548540 1.00194 0.00270 HS r'
55280.555250 1.01217 0.00277 HS r'
55280.558490 0.98743 0.00270 HS r'
55280.561720 0.99557 0.00277 HS r'
55280.564940 1.00547 0.00275 HS r'
55280.568420 1.00871 0.00271 HS r'
55280.571650 1.00325 0.00275 HS r'
55280.574870 0.99832 0.00278 HS r'
55280.578070 1.00110 0.00276 HS r'
55280.581270 0.99436 0.00277 HS r'
55280.587960 1.00000 0.00284 HS r'
55280.594370 1.00333 0.00285 HS r'
55280.597580 0.99707 0.00292 HS r'
55280.604270 1.00111 0.00292 HS r'
55280.607460 0.99556 0.00296 HS r'
55280.610660 0.99412 0.00294 HS r'
55281.246780 0.99638 0.00287 HS r'
55281.250150 0.99193 0.00287 HS r'
55281.266950 1.00793 0.00282 HS r'
55281.280410 1.00052 0.00286 HS r'
55281.310580 1.00109 0.00292 HS r'
55281.313950 1.00446 0.00288 HS r'
55281.317200 1.00718 0.00293 HS r'
55281.327270 0.99436 0.00309 HS r'
55281.485480 0.99618 0.00277 HS r'
55281.491940 0.99490 0.00271 HS r'
55281.505110 0.99678 0.00260 HS r'
55281.508350 0.99460 0.00261 HS r'
55281.511590 0.99443 0.00261 HS r'
55281.514810 0.99850 0.00266 HS r'
55281.518310 0.99867 0.00264 HS r'
55281.521530 0.99852 0.00267 HS r'
55281.524760 0.99988 0.00265 HS r'
55281.528000 0.99584 0.00264 HS r'
55281.531230 1.00124 0.00263 HS r'
55281.534730 0.99466 0.00272 HS r'
55281.541160 0.98882 0.00286 HS r'
55281.544360 0.99356 0.00273 HS r'
55281.547570 1.00229 0.00274 HS r'
55281.551070 0.99611 0.00272 HS r'
55281.554250 0.99697 0.00274 HS r'
55281.560550 1.00685 0.00278 HS r'
55281.563700 1.00049 0.00285 HS r'
55281.567150 1.00195 0.00278 HS r'
55281.570360 1.00519 0.00286 HS r'
55281.573550 1.00108 0.00287 HS r'
55281.576760 0.99813 0.00283 HS r'
55281.579960 0.99182 0.00289 HS r'
55281.583440 0.99211 0.00290 HS r'
55281.591620 0.99319 0.00302 HS r'
55281.594970 1.00254 0.00294 HS r'
55281.598140 0.99913 0.00304 HS r'
55281.601620 0.98815 0.00293 HS r'
55281.604810 0.99918 0.00302 HS r'
55281.607990 0.99251 0.00297 HS r'
55282.340900 1.00479 0.00426 HS r'
55282.353850 1.00377 0.00465 HS r'
55282.484580 0.99123 0.00283 HS r'
55282.560390 1.00569 0.00289 HS r'
55282.563650 0.99611 0.00289 HS r'
55282.573210 0.99144 0.00288 HS r'
55282.576680 1.00135 0.00287 HS r'
55282.579890 1.00145 0.00294 HS r'
55282.583080 0.99937 0.00293 HS r'
55282.586270 0.99315 0.00304 HS r'
55282.589460 0.99285 0.00297 HS r'
55282.592930 1.00811 0.00299 HS r'
55282.599330 1.00253 0.00286 HS r'
55282.602520 1.00744 0.00301 HS r'
55282.605710 0.99900 0.00307 HS r'
55283.245230 1.01045 0.00290 HS r'
55283.248570 1.00857 0.00289 HS r'
55283.255160 0.99682 0.00279 HS r'
55283.258830 1.00245 0.00283 HS r'
55283.262050 0.98721 0.00290 HS r'
55283.265330 1.00751 0.00285 HS r'
55283.268580 1.00110 0.00286 HS r'
55283.278780 1.00994 0.00284 HS r'
55283.295430 1.00590 0.00297 HS r'
55283.298790 1.00171 0.00292 HS r'
55283.321960 1.00706 0.00310 HS r'
55283.328810 1.00783 0.00314 HS r'
55283.335320 1.00035 0.00319 HS r'
55283.342160 1.01287 0.00326 HS r'
55283.483680 0.99710 0.00287 HS r'
55283.486930 1.00207 0.00278 HS r'
55283.493330 0.99672 0.00265 HS r'
55283.496540 0.99183 0.00268 HS r'
55283.503260 0.99566 0.00272 HS r'
55283.506480 1.00161 0.00277 HS r'
55283.509690 0.99225 0.00269 HS r'
55283.512910 1.00793 0.00263 HS r'
55283.516410 0.99897 0.00269 HS r'
55283.519640 0.99663 0.00270 HS r'
55283.522850 1.00158 0.00279 HS r'
55283.529250 1.00279 0.00277 HS r'
55283.532760 1.00806 0.00278 HS r'
55283.535980 1.00235 0.00282 HS r'
55283.539180 0.99887 0.00270 HS r'
55283.542400 0.99844 0.00283 HS r'
55283.545600 0.99857 0.00281 HS r'
55283.549110 1.00523 0.00278 HS r'
55283.552310 0.99760 0.00289 HS r'
55283.555510 0.99921 0.00285 HS r'
55283.558720 1.00149 0.00288 HS r'
55283.561920 1.00164 0.00291 HS r'
55283.565410 1.00008 0.00280 HS r'
55283.568630 1.00321 0.00285 HS r'
55283.571830 1.00450 0.00291 HS r'
55283.578220 1.00800 0.00298 HS r'
55283.581710 1.00867 0.00296 HS r'
55283.589870 1.01298 0.00304 HS r'
55283.596380 0.99804 0.00303 HS r'
55283.599850 1.00433 0.00306 HS r'
55283.603030 1.00383 0.00304 HS r'
55284.248910 0.99166 0.00302 HS r'
55284.252230 1.00383 0.00304 HS r'
55284.482850 1.00054 0.00286 HS r'
55284.499230 0.99694 0.00270 HS r'
55284.502430 1.00592 0.00273 HS r'
55284.505640 1.00046 0.00271 HS r'
55284.508860 0.98972 0.00277 HS r'
55284.512060 0.99792 0.00272 HS r'
55284.515540 0.99973 0.00275 HS r'
55284.518740 1.00523 0.00276 HS r'
55284.521960 1.00945 0.00278 HS r'
55284.525170 0.99816 0.00284 HS r'
55284.528390 1.00506 0.00280 HS r'
55284.589360 1.00155 0.00321 HS r'
55284.592490 0.99326 0.00321 HS r'
55284.599100 1.00041 0.00306 HS r'
55285.481980 1.00160 0.00294 HS r'
55285.498340 1.00938 0.00281 HS r'
55285.504770 1.01240 0.00286 HS r'
55285.514690 0.99679 0.00286 HS r'
55285.517880 0.99743 0.00283 HS r'
55285.521060 1.00433 0.00277 HS r'
55285.524260 1.01090 0.00295 HS r'
55285.527460 0.98685 0.00294 HS r'
55285.530940 1.01018 0.00304 HS r'
55285.534130 1.00563 0.00299 HS r'
55285.537320 1.00598 0.00317 HS r'
55285.540480 0.99537 0.00317 HS r'
55285.543710 0.99674 0.00301 HS r'
55285.547180 1.00300 0.00297 HS r'
55285.550370 1.00524 0.00311 HS r'
55285.553550 1.00625 0.00310 HS r'
55285.556700 1.00100 0.00306 HS r'
55285.559830 1.01476 0.00317 HS r'
55285.563250 1.00554 0.00313 HS r'
55285.566420 1.00296 0.00328 HS r'
55285.569580 1.00671 0.00311 HS r'
55285.572750 1.01022 0.00329 HS r'
55285.575920 0.99953 0.00324 HS r'
55285.579390 1.00804 0.00315 HS r'
55285.590830 0.99669 0.00355 HS r'
55285.593990 1.00783 0.00335 HS r'
55285.597430 0.99401 0.00339 HS r'
55286.510330 1.00374 0.00274 HS r'
55286.517040 1.00651 0.00281 HS r'
55286.520250 0.99265 0.00277 HS r'
55286.523460 1.00336 0.00284 HS r'
55286.526660 1.01488 0.00301 HS r'
55287.484410 1.00253 0.00270 HS r'
55287.490880 0.98591 0.00264 HS r'
55287.497370 0.99660 0.00264 HS r'
55287.500880 0.99319 0.00267 HS r'
55287.504090 0.98852 0.00265 HS r'
55287.507300 0.99585 0.00268 HS r'
55287.510540 0.98920 0.00267 HS r'
55287.513770 0.99008 0.00267 HS r'
55287.517270 0.99506 0.00267 HS r'
55287.520480 0.98864 0.00270 HS r'
55287.523700 0.99555 0.00279 HS r'
55287.526900 0.99324 0.00281 HS r'
55287.530110 1.00804 0.00275 HS r'
55287.533590 1.00745 0.00279 HS r'
55287.536800 1.00590 0.00286 HS r'
55287.539990 1.00604 0.00289 HS r'
55287.543180 1.00688 0.00290 HS r'
55287.546380 0.99918 0.00281 HS r'
55287.549860 1.01171 0.00292 HS r'
55287.553030 0.99596 0.00303 HS r'
55287.559410 0.99688 0.00293 HS r'
55287.562590 1.00031 0.00295 HS r'
55287.569220 1.00030 0.00294 HS r'
55287.572370 1.01519 0.00308 HS r'
55287.575500 1.00833 0.00300 HS r'
55287.578630 0.99941 0.00293 HS r'
55287.582030 1.00425 0.00311 HS r'
55287.585160 1.00210 0.00300 HS r'
55287.588290 1.02324 0.00316 HS r'
55287.591430 0.99241 0.00319 HS r'
55291.257170 0.99867 0.00335 HS r'
55291.303820 1.00421 0.00346 HS r'
55292.234340 1.00673 0.00288 HS r'
55293.508020 0.99276 0.00266 HS r'
55294.232970 1.00493 0.00278 HS r'
55294.500730 1.00135 0.00262 HS r'
55294.510470 1.01463 0.00261 HS r'
55294.513680 1.01150 0.00261 HS r'
55294.517230 1.00255 0.00267 HS r'
55294.520460 0.99240 0.00275 HS r'
55294.533650 0.98874 0.00270 HS r'
55294.536880 0.99858 0.00275 HS r'
55294.540110 1.01789 0.00266 HS r'
55294.543340 1.00400 0.00272 HS r'
55294.546560 0.99934 0.00274 HS r'
55294.550090 0.99978 0.00276 HS r'
55294.553320 1.00287 0.00277 HS r'
55294.556560 1.01233 0.00281 HS r'
55294.559780 1.00249 0.00277 HS r'
55294.563000 0.99259 0.00277 HS r'
55294.566510 0.99948 0.00280 HS r'
55294.569720 0.99269 0.00277 HS r'
55294.572950 1.00085 0.00282 HS r'
55295.270010 0.99636 0.00346 HS r'
55295.276720 1.01918 0.00316 HS r'
55295.522120 0.99145 0.00269 HS r'
55295.525360 0.99197 0.00271 HS r'
55295.532100 1.00798 0.00272 HS r'
55295.535320 0.99746 0.00269 HS r'
55295.538540 0.98119 0.00272 HS r'
55295.541760 0.99317 0.00272 HS r'
55295.548490 0.98913 0.00277 HS r'
55295.551690 0.99901 0.00273 HS r'
55295.554910 0.99137 0.00280 HS r'
55295.561360 0.99226 0.00276 HS r'
55296.231660 0.99153 0.00306 HS r'
55296.306500 1.00055 0.00292 HS r'
55296.472900 0.98966 0.00280 HS r'
55296.489380 1.00074 0.00260 HS r'
55296.492630 1.00620 0.00258 HS r'
55296.495880 0.99066 0.00265 HS r'
55296.499130 1.00015 0.00272 HS r'
55296.502340 0.98261 0.00270 HS r'
55296.509140 0.99062 0.00268 HS r'
55296.512410 0.99842 0.00269 HS r'
55296.515640 0.98551 0.00279 HS r'
55296.518860 0.99359 0.00265 HS r'
55296.522390 0.99882 0.00263 HS r'
55296.525630 0.99258 0.00270 HS r'
55296.528860 0.98791 0.00269 HS r'
55296.532090 0.98431 0.00273 HS r'
55296.535320 1.01003 0.00269 HS r'
55296.538830 0.99307 0.00277 HS r'
55296.542050 0.99833 0.00275 HS r'
55296.545280 0.99677 0.00288 HS r'
55296.548490 1.00325 0.00273 HS r'
55296.555230 1.00590 0.00287 HS r'
55296.558440 0.99421 0.00278 HS r'
55296.561670 1.00537 0.00274 HS r'
55296.564890 0.99223 0.00283 HS r'
55297.231040 1.00142 0.00295 HS r'
55297.472130 0.99411 0.00273 HS r'
55297.475370 0.99038 0.00269 HS r'
55297.488580 0.99915 0.00260 HS r'
55297.491840 1.01358 0.00259 HS r'
55297.495100 1.00076 0.00267 HS r'
55297.501530 1.00207 0.00264 HS r'
55297.505050 0.99049 0.00265 HS r'
55297.508220 1.00337 0.00262 HS r'
55297.511420 0.99473 0.00268 HS r'
55297.514600 0.99300 0.00268 HS r'
55297.517770 0.99535 0.00267 HS r'
55297.521230 0.98900 0.00270 HS r'
55297.524480 0.99171 0.00267 HS r'
55297.527720 0.98970 0.00276 HS r'
55297.530950 0.98222 0.00269 HS r'
55297.540910 0.98840 0.00277 HS r'
55297.544110 0.99440 0.00278 HS r'
55297.547330 1.00274 0.00279 HS r'
55297.550540 1.00453 0.00276 HS r'
55297.559040 0.99732 0.00303 HS r'
55297.562400 1.00030 0.00275 HS r'
55298.230370 0.99829 0.00293 HS r'
55298.233700 0.98878 0.00277 HS r'
55298.267550 1.00364 0.00283 HS r'
55298.274220 0.99367 0.00274 HS r'
55298.277490 1.00389 0.00332 HS r'
55298.304570 0.99887 0.00283 HS r'
55298.314840 1.00137 0.00280 HS r'
55298.471280 0.99926 0.00280 HS r'
55298.477620 0.99700 0.00262 HS r'
55298.483990 0.99959 0.00276 HS r'
55298.487440 0.98705 0.00289 HS r'
55298.490620 0.99270 0.00320 HS r'
55298.493790 0.99548 0.00320 HS r'
55298.496950 0.99734 0.00291 HS r'
55298.500100 1.00936 0.00275 HS r'
55298.503560 0.99559 0.00264 HS r'
55298.506790 0.98975 0.00264 HS r'
55298.510050 1.01609 0.00270 HS r'
55298.513290 0.99708 0.00268 HS r'
55298.516510 1.00132 0.00289 HS r'
55298.520030 1.00129 0.00277 HS r'
55298.523250 0.99628 0.00279 HS r'
55298.526460 1.00013 0.00278 HS r'
55298.529700 1.00485 0.00292 HS r'
55298.532900 0.99492 0.00288 HS r'
55298.536410 0.98343 0.00295 HS r'
55298.539640 0.99309 0.00301 HS r'
55298.542850 1.00242 0.00285 HS r'
55298.552820 0.98735 0.00279 HS r'
55298.561050 1.00591 0.00302 HS r'
55299.284610 0.99201 0.00337 HS r'
55299.287930 0.98436 0.00288 HS r'
55299.470450 1.00003 0.00276 HS r'
55299.473670 1.00911 0.00276 HS r'
55299.486900 0.99135 0.00264 HS r'
55299.490130 0.99028 0.00270 HS r'
55299.493350 0.98869 0.00267 HS r'
55299.499790 0.99800 0.00265 HS r'
55299.506540 0.99837 0.00273 HS r'
55299.509780 0.99372 0.00271 HS r'
55299.512990 0.99556 0.00270 HS r'
55299.516230 1.00111 0.00272 HS r'
55299.519780 0.99335 0.00279 HS r'
55299.523010 1.00061 0.00274 HS r'
55300.260870 1.00660 0.00414 HS r'
55300.274390 1.00516 0.00283 HS r'
55300.469740 0.99753 0.00279 HS r'
55300.472970 1.01079 0.00270 HS r'
55300.479400 1.00972 0.00262 HS r'
55300.482640 0.98874 0.00262 HS r'
55300.486180 0.99416 0.00269 HS r'
55300.489410 0.99755 0.00267 HS r'
55300.492630 0.99845 0.00266 HS r'
55300.495800 0.99763 0.00267 HS r'
55300.502440 0.98990 0.00267 HS r'
55300.505710 0.99370 0.00272 HS r'
55300.508950 0.99732 0.00273 HS r'
55300.512180 1.00334 0.00277 HS r'
55300.518950 0.99224 0.00274 HS r'
55300.522180 1.00000 0.00267 HS r'
55300.525380 0.99466 0.00274 HS r'
55300.528620 1.00127 0.00271 HS r'
55300.531870 1.00097 0.00282 HS r'
55300.535370 1.00039 0.00274 HS r'
55300.538630 0.99785 0.00276 HS r'
55300.545060 1.00792 0.00284 HS r'
55300.548270 1.00058 0.00285 HS r'
55300.551780 1.00201 0.00290 HS r'
55300.554980 0.99685 0.00290 HS r'
55301.258060 0.99436 0.00450 HS r'
55301.281450 0.99338 0.00454 HS r'
55301.469030 0.99926 0.00282 HS r'
55301.475470 0.98970 0.00265 HS r'
55301.478720 0.98409 0.00266 HS r'
55301.481960 1.00926 0.00266 HS r'
55301.491960 1.00754 0.00265 HS r'
55301.495200 1.00216 0.00269 HS r'
55301.498440 0.99410 0.00273 HS r'
55301.501960 1.00333 0.00269 HS r'
55301.505190 1.00692 0.00267 HS r'
55301.508420 1.00051 0.00268 HS r'
55301.511660 1.01564 0.00271 HS r'
55301.514900 0.99845 0.00272 HS r'
55301.518420 1.00695 0.00275 HS r'
55301.521640 0.99237 0.00275 HS r'
55301.524850 1.00211 0.00276 HS r'
55301.528070 0.99744 0.00276 HS r'
55301.531300 1.00505 0.00278 HS r'
55301.534800 0.99698 0.00279 HS r'
55301.538030 1.01444 0.00285 HS r'
55301.541270 1.00220 0.00287 HS r'
55301.544480 1.01377 0.00281 HS r'
55301.547710 0.98823 0.00284 HS r'
55301.551240 1.00352 0.00284 HS r'
55303.269230 0.99379 0.00283 HS r'
55303.485890 0.99649 0.00417 HS r'
55304.226670 0.99930 0.00313 HS r'
55304.263590 1.00563 0.00297 HS r'
55304.266850 0.99341 0.00302 HS r'
55304.538860 1.00098 0.00287 HS r'
55304.542050 0.98925 0.00279 HS r'
55304.545250 0.99501 0.00277 HS r'
55305.225990 1.00530 0.00316 HS r'
55305.242870 0.99972 0.00276 HS r'
55305.246140 0.99396 0.00279 HS r'
55305.465110 0.98434 0.00295 HS r'
55305.468330 0.98428 0.00277 HS r'
55305.471540 0.98244 0.00261 HS r'
55305.474740 0.98552 0.00268 HS r'
55305.477990 0.96938 0.00264 HS r'
55305.484750 0.97827 0.00274 HS r'
55305.491180 0.98856 0.00267 HS r'
55305.494420 0.98642 0.00274 HS r'
55305.504410 0.98107 0.00271 HS r'
55305.510870 0.99485 0.00269 HS r'
55305.514400 0.99010 0.00280 HS r'
55305.517640 0.98443 0.00270 HS r'
55305.520860 0.99563 0.00279 HS r'
55305.524110 0.98851 0.00278 HS r'
55305.534060 0.98676 0.00278 HS r'
55305.537280 1.00340 0.00284 HS r'
55305.540490 0.99464 0.00285 HS r'
55306.225430 1.01001 0.00328 HS r'
55306.242280 0.99624 0.00289 HS r'
55306.259030 1.00487 0.00301 HS r'
55306.275900 0.99446 0.00292 HS r'
55306.285810 1.00355 0.00298 HS r'
55306.289080 0.99677 0.00307 HS r'
55306.465620 1.00586 0.00277 HS r'
55306.482190 1.00501 0.00275 HS r'
55306.488710 0.99696 0.00272 HS r'
55306.491970 1.00787 0.00269 HS r'
55306.498730 0.99104 0.00273 HS r'
55306.501980 0.99239 0.00271 HS r'
55306.505230 1.00213 0.00276 HS r'
55306.508490 0.99622 0.00268 HS r'
55306.511770 0.99714 0.00276 HS r'
55306.515350 1.00534 0.00274 HS r'
55306.518580 1.00097 0.00277 HS r'
55306.521830 0.99223 0.00280 HS r'
55306.528340 0.99399 0.00283 HS r'
55306.531900 1.00147 0.00288 HS r'
55306.535150 0.98641 0.00287 HS r'
55306.538400 0.99661 0.00286 HS r'
55307.224890 0.99945 0.00320 HS r'
55307.244970 0.99160 0.00305 HS r'
55307.251590 0.99258 0.00307 HS r'
55307.254830 0.99787 0.00323 HS r'
55307.275190 0.99309 0.00331 HS r'
55311.483970 0.99752 0.00294 HS r'
55311.487430 0.99375 0.00289 HS r'
55311.490700 0.99456 0.00289 HS r'
55311.494300 0.99860 0.00285 HS r'
55311.497550 0.99330 0.00287 HS r'
55311.500800 0.99156 0.00288 HS r'
55311.504050 0.99608 0.00294 HS r'
55311.507300 0.98573 0.00296 HS r'
55311.510880 0.99452 0.00297 HS r'
55311.517380 0.99261 0.00293 HS r'
55311.523870 0.98832 0.00299 HS r'
55312.484210 0.99434 0.00298 HS r'
55312.490930 0.99354 0.00295 HS r'
55312.520470 0.98678 0.00299 HS r'
55313.483560 0.98641 0.00319 HS r'
55313.487000 0.99502 0.00300 HS r'
55313.493810 0.99946 0.00304 HS r'
55313.500280 0.98667 0.00304 HS r'
55313.506720 1.00000 0.00309 HS r'
55313.510240 0.99167 0.00302 HS r'
55313.513490 0.98416 0.00310 HS r'
55313.519980 0.99191 0.00320 HS r'
55314.482940 0.98762 0.00330 HS r'
55314.486380 0.99560 0.00309 HS r'
55314.489620 0.99203 0.00314 HS r'
55314.493130 0.99288 0.00303 HS r'
55314.496350 0.99872 0.00311 HS r'
55314.502780 0.99507 0.00313 HS r'
55314.506000 1.00934 0.00340 HS r'
55314.509550 0.99983 0.00311 HS r'
55314.512760 0.99216 0.00318 HS r'
55314.515990 0.99555 0.00327 HS r'
55315.485640 0.99959 0.00301 HS r'
55315.488810 1.00005 0.00302 HS r'
55315.492320 0.98603 0.00307 HS r'
55315.495550 0.98480 0.00306 HS r'
55315.498800 1.01261 0.00316 HS r'
55315.501990 0.99241 0.00319 HS r'
55315.505160 1.00706 0.00312 HS r'
55315.508660 0.99970 0.00331 HS r'
55315.511900 1.00241 0.00320 HS r'
55315.515120 0.98801 0.00310 HS r'
56285.007290 0.98610 0.00340 PEST Rc
56285.008790 0.98256 0.00310 PEST Rc
56285.010300 0.98592 0.00310 PEST Rc
56285.011810 0.98564 0.00300 PEST Rc
56285.013330 0.98965 0.00310 PEST Rc
56285.014860 0.98238 0.00350 PEST Rc
56285.016430 0.99184 0.00340 PEST Rc
56285.017960 0.98956 0.00320 PEST Rc
56285.019470 0.99184 0.00330 PEST Rc
56285.021000 0.99038 0.00280 PEST Rc
56285.023380 0.99220 0.00230 PEST Rc
56285.024890 0.98910 0.00240 PEST Rc
56285.026490 0.99357 0.00220 PEST Rc
56285.028040 0.99083 0.00220 PEST Rc
56285.030480 0.98837 0.00220 PEST Rc
56285.032010 0.99467 0.00220 PEST Rc
56285.033530 0.99220 0.00240 PEST Rc
56285.035050 0.98782 0.00230 PEST Rc
56285.036590 0.99513 0.00360 PEST Rc
56285.038960 0.98610 0.00210 PEST Rc
56285.040480 0.99174 0.00210 PEST Rc
56285.041990 0.98910 0.00210 PEST Rc
56285.043500 0.99339 0.00210 PEST Rc
56285.045010 0.98792 0.00210 PEST Rc
56285.046520 0.98928 0.00210 PEST Rc
56285.048040 0.99385 0.00210 PEST Rc
56285.049550 0.98601 0.00210 PEST Rc
56285.051060 0.98610 0.00210 PEST Rc
56285.052570 0.98728 0.00210 PEST Rc
56285.054970 0.99129 0.00220 PEST Rc
56285.056550 0.99056 0.00270 PEST Rc
56285.058080 0.98746 0.00280 PEST Rc
56285.059720 0.99550 0.00280 PEST Rc
56285.061320 0.99431 0.00280 PEST Rc
56285.062830 0.99651 0.00220 PEST Rc
56285.064330 1.00267 0.00210 PEST Rc
56285.065840 0.99412 0.00210 PEST Rc
56285.067360 0.99669 0.00200 PEST Rc
56285.068870 0.99495 0.00200 PEST Rc
56285.071270 0.99458 0.00210 PEST Rc
56285.072780 0.99385 0.00210 PEST Rc
56285.074290 0.99936 0.00230 PEST Rc
56285.075820 0.99449 0.00220 PEST Rc
56285.077330 0.99871 0.00240 PEST Rc
56285.078850 0.99779 0.00250 PEST Rc
56285.080360 1.00074 0.00260 PEST Rc
56285.081890 0.99733 0.00260 PEST Rc
56285.083400 1.00341 0.00220 PEST Rc
56285.084910 0.99954 0.00200 PEST Rc
56285.087360 1.00166 0.00230 PEST Rc
56285.088880 0.99541 0.00250 PEST Rc
56285.090480 1.00083 0.00310 PEST Rc
56285.092030 1.00083 0.00250 PEST Rc
56285.093540 1.00055 0.00200 PEST Rc
56285.095040 1.00277 0.00200 PEST Rc
56285.098070 1.00740 0.00290 PEST Rc
56285.099590 0.99541 0.00280 PEST Rc
56285.101100 0.99853 0.00210 PEST Rc
56285.103500 1.00452 0.00200 PEST Rc
56285.105010 1.00000 0.00200 PEST Rc
56285.106520 1.00554 0.00200 PEST Rc
56285.108030 1.00064 0.00200 PEST Rc
56285.109530 1.00000 0.00200 PEST Rc
56285.111040 1.00286 0.00200 PEST Rc
56285.112560 1.00508 0.00200 PEST Rc
56285.114060 1.00055 0.00200 PEST Rc
56285.115570 1.00730 0.00200 PEST Rc
56285.117080 1.00055 0.00200 PEST Rc
56285.119460 1.00249 0.00200 PEST Rc
56285.120970 1.00341 0.00200 PEST Rc
56285.124020 1.00536 0.00300 PEST Rc
56285.125600 0.99936 0.00280 PEST Rc
56285.127180 0.99825 0.00200 PEST Rc
56285.128680 0.99788 0.00200 PEST Rc
56285.130200 0.99871 0.00210 PEST Rc
56285.131710 1.00221 0.00230 PEST Rc
56285.133360 1.00083 0.00250 PEST Rc
56285.135850 1.00573 0.00280 PEST Rc
56285.137380 0.99807 0.00280 PEST Rc
56285.139070 1.00120 0.00240 PEST Rc
56285.140580 1.00415 0.00240 PEST Rc
56285.142180 1.00046 0.00220 PEST Rc
56285.143760 0.99724 0.00200 PEST Rc
56285.145280 1.00120 0.00200 PEST Rc
56285.146780 1.00092 0.00210 PEST Rc
56285.148300 0.99871 0.00210 PEST Rc
56285.151270 1.00351 0.00200 PEST Rc
56285.154290 1.00341 0.00270 PEST Rc
56285.155800 1.00258 0.00250 PEST Rc
56285.157380 0.99550 0.00290 PEST Rc
56285.158910 1.00489 0.00280 PEST Rc
56285.160580 0.98792 0.00300 PEST Rc
56285.162120 1.00582 0.00290 PEST Rc
56285.163620 1.00000 0.00240 PEST Rc
56285.165130 1.00157 0.00230 PEST Rc
56285.167530 1.00166 0.00200 PEST Rc
56285.169050 1.00120 0.00210 PEST Rc
56285.170580 1.00194 0.00200 PEST Rc
56285.172100 1.00360 0.00210 PEST Rc
56285.173690 1.00000 0.00250 PEST Rc
56285.175210 1.00360 0.00240 PEST Rc
56285.176750 1.00323 0.00220 PEST Rc
56285.178260 1.00267 0.00230 PEST Rc
56285.179770 1.00702 0.00240 PEST Rc
56285.181300 0.99844 0.00270 PEST Rc
56285.183730 1.00277 0.00200 PEST Rc
56285.185240 1.00129 0.00200 PEST Rc
56285.186770 0.99917 0.00210 PEST Rc
56285.188290 1.00184 0.00200 PEST Rc
56285.189810 1.00415 0.00220 PEST Rc
56285.191310 0.99798 0.00210 PEST Rc
56285.192820 1.00129 0.00260 PEST Rc
56285.194330 1.00147 0.00220 PEST Rc
56285.195890 0.99880 0.00220 PEST Rc
56285.197400 1.00231 0.00210 PEST Rc
56285.199800 1.00258 0.00210 PEST Rc
56285.201390 1.00203 0.00220 PEST Rc
56285.202900 0.99807 0.00250 PEST Rc
56285.204410 0.99991 0.00230 PEST Rc
56285.206900 0.99853 0.00220 PEST Rc
56285.209870 0.99963 0.00230 PEST Rc
56285.211380 0.99880 0.00230 PEST Rc
56285.212920 1.00194 0.00220 PEST Rc
56285.215410 1.00092 0.00210 PEST Rc
56285.216940 1.00111 0.00210 PEST Rc
56285.218450 1.00055 0.00200 PEST Rc
56285.219970 1.00388 0.00200 PEST Rc
56285.221490 1.00286 0.00200 PEST Rc
56285.223000 1.00323 0.00200 PEST Rc
56285.224510 0.99761 0.00210 PEST Rc
56285.226030 0.99798 0.00200 PEST Rc
56285.227540 1.00028 0.00210 PEST Rc
56285.229060 1.00111 0.00260 PEST Rc
56285.231530 0.99880 0.00220 PEST Rc
56285.233040 1.00212 0.00200 PEST Rc
56285.234550 1.00083 0.00200 PEST Rc
56285.236070 0.99899 0.00230 PEST Rc
56285.237630 1.00323 0.00220 PEST Rc
56285.239130 1.00092 0.00200 PEST Rc
56285.240640 0.99788 0.00210 PEST Rc
56285.242180 1.00018 0.00250 PEST Rc
56285.243710 1.01111 0.00260 PEST Rc
56285.245220 1.00323 0.00210 PEST Rc
56285.248690 1.00249 0.00200 PEST Rc
56285.250200 1.00092 0.00200 PEST Rc
56285.251710 1.00101 0.00200 PEST Rc
56285.253230 1.00258 0.00200 PEST Rc
56285.254750 1.00397 0.00200 PEST Rc
56285.256260 1.00231 0.00200 PEST Rc
56285.257760 1.00092 0.00200 PEST Rc
56285.259280 0.99908 0.00200 PEST Rc
56285.260800 1.00203 0.00200 PEST Rc
56285.263270 0.99632 0.00220 PEST Rc
56285.264780 1.00240 0.00270 PEST Rc
56285.266290 1.00397 0.00220 PEST Rc
56285.267800 1.00129 0.00210 PEST Rc
56285.269320 1.00184 0.00210 PEST Rc
56285.270830 0.99862 0.00270 PEST Rc
56285.272350 1.00369 0.00210 PEST Rc
56285.273920 0.99945 0.00250 PEST Rc
56285.275440 0.99825 0.00200 PEST Rc
56285.276960 0.99908 0.00210 PEST Rc
56285.279340 0.99844 0.00200 PEST Rc
56285.280860 1.00000 0.00200 PEST Rc
56285.282380 1.00341 0.00200 PEST Rc
56285.283890 0.99899 0.00200 PEST Rc
56285.285400 1.00489 0.00200 PEST Rc
56285.286910 0.99982 0.00200 PEST Rc


==> data/551-019/rv.dat <==
#BJD-2400000 RV(KM/S) ERR(KM/S) INST
55497.745634 	 10.14 	 0.04 	 CORALIE
55608.701137 	 33.44 	 0.04 	 CORALIE
55610.699243 	 -0.51 	 0.05 	 CORALIE
56374.907520 	 -7.46 	 0.61 	 ANU2.3M/ECHELLE
56375.887520 	 4.32 	 0.56 	 ANU2.3M/ECHELLE
56377.886040 	 26.91 	 0.47 	 ANU2.3M/ECHELLE
56378.882040 	 9.52 	 0.54 	 ANU2.3M/ECHELLE
56380.885120 	 13.94 	 0.73 	 ANU2.3M/ECHELLE
56382.878290 	 23.31 	 0.75 	 ANU2.3M/ECHELLE
56383.922640 	 1.29 	 0.94 	 ANU2.3M/ECHELLE


==> data/551-021/lightcurve.dat <==
#BJD-2400000 FLUX ERR INST FILT
55083.758920 0.97941 0.00566 HS r'
55083.762160 0.99282 0.00577 HS r'
55083.765520 0.97866 0.00572 HS r'
55083.768730 0.98086 0.00569 HS r'
55083.772100 0.98239 0.00583 HS r'
55083.775320 0.98166 0.00550 HS r'
55083.778680 0.97465 0.00545 HS r'
55083.781910 0.97763 0.00548 HS r'
55083.785280 0.98864 0.00529 HS r'
55083.788490 0.98107 0.00548 HS r'
55083.791880 0.98293 0.00556 HS r'
55083.795110 0.98360 0.00529 HS r'
55083.798490 0.98517 0.00539 HS r'
55083.801720 0.99430 0.00509 HS r'
55083.805110 0.99291 0.00508 HS r'
55083.808340 0.97272 0.00532 HS r'
55083.811730 0.98319 0.00537 HS r'
55083.814950 0.98402 0.00512 HS r'
55083.818360 0.97527 0.00542 HS r'
55083.821590 0.96849 0.00515 HS r'
55083.824990 0.98120 0.00523 HS r'
55083.828220 0.99564 0.00498 HS r'
55083.831620 0.97771 0.00511 HS r'
55083.834840 0.97964 0.00507 HS r'
55083.838240 0.97570 0.00507 HS r'
55083.841460 0.97098 0.00506 HS r'
55083.844880 0.98497 0.00525 HS r'
55083.848110 0.98007 0.00480 HS r'
55083.851510 0.98362 0.00498 HS r'
55083.854740 0.98038 0.00489 HS r'
55083.858160 0.99932 0.00496 HS r'
55083.861380 1.00204 0.00492 HS r'
55083.864790 0.97503 0.00500 HS r'
55083.868010 0.99747 0.00493 HS r'
55083.871430 0.99291 0.00507 HS r'
55083.874650 0.99870 0.00481 HS r'
55083.878050 0.99098 0.00491 HS r'
55083.881320 0.98623 0.00489 HS r'
55083.884670 1.01810 0.00487 HS r'
55083.887940 1.01443 0.00485 HS r'
55083.891310 0.98969 0.00500 HS r'
55083.894580 0.97848 0.00492 HS r'
55083.897950 1.00171 0.00483 HS r'
55083.901200 0.97866 0.00476 HS r'
55083.904570 1.02074 0.00471 HS r'
55083.907840 1.00023 0.00488 HS r'
55083.911210 0.99846 0.00500 HS r'
55083.914480 1.00786 0.00492 HS r'
55084.756200 1.00850 0.00577 HS r'
55084.759440 0.98251 0.00549 HS r'
55084.762840 1.00519 0.00550 HS r'
55084.766070 1.00137 0.00557 HS r'
55084.769450 1.00921 0.00533 HS r'
55084.772700 0.99362 0.00536 HS r'
55084.776030 0.99620 0.00541 HS r'
55084.779260 0.99032 0.00525 HS r'
55084.782650 0.98629 0.00538 HS r'
55084.785880 1.00042 0.00528 HS r'
55084.789280 0.98825 0.00536 HS r'
55084.792530 0.99767 0.00524 HS r'
55084.795920 1.00901 0.00538 HS r'
55084.799160 1.00297 0.00531 HS r'
55084.802540 1.01208 0.00509 HS r'
55084.805780 0.99841 0.00524 HS r'
55084.809170 1.00506 0.00509 HS r'
55084.812420 0.98928 0.00514 HS r'
55084.815820 0.99887 0.00524 HS r'
55084.819070 1.00313 0.00502 HS r'
55084.822470 1.01214 0.00503 HS r'
55084.825690 0.99909 0.00512 HS r'
55084.829090 0.99878 0.00497 HS r'
55084.832310 1.00106 0.00498 HS r'
55084.835720 0.99725 0.00507 HS r'
55084.838960 0.99566 0.00512 HS r'
55084.842360 1.00466 0.00500 HS r'
55084.845590 1.00026 0.00496 HS r'
55084.848990 0.99949 0.00494 HS r'
55084.852240 0.98914 0.00491 HS r'
55084.855630 1.00306 0.00504 HS r'
55084.858870 0.98550 0.00507 HS r'
55084.862280 0.99681 0.00483 HS r'
55084.865520 0.99606 0.00501 HS r'
55084.868930 1.00173 0.00490 HS r'
55084.872170 0.99103 0.00504 HS r'
55084.875580 0.99887 0.00492 HS r'
55084.878830 1.00236 0.00478 HS r'
55084.882240 1.00608 0.00495 HS r'
55084.885490 0.98695 0.00493 HS r'
55084.888890 1.00329 0.00493 HS r'
55084.892150 0.99873 0.00480 HS r'
55084.895580 1.00023 0.00480 HS r'
55084.898820 0.98990 0.00489 HS r'
55084.902240 1.00755 0.00483 HS r'
55084.905490 1.00185 0.00481 HS r'
55084.908910 1.00501 0.00503 HS r'
55084.912150 0.98162 0.00513 HS r'
55085.895870 1.00509 0.00475 HS r'
55085.899300 1.00300 0.00476 HS r'
55085.902560 0.98394 0.00490 HS r'
55085.906040 1.00172 0.00477 HS r'
55085.909300 1.01334 0.00474 HS r'
55085.912700 0.99826 0.00497 HS r'
55086.752030 0.99686 0.00517 HS r'
55086.755300 0.99330 0.00512 HS r'
55086.758710 0.99194 0.00524 HS r'
55086.765380 1.00320 0.00519 HS r'
55086.768630 0.99503 0.00503 HS r'
55086.772050 1.00579 0.00505 HS r'
55086.775300 0.99725 0.00505 HS r'
55086.778720 1.00023 0.00496 HS r'
55086.781970 0.99813 0.00507 HS r'
55086.785390 1.00463 0.00495 HS r'
55086.788650 1.00125 0.00504 HS r'
55086.792070 1.00776 0.00491 HS r'
55086.795320 0.99621 0.00492 HS r'
55086.798730 1.00238 0.00484 HS r'
55086.802000 0.99489 0.00484 HS r'
55086.805420 0.99887 0.00492 HS r'
55086.808700 0.99289 0.00487 HS r'
55086.812100 1.00298 0.00493 HS r'
55086.815340 0.99987 0.00492 HS r'
55086.818760 1.00705 0.00486 HS r'
55086.821990 0.99929 0.00486 HS r'
55086.825410 1.00264 0.00484 HS r'
55086.828650 0.99167 0.00494 HS r'
55086.832060 1.01244 0.00516 HS r'
55086.835280 0.99815 0.00490 HS r'
55086.838700 0.99584 0.00486 HS r'
55086.841940 0.99543 0.00490 HS r'
55086.845370 0.99975 0.00486 HS r'
55086.848610 0.98717 0.00482 HS r'
55086.852040 0.99950 0.00496 HS r'
55086.855280 0.98945 0.00505 HS r'
55086.858720 0.99726 0.00490 HS r'
55086.861980 1.00519 0.00477 HS r'
55086.865400 1.00057 0.00477 HS r'
55086.868670 0.99314 0.00482 HS r'
55086.872100 0.99121 0.00492 HS r'
55086.875340 1.00177 0.00487 HS r'
55086.878740 0.99534 0.00481 HS r'
55086.881990 1.00074 0.00489 HS r'
55086.885400 0.99247 0.00480 HS r'
55086.888660 1.00194 0.00466 HS r'
55086.892060 1.00684 0.00471 HS r'
55086.895320 0.99939 0.00494 HS r'
55086.898710 1.00627 0.00482 HS r'
55086.901960 0.99760 0.00487 HS r'
55086.905370 0.99781 0.00483 HS r'
55086.908630 0.99716 0.00483 HS r'
55086.912060 0.99847 0.00529 HS r'
55088.755720 1.00421 0.00488 HS r'
55088.765620 1.00017 0.00530 HS r'
55088.769010 0.99679 0.00488 HS r'
55088.772280 1.00438 0.00495 HS r'
55088.775690 1.00916 0.00494 HS r'
55088.778930 0.99510 0.00492 HS r'
55088.782340 1.00486 0.00515 HS r'
55088.785580 0.99913 0.00496 HS r'
55088.789010 1.00814 0.00489 HS r'
55088.792250 0.99733 0.00490 HS r'
55088.795680 1.00671 0.00480 HS r'
55088.798930 0.98734 0.00483 HS r'
55088.802360 1.00055 0.00477 HS r'
55088.805610 0.99168 0.00481 HS r'
55088.808990 1.00211 0.00481 HS r'
55088.812230 0.99679 0.00481 HS r'
55088.815660 1.00269 0.00473 HS r'
55088.822340 1.00540 0.00471 HS r'
55088.829020 0.99884 0.00468 HS r'
55088.832270 0.98953 0.00469 HS r'
55088.835710 0.99679 0.00468 HS r'
55088.842410 0.98609 0.00467 HS r'
55088.849090 1.01543 0.00462 HS r'
55088.852340 0.99384 0.00468 HS r'
55088.855790 1.00285 0.00465 HS r'
55088.858980 1.00315 0.00470 HS r'
55088.862430 1.00085 0.00465 HS r'
55088.865680 0.99563 0.00465 HS r'
55088.869140 0.99507 0.00463 HS r'
55088.872410 0.99296 0.00465 HS r'
55088.875860 1.00657 0.00459 HS r'
55088.879150 1.00670 0.00456 HS r'
55088.882560 1.00671 0.00462 HS r'
55088.885850 0.99091 0.00472 HS r'
55088.889190 0.99695 0.00464 HS r'
55088.892480 1.00129 0.00462 HS r'
55088.895890 0.99272 0.00467 HS r'
55088.899190 0.99890 0.00469 HS r'
55088.902570 0.99225 0.00471 HS r'
55088.905860 1.00497 0.00476 HS r'
55088.909240 0.99744 0.00488 HS r'
55089.755310 0.98945 0.00493 HS r'
55089.758570 1.01166 0.00483 HS r'
55089.762000 0.99759 0.00500 HS r'
55089.765250 0.99899 0.00492 HS r'
55089.768660 1.00299 0.00508 HS r'
55089.771890 1.00888 0.00527 HS r'
55089.775280 1.00581 0.00525 HS r'
55089.778500 0.99908 0.00515 HS r'
55089.781890 0.98782 0.00557 HS r'
55089.845160 1.00251 0.00475 HS r'
55089.848420 1.00591 0.00475 HS r'
55089.851840 0.99968 0.00463 HS r'
55089.855110 0.99812 0.00477 HS r'
55089.858540 1.00535 0.00468 HS r'
55089.861810 1.00403 0.00470 HS r'
55089.865250 1.00017 0.00457 HS r'
55089.868520 1.00381 0.00465 HS r'
55089.871960 1.01188 0.00460 HS r'
55089.875220 0.99809 0.00465 HS r'
55089.878640 1.01026 0.00467 HS r'
55089.881900 0.99689 0.00464 HS r'
55089.885330 1.00788 0.00457 HS r'
55089.888530 1.00156 0.00461 HS r'
55089.891950 0.99784 0.00466 HS r'
55089.895200 0.99581 0.00464 HS r'
55089.898650 1.00775 0.00465 HS r'
55089.901920 0.99541 0.00471 HS r'
55089.905340 1.01395 0.00471 HS r'
55089.908610 1.00662 0.00481 HS r'
55091.506280 0.99596 0.00529 HS r'
55091.509570 0.98991 0.00514 HS r'
55091.512930 0.99793 0.00495 HS r'
55091.516230 1.00520 0.00506 HS r'
55091.519580 0.98964 0.00495 HS r'
55091.522880 1.00238 0.00489 HS r'
55091.526210 0.99234 0.00487 HS r'
55091.529560 1.00299 0.00478 HS r'
55091.532870 0.99524 0.00487 HS r'
55091.536200 0.99332 0.00473 HS r'
55091.539500 0.99516 0.00471 HS r'
55091.542830 1.01360 0.00466 HS r'
55091.546170 1.00016 0.00466 HS r'
55091.549490 1.00374 0.00453 HS r'
55091.552820 1.00789 0.00458 HS r'
55091.556140 0.98323 0.00466 HS r'
55091.559480 1.01223 0.00453 HS r'
55091.562820 0.99637 0.00459 HS r'
55091.566120 0.99523 0.00453 HS r'
55091.569450 1.00076 0.00447 HS r'
55091.572790 1.00146 0.00452 HS r'
55091.576150 1.02297 0.00443 HS r'
55091.579490 0.99635 0.00488 HS r'
55091.582780 1.00730 0.00450 HS r'
55091.592690 1.00764 0.00441 HS r'
55091.599360 0.99866 0.00442 HS r'
55091.606040 1.00566 0.00441 HS r'
55091.612690 1.00027 0.00437 HS r'
55091.619310 1.00130 0.00450 HS r'
55091.625920 1.01759 0.00436 HS r'
55091.632570 0.99981 0.00442 HS r'
55091.635830 0.99372 0.00453 HS r'
55091.639210 1.00520 0.00437 HS r'
55091.642510 0.98911 0.00449 HS r'
55091.645860 1.00161 0.00428 HS r'
55091.649190 0.99290 0.00441 HS r'
55091.652540 1.00549 0.00433 HS r'
55091.659200 0.99608 0.00433 HS r'
55092.740210 1.01010 0.00516 HS r'
55092.776540 1.00234 0.00497 HS r'
55092.822750 0.99372 0.00503 HS r'
55092.855790 1.00028 0.00490 HS r'
55092.862410 0.99467 0.00489 HS r'
55092.882240 0.99845 0.00490 HS r'
55092.895480 0.99938 0.00487 HS r'
55092.898710 0.98192 0.00488 HS r'
55093.496560 0.99791 0.00487 HS r'
55093.499910 1.00256 0.00491 HS r'
55093.506550 1.01060 0.00481 HS r'
55093.509860 1.00129 0.00472 HS r'
55093.513200 1.01283 0.00471 HS r'
55093.516550 1.01185 0.00494 HS r'
55093.519860 1.00538 0.00480 HS r'
55093.526500 0.99884 0.00482 HS r'
55093.529760 1.01351 0.00467 HS r'
55093.536470 1.00784 0.00464 HS r'
55093.539810 1.00746 0.00480 HS r'
55093.543130 0.99554 0.00471 HS r'
55093.546460 0.99750 0.00479 HS r'
55093.549780 0.99771 0.00490 HS r'
55093.553090 1.01910 0.00459 HS r'
55093.556410 0.99810 0.00480 HS r'
55093.566340 1.00673 0.00467 HS r'
55093.569670 1.01784 0.00473 HS r'
55093.573000 0.99744 0.00465 HS r'
55093.576330 1.00007 0.00459 HS r'
55093.579650 1.00797 0.00470 HS r'
55093.586290 1.01172 0.00465 HS r'
55093.589620 1.01716 0.00474 HS r'
55093.592930 1.00174 0.00446 HS r'
55093.596270 0.99705 0.00475 HS r'
55093.599590 1.01154 0.00469 HS r'
55093.602900 0.99683 0.00457 HS r'
55093.606220 1.01311 0.00450 HS r'
55093.609550 1.01281 0.00462 HS r'
55093.612880 0.99759 0.00456 HS r'
55093.616140 0.99767 0.00449 HS r'
55093.619540 1.00321 0.00450 HS r'
55093.622870 1.00387 0.00453 HS r'
55093.626200 1.01532 0.00442 HS r'
55093.629540 0.99765 0.00441 HS r'
55093.632870 1.01116 0.00450 HS r'
55093.636200 0.99422 0.00442 HS r'
55093.639540 1.00800 0.00440 HS r'
55093.642890 1.00824 0.00439 HS r'
55093.646230 1.00409 0.00436 HS r'
55093.649570 0.99715 0.00440 HS r'
55093.652910 0.99623 0.00438 HS r'
55093.656250 1.00427 0.00447 HS r'
55093.732200 0.98651 0.00504 HS r'
55093.735590 0.99523 0.00489 HS r'
55093.738850 1.00000 0.00487 HS r'
55093.742230 0.99417 0.00487 HS r'
55093.745480 1.01590 0.00486 HS r'
55093.748830 1.00732 0.00481 HS r'
55093.752100 1.00695 0.00484 HS r'
55093.755500 1.01424 0.00474 HS r'
55093.758750 0.99505 0.00482 HS r'
55093.762140 1.00360 0.00479 HS r'
55093.765400 1.01113 0.00476 HS r'
55093.768780 1.01588 0.00469 HS r'
55093.772030 1.01065 0.00470 HS r'
55093.775440 1.01166 0.00469 HS r'
55093.778690 0.99622 0.00478 HS r'
55093.782080 1.00903 0.00468 HS r'
55093.785340 0.99375 0.00472 HS r'
55093.788750 0.98981 0.00475 HS r'
55093.792010 1.00451 0.00466 HS r'
55093.795410 0.99150 0.00471 HS r'
55093.798690 0.99716 0.00474 HS r'
55093.802090 1.00362 0.00464 HS r'
55093.805330 1.00171 0.00467 HS r'
55093.808730 1.00234 0.00465 HS r'
55093.811990 1.00165 0.00465 HS r'
55093.815400 0.99837 0.00468 HS r'
55093.818680 0.99533 0.00461 HS r'
55093.822100 0.99260 0.00466 HS r'
55093.825360 0.99506 0.00462 HS r'
55093.828790 1.00277 0.00465 HS r'
55093.832050 1.00692 0.00462 HS r'
55093.835480 1.00673 0.00460 HS r'
55093.838750 0.99445 0.00469 HS r'
55093.842170 0.99637 0.00462 HS r'
55093.845430 0.99403 0.00463 HS r'
55093.848850 1.00721 0.00458 HS r'
55093.852120 1.00292 0.00460 HS r'
55093.855540 1.00235 0.00459 HS r'
55093.858810 1.00059 0.00458 HS r'
55093.862210 0.99688 0.00459 HS r'
55093.865470 1.00084 0.00459 HS r'
55093.868900 0.99463 0.00461 HS r'
55093.872150 0.99109 0.00458 HS r'
55093.875580 1.00309 0.00456 HS r'
55093.878860 1.00776 0.00458 HS r'
55093.882270 0.99903 0.00458 HS r'
55093.885530 1.00328 0.00461 HS r'
55093.888930 1.00047 0.00458 HS r'
55093.892200 0.99443 0.00457 HS r'
55093.895620 0.99369 0.00459 HS r'
55093.898890 0.99699 0.00461 HS r'
55094.493220 1.00886 0.00509 HS r'
55094.496610 1.00153 0.00529 HS r'
55094.503090 1.01267 0.00636 HS r'
55094.512780 0.98928 0.00514 HS r'
55094.528980 0.99934 0.00534 HS r'
55094.551580 1.01400 0.00482 HS r'
55094.558060 1.00857 0.00487 HS r'
55094.561370 0.99926 0.00469 HS r'
55094.564690 1.00047 0.00584 HS r'
55094.567970 1.02126 0.00503 HS r'
55094.574430 0.99148 0.00577 HS r'
55094.580890 1.00030 0.00519 HS r'
55094.600510 1.00512 0.00489 HS r'
55094.613530 1.00984 0.00485 HS r'
55094.629930 1.00823 0.00562 HS r'
55094.636310 0.98539 0.00573 HS r'
55094.642690 0.99536 0.00494 HS r'
55094.645970 0.98427 0.00488 HS r'
55094.652510 0.97571 0.00466 HS r'
55094.759530 1.00783 0.00481 HS r'
55094.762930 1.03683 0.00481 HS r'
55094.766160 0.96782 0.00486 HS r'
55094.769550 1.01075 0.00484 HS r'
55094.772780 0.99878 0.00481 HS r'
55094.776140 1.00618 0.00477 HS r'
55094.779370 1.00504 0.00479 HS r'
55094.782760 0.99652 0.00479 HS r'
55094.786000 0.99747 0.00476 HS r'
55094.789410 0.99763 0.00471 HS r'
55094.792650 0.98609 0.00484 HS r'
55094.796060 1.00234 0.00471 HS r'
55094.799300 1.00449 0.00477 HS r'
55094.802710 1.00220 0.00489 HS r'
55094.805940 1.01157 0.00471 HS r'
55094.809350 0.99417 0.00481 HS r'
55094.812590 1.01446 0.00472 HS r'
55094.815990 1.01220 0.00471 HS r'
55094.819230 0.98676 0.00473 HS r'
55094.822640 0.99103 0.00477 HS r'
55094.825880 1.00175 0.00469 HS r'
55094.829280 0.99376 0.00477 HS r'
55094.832530 0.99178 0.00474 HS r'
55094.835930 0.98627 0.00471 HS r'
55094.839160 1.02141 0.00464 HS r'
55094.842550 0.99540 0.00476 HS r'
55094.845780 0.99790 0.00467 HS r'
55094.849200 0.98869 0.00477 HS r'
55094.852430 0.99077 0.00470 HS r'
55094.855830 1.03585 0.00464 HS r'
55094.859070 1.00890 0.00467 HS r'
55094.862490 1.00507 0.00470 HS r'
55094.865720 0.99059 0.00467 HS r'
55094.869070 1.04422 0.00462 HS r'
55094.872300 0.99283 0.00460 HS r'
55094.875710 1.02960 0.00464 HS r'
55094.878950 1.00481 0.00460 HS r'
55094.882350 0.97417 0.00477 HS r'
55094.885600 1.01725 0.00459 HS r'
55094.888970 1.02880 0.00470 HS r'
55094.892240 0.99804 0.00467 HS r'
55094.898890 1.04226 0.00460 HS r'
55095.524720 0.98780 0.00707 HS r'
55095.527950 0.98808 0.00655 HS r'
55095.627560 1.01674 0.00480 HS r'
55095.630870 1.01327 0.00476 HS r'
55095.634190 1.02228 0.00488 HS r'
55095.637540 1.03970 0.00476 HS r'
55095.640870 1.03664 0.00476 HS r'
55095.644190 1.00856 0.00483 HS r'
55095.647500 1.04457 0.00476 HS r'
55095.650840 1.01675 0.00474 HS r'
55095.654170 1.01708 0.00478 HS r'
55095.657500 1.00090 0.00493 HS r'
55096.563530 0.99749 0.00581 HS r'
55096.576780 0.99851 0.00805 HS r'
55096.724030 0.99989 0.00509 HS r'
55096.727280 1.00973 0.00502 HS r'
55096.730640 1.00840 0.00514 HS r'
55096.733900 0.99787 0.00501 HS r'
55096.737260 1.00273 0.00500 HS r'
55096.740530 1.00625 0.00495 HS r'
55096.743910 1.00053 0.00498 HS r'
55096.747410 1.00247 0.00493 HS r'
55096.750780 1.00329 0.00493 HS r'
55096.754090 0.99508 0.00492 HS r'
55096.757460 0.99832 0.00493 HS r'
55096.760710 0.99917 0.00487 HS r'
55096.764190 0.99603 0.00492 HS r'
55096.767650 1.00194 0.00492 HS r'
55096.771210 0.99582 0.00495 HS r'
55096.774540 0.99372 0.00497 HS r'
55096.781160 1.00182 0.00484 HS r'
55098.718950 1.01081 0.00494 HS r'
55098.722330 0.99007 0.00500 HS r'
55098.725590 1.00167 0.00491 HS r'
55098.728960 1.01814 0.00481 HS r'
55098.732220 1.00548 0.00486 HS r'
55098.735590 1.00547 0.00493 HS r'
55098.738850 0.99409 0.00484 HS r'
55098.742210 1.01272 0.00483 HS r'
55098.745460 0.99884 0.00487 HS r'
55098.748830 1.00062 0.00478 HS r'
55098.752030 1.02183 0.00474 HS r'
55098.755400 0.98745 0.00491 HS r'
55098.758640 1.00307 0.00475 HS r'
55098.762020 1.01107 0.00481 HS r'
55098.765290 1.00501 0.00467 HS r'
55098.768670 0.99765 0.00477 HS r'
55098.771920 0.99430 0.00475 HS r'
55098.775280 1.00340 0.00469 HS r'
55098.778540 1.01782 0.00470 HS r'
55098.781910 0.99532 0.00478 HS r'
55098.785140 1.00518 0.00471 HS r'
55098.788540 1.01283 0.00475 HS r'
55098.791790 1.00888 0.00471 HS r'
55098.795200 1.00347 0.00478 HS r'
55098.798440 1.00282 0.00464 HS r'
55098.801830 1.01280 0.00467 HS r'
55098.805100 1.00300 0.00465 HS r'
55098.808490 1.00573 0.00468 HS r'
55098.811750 0.99778 0.00464 HS r'
55098.815130 0.99812 0.00473 HS r'
55098.818390 1.00099 0.00465 HS r'
55098.821760 1.01478 0.00467 HS r'
55098.825020 0.99921 0.00464 HS r'
55098.828420 1.02903 0.00463 HS r'
55098.831660 1.00615 0.00471 HS r'
55098.835060 1.00188 0.00497 HS r'
55098.838350 1.00547 0.00477 HS r'
55098.841770 1.00892 0.00481 HS r'
55098.845010 0.99827 0.00465 HS r'
55098.848450 1.00511 0.00469 HS r'
55098.851730 1.00861 0.00460 HS r'
55098.855150 1.01028 0.00475 HS r'
55098.858390 1.01552 0.00466 HS r'
55098.861780 1.03826 0.00466 HS r'
55098.865010 1.02010 0.00456 HS r'
55098.868410 1.03005 0.00466 HS r'
55098.871660 1.02115 0.00454 HS r'
55098.875050 1.01670 0.00470 HS r'
55098.878290 0.98873 0.00466 HS r'
55098.881690 1.02393 0.00465 HS r'
55098.884950 0.99173 0.00463 HS r'
55098.888350 1.04115 0.00462 HS r'
55098.891610 0.98935 0.00458 HS r'
55098.895040 0.97194 0.00475 HS r'
55099.717390 1.00191 0.00509 HS r'
55099.720640 0.99646 0.00491 HS r'
55099.724020 1.01089 0.00492 HS r'
55099.727280 1.00135 0.00485 HS r'
55099.730670 0.99513 0.00494 HS r'
55099.733920 1.00585 0.00483 HS r'
55099.737300 1.00302 0.00487 HS r'
55099.740550 0.99841 0.00481 HS r'
55099.743940 0.99006 0.00495 HS r'
55099.747190 0.99599 0.00473 HS r'
55099.750570 1.00271 0.00483 HS r'
55099.753820 1.00020 0.00475 HS r'
55099.757190 0.99661 0.00488 HS r'
55099.760460 1.00020 0.00477 HS r'
55099.763850 1.00023 0.00507 HS r'
55099.767090 1.00215 0.00491 HS r'
55099.770460 1.00425 0.00504 HS r'
55099.773670 0.99456 0.00479 HS r'
55099.777050 0.99267 0.00494 HS r'
55099.780290 0.99461 0.00476 HS r'
55099.783680 0.99513 0.00485 HS r'
55099.786910 0.99526 0.00469 HS r'
55099.790310 1.00760 0.00476 HS r'
55099.793560 1.00253 0.00467 HS r'
55099.796960 0.99817 0.00483 HS r'
55099.800200 0.99303 0.00471 HS r'
55099.803620 1.00732 0.00500 HS r'
55099.806850 1.00917 0.00475 HS r'
55099.810230 1.00336 0.00480 HS r'
55099.813470 0.99254 0.00466 HS r'
55099.816870 0.99854 0.00482 HS r'
55099.820090 1.00180 0.00466 HS r'
55099.823500 0.99231 0.00489 HS r'
55099.826730 1.00141 0.00467 HS r'
55099.830130 1.00250 0.00480 HS r'
55099.833360 0.98961 0.00465 HS r'
55099.836740 1.00309 0.00480 HS r'
55099.840010 0.99653 0.00471 HS r'
55099.843400 0.99251 0.00479 HS r'
55099.846660 1.00519 0.00463 HS r'
55099.850040 1.01858 0.00469 HS r'
55099.853310 0.99840 0.00468 HS r'
55099.856690 0.99708 0.00471 HS r'
55099.859950 0.99799 0.00467 HS r'
55099.863320 1.00698 0.00474 HS r'
55099.866590 1.00816 0.00464 HS r'
55099.869960 1.00741 0.00470 HS r'
55099.873200 1.00237 0.00464 HS r'
55099.876570 0.99606 0.00473 HS r'
55099.879840 0.98987 0.00468 HS r'
55100.715340 1.00694 0.00510 HS r'
55100.718580 1.00761 0.00489 HS r'
55100.721940 0.97636 0.00514 HS r'
55100.725150 0.99793 0.00497 HS r'
55100.728520 0.96473 0.00515 HS r'
55100.731760 1.01391 0.00480 HS r'
55100.735130 0.98305 0.00496 HS r'
55100.738370 0.99345 0.00477 HS r'
55100.741740 0.99155 0.00492 HS r'
55100.744970 1.02321 0.00472 HS r'
55100.748350 1.00289 0.00483 HS r'
55100.751600 1.00085 0.00476 HS r'
55100.754980 0.99840 0.00481 HS r'
55100.758230 1.00806 0.00470 HS r'
55100.761610 0.99684 0.00483 HS r'
55100.764850 1.00112 0.00473 HS r'
55100.768230 1.00413 0.00479 HS r'
55100.771470 0.99059 0.00469 HS r'
55100.774860 0.99920 0.00480 HS r'
55100.778080 0.99789 0.00474 HS r'
55100.781460 0.99764 0.00488 HS r'
55100.784690 0.99677 0.00472 HS r'
55100.788100 1.00252 0.00480 HS r'
55100.791320 1.00056 0.00472 HS r'
55100.794710 1.00035 0.00484 HS r'
55100.797940 1.00255 0.00466 HS r'
55100.801340 1.00484 0.00475 HS r'
55100.804580 0.99925 0.00465 HS r'
55100.807960 1.00355 0.00478 HS r'
55100.811190 0.99712 0.00464 HS r'
55100.814580 0.99763 0.00472 HS r'
55100.817830 1.00187 0.00464 HS r'
55100.821230 1.01001 0.00464 HS r'
55100.824450 1.00219 0.00456 HS r'
55100.827850 1.00677 0.00468 HS r'
55100.831080 0.99377 0.00463 HS r'
55100.834480 0.99809 0.00470 HS r'
55100.837730 0.99951 0.00465 HS r'
55100.841110 1.00948 0.00467 HS r'
55100.844300 1.00896 0.00460 HS r'
55100.847670 1.00227 0.00469 HS r'
55100.850920 0.99524 0.00463 HS r'
55100.854290 1.01315 0.00468 HS r'
55101.713640 0.99643 0.00561 HS r'
55101.729980 0.98758 0.00530 HS r'
55101.733310 0.99233 0.00570 HS r'
55101.736560 0.99720 0.00516 HS r'
55101.739900 0.99433 0.00534 HS r'
55101.766200 1.00492 0.00496 HS r'
55101.873710 1.00156 0.00479 HS r'
55101.886920 0.99890 0.00480 HS r'
55101.890130 1.00163 0.00475 HS r'
55102.868180 0.99464 0.00468 HS r'
55102.871560 0.99602 0.00481 HS r'
55102.874790 1.01672 0.00466 HS r'
55102.881410 0.97843 0.00474 HS r'
55102.884790 1.02038 0.00470 HS r'
55102.888020 0.98881 0.00469 HS r'
55102.891410 1.02277 0.00475 HS r'
55103.645820 0.99064 0.00452 HS r'
55103.649190 1.01759 0.00439 HS r'
55104.704330 1.00097 0.00587 HS r'
55104.710870 0.98981 0.00581 HS r'
55104.717390 0.99856 0.00555 HS r'
55104.720740 1.00484 0.00565 HS r'
55104.723940 0.98265 0.00569 HS r'
55104.727280 0.99521 0.00567 HS r'
55104.730480 0.98402 0.00552 HS r'
55104.733840 0.99812 0.00567 HS r'
55104.737030 0.99006 0.00555 HS r'
55104.740390 1.00650 0.00552 HS r'
55104.743580 0.99778 0.00538 HS r'
55104.753460 0.99421 0.00524 HS r'
55104.756670 1.00025 0.00519 HS r'
55104.760030 1.00282 0.00521 HS r'
55104.763230 1.00969 0.00503 HS r'
55104.766580 1.00228 0.00532 HS r'
55104.773140 0.99595 0.00516 HS r'
55104.779700 0.97396 0.00538 HS r'
55104.782900 1.00211 0.00514 HS r'
55104.786250 1.00204 0.00521 HS r'
55104.789470 0.98936 0.00510 HS r'
55104.796040 1.00570 0.00508 HS r'
55104.799330 0.98839 0.00510 HS r'
55104.802560 1.00139 0.00492 HS r'
55104.809160 1.00863 0.00497 HS r'
55104.812510 0.98567 0.00506 HS r'
55104.815750 1.01105 0.00498 HS r'
55104.822290 1.00437 0.00490 HS r'
55104.828890 1.00948 0.00481 HS r'
55104.832260 1.00978 0.00490 HS r'
55104.835490 0.98909 0.00478 HS r'
55104.838860 0.99594 0.00485 HS r'
55104.842110 0.99901 0.00476 HS r'
55104.845480 1.00818 0.00477 HS r'
55104.848710 1.00710 0.00470 HS r'
55104.852080 1.02588 0.00470 HS r'
55104.855260 1.00075 0.00470 HS r'
55104.858610 1.00232 0.00477 HS r'
55104.861850 1.00322 0.00471 HS r'
55104.865220 1.01608 0.00472 HS r'
55104.868470 1.00118 0.00467 HS r'
55104.871840 0.98487 0.00477 HS r'
55104.875070 0.99250 0.00470 HS r'
55104.878430 1.02063 0.00471 HS r'
55104.881680 0.98633 0.00474 HS r'
55106.733280 1.00982 0.00599 HS r'
55106.749650 0.99826 0.00558 HS r'
55106.752990 1.01226 0.00546 HS r'
55106.756230 0.99264 0.00541 HS r'
55106.759580 1.00237 0.00562 HS r'
55106.762830 1.00213 0.00528 HS r'
55106.766180 0.99961 0.00536 HS r'
55106.769400 0.99770 0.00544 HS r'
55106.772770 1.00337 0.00559 HS r'
55106.776000 1.01459 0.00526 HS r'
55106.779380 0.98695 0.00542 HS r'
55106.782610 1.00738 0.00533 HS r'
55106.785940 0.99866 0.00522 HS r'
55106.789180 0.98873 0.00541 HS r'
55106.792550 1.01830 0.00507 HS r'
55106.795790 1.00816 0.00515 HS r'
55106.799160 1.01253 0.00515 HS r'
55106.802400 0.99871 0.00508 HS r'
55106.805780 1.00692 0.00509 HS r'
55108.576320 0.99965 0.00569 HS r'
55108.579590 0.99767 0.00545 HS r'
55108.586080 1.00470 0.00521 HS r'
55108.589440 0.99361 0.00566 HS r'
55108.592720 1.01112 0.00513 HS r'
55108.596010 1.01051 0.00544 HS r'
55108.599280 1.01288 0.00519 HS r'
55108.602560 0.99947 0.00542 HS r'
55108.605840 1.01573 0.00542 HS r'
55108.612410 0.99646 0.00521 HS r'
55108.615710 0.97204 0.00549 HS r'
55108.618980 0.99594 0.00524 HS r'
55108.622280 0.97198 0.00532 HS r'
55108.628850 0.98677 0.00530 HS r'
55108.632140 1.01547 0.00508 HS r'
55108.635430 0.99657 0.00500 HS r'
55108.642010 1.00596 0.00492 HS r'
55108.645290 0.98858 0.00504 HS r'
55108.648580 0.99734 0.00481 HS r'
55113.733530 1.00183 0.00553 HS r'
55113.756390 1.01051 0.00533 HS r'
55113.762920 1.01147 0.00548 HS r'
55116.639510 1.02033 0.00452 HS r'
55118.590880 1.00811 0.00411 HS r'
55118.630980 0.99652 0.00424 HS r'
55118.634410 1.01079 0.00441 HS r'
55118.637750 0.99683 0.00426 HS r'
55118.641090 0.99308 0.00434 HS r'
55120.636780 0.99676 0.00428 HS r'
55121.621250 0.97366 0.00772 HS r'
55122.598370 0.99411 0.00437 HS r'
55122.635150 0.95931 0.00440 HS r'
55122.638490 0.99135 0.00446 HS r'
55126.755120 0.99230 0.00503 HS r'
55126.774830 1.01084 0.00501 HS r'
55126.778090 0.99047 0.00492 HS r'
55126.787950 0.99130 0.00504 HS r'
55126.794530 0.99860 0.00500 HS r'
55127.689280 0.99861 0.00520 HS r'
55127.692540 0.98546 0.00507 HS r'
55127.709070 0.99542 0.00516 HS r'
55127.732090 0.97682 0.00501 HS r'
55127.738670 0.99540 0.00496 HS r'
55128.685810 1.00353 0.00505 HS r'
55128.807530 1.00988 0.00500 HS r'
55133.594730 1.01013 0.00427 HS r'
55133.601580 1.01076 0.00415 HS r'
55134.631250 0.99340 0.00470 HS r'
55136.580680 0.98001 0.00483 HS r'
55136.583990 1.00932 0.00472 HS r'
55136.604000 0.95952 0.00464 HS r'
55136.607330 0.97934 0.00443 HS r'
55136.610660 1.00147 0.00455 HS r'
55136.613990 0.99879 0.00434 HS r'
55136.617320 1.00429 0.00431 HS r'
55136.620640 1.01042 0.00421 HS r'
55136.623950 0.99242 0.00421 HS r'
55136.627350 0.99951 0.00414 HS r'
55136.630710 0.99965 0.00419 HS r'
55136.634080 1.00416 0.00423 HS r'
55137.588650 1.00717 0.00573 HS r'
55137.617680 0.97174 0.00594 HS r'
55138.539230 0.99345 0.00531 HS r'
55138.578590 0.99457 0.00545 HS r'
55138.581860 1.00107 0.00568 HS r'
55138.585140 0.99462 0.00588 HS r'
55138.588410 1.00023 0.00589 HS r'
55138.591700 0.99972 0.00581 HS r'
55138.598250 0.98945 0.00555 HS r'
55138.601510 0.99969 0.00542 HS r'
55138.604790 1.00003 0.00529 HS r'
55138.608070 1.01198 0.00538 HS r'
55138.611360 1.01096 0.00532 HS r'
55138.614630 1.00181 0.00614 HS r'
55138.617900 1.00703 0.00548 HS r'
55138.621170 1.00699 0.00553 HS r'
55138.624440 1.00595 0.00560 HS r'
55138.627710 1.01051 0.00568 HS r'
55138.630990 1.01057 0.00517 HS r'
55140.553860 0.96176 0.00503 HS r'
55140.563810 0.99802 0.00496 HS r'
55140.567190 1.00479 0.00493 HS r'
55140.570530 0.99879 0.00512 HS r'
55140.573830 1.00365 0.00502 HS r'
55140.577110 1.00726 0.00505 HS r'
55140.580580 0.98353 0.00530 HS r'
55140.583960 1.01152 0.00525 HS r'
55140.587310 0.99841 0.00523 HS r'
55140.590770 0.99976 0.00494 HS r'
55140.594610 1.01412 0.00512 HS r'
55140.597960 1.01683 0.00509 HS r'
55140.601320 1.00185 0.00513 HS r'
55140.604600 1.01240 0.00494 HS r'
55140.607990 1.01464 0.00517 HS r'
55140.611340 1.00395 0.00539 HS r'
55140.614630 1.02238 0.00529 HS r'
55140.621310 1.00048 0.00496 HS r'
55140.624890 1.02278 0.00528 HS r'
55140.628260 1.00418 0.00515 HS r'
55140.631560 0.99334 0.00527 HS r'
55141.593930 0.98515 0.00633 HS r'
55142.534730 1.00491 0.00527 HS r'
55142.616340 1.00707 0.00562 HS r'
55143.610430 1.00894 0.00569 HS r'
55143.620170 0.99252 0.00564 HS r'
55145.624480 0.99196 0.00742 HS r'
55145.803340 0.97324 0.00654 HS r'
55146.366970 1.00215 0.00450 HS r'
55146.370470 1.00527 0.00445 HS r'
55146.393940 0.97418 0.00443 HS r'
55146.400680 1.00941 0.00437 HS r'
55146.404030 1.00297 0.00435 HS r'
55146.407370 1.00015 0.00442 HS r'
55146.410720 0.99629 0.00432 HS r'
55146.414070 1.00304 0.00431 HS r'
55146.417410 1.00256 0.00437 HS r'
55146.420750 0.99713 0.00440 HS r'
55146.424070 1.00246 0.00429 HS r'
55146.430730 1.00708 0.00432 HS r'
55146.434070 1.00458 0.00426 HS r'
55146.437440 0.99790 0.00433 HS r'
55146.440760 0.99315 0.00423 HS r'
55146.447430 1.00035 0.00425 HS r'
55146.461940 1.00583 0.00423 HS r'
55146.465320 1.02699 0.00415 HS r'
55146.468680 0.99761 0.00423 HS r'
55146.475390 0.98750 0.00423 HS r'
55146.478760 1.00748 0.00422 HS r'
55146.485440 1.01254 0.00421 HS r'
55146.488790 0.99655 0.00419 HS r'
55146.492170 1.02587 0.00418 HS r'
55146.495520 0.99862 0.00422 HS r'
55146.498880 1.00178 0.00417 HS r'
55146.502220 1.01083 0.00411 HS r'
55146.505580 0.99179 0.00427 HS r'
55146.508940 0.99864 0.00420 HS r'
55146.512290 1.00986 0.00416 HS r'
55146.518990 0.99679 0.00424 HS r'
55146.522360 1.00299 0.00417 HS r'
55146.525700 0.98858 0.00431 HS r'
55146.529040 1.00990 0.00435 HS r'
55146.532390 0.99691 0.00422 HS r'
55146.535720 1.00767 0.00423 HS r'
55146.539080 0.97917 0.00438 HS r'
55146.545760 1.01224 0.00431 HS r'
55146.549110 0.99655 0.00426 HS r'
55146.552470 0.99068 0.00425 HS r'
55146.555810 0.97566 0.00434 HS r'
55146.559150 1.00038 0.00421 HS r'
55146.562520 0.99982 0.00426 HS r'
55146.565870 0.99948 0.00424 HS r'
55146.569230 0.98337 0.00422 HS r'
55146.572570 0.99664 0.00426 HS r'
55146.575910 1.00645 0.00423 HS r'
55146.582590 0.98771 0.00433 HS r'
55146.585940 1.01449 0.00428 HS r'
55146.589270 0.99776 0.00429 HS r'
55146.592630 1.01508 0.00423 HS r'
55146.595960 0.99761 0.00430 HS r'
55146.602630 0.99953 0.00429 HS r'
55146.605980 0.99009 0.00432 HS r'
55146.609340 1.00093 0.00423 HS r'
55146.612690 0.99781 0.00435 HS r'
55146.616030 0.99706 0.00430 HS r'
55146.619390 0.99656 0.00424 HS r'
55146.622730 1.00603 0.00431 HS r'
55146.626070 1.00302 0.00433 HS r'
55146.629420 1.01194 0.00446 HS r'
55147.363950 0.99404 0.00458 HS r'
55147.405300 1.00468 0.00455 HS r'
55147.408660 1.00000 0.00435 HS r'
55147.415360 1.00594 0.00431 HS r'
55147.432000 1.00119 0.00440 HS r'
55147.442020 0.98158 0.00444 HS r'
55147.448710 0.98367 0.00457 HS r'
55147.452110 1.00084 0.00441 HS r'
55147.462060 0.98568 0.00432 HS r'
55147.465400 0.97585 0.00469 HS r'
55147.468710 1.00020 0.00428 HS r'
55147.472020 0.98581 0.00427 HS r'
55147.478800 1.01099 0.00412 HS r'
55147.482150 0.99787 0.00425 HS r'
55147.488860 1.01865 0.00408 HS r'
55147.495520 1.01743 0.00415 HS r'
55147.505600 0.99822 0.00421 HS r'
55147.508940 1.00201 0.00421 HS r'
55147.518960 1.00081 0.00417 HS r'
55147.522310 1.00354 0.00420 HS r'
55147.525670 0.98513 0.00422 HS r'
55147.529010 0.98387 0.00424 HS r'
55147.532340 1.00865 0.00428 HS r'
55147.535750 0.98665 0.00424 HS r'
55147.539120 0.99005 0.00419 HS r'
55147.542460 1.00929 0.00432 HS r'
55147.545770 0.98353 0.00422 HS r'
55147.549100 0.99594 0.00425 HS r'
55147.552450 0.98886 0.00432 HS r'
55147.555790 0.98687 0.00427 HS r'
55147.559150 1.00512 0.00415 HS r'
55147.565820 0.98674 0.00426 HS r'
55147.569130 1.00034 0.00437 HS r'
55147.575840 0.98775 0.00432 HS r'
55147.579180 1.01337 0.00425 HS r'
55147.582510 0.99692 0.00423 HS r'
55147.589200 1.00712 0.00434 HS r'
55147.592510 0.99402 0.00429 HS r'
55147.595870 1.00437 0.00418 HS r'
55147.602550 0.99180 0.00421 HS r'
55147.605910 1.00739 0.00422 HS r'
55147.609260 1.01047 0.00426 HS r'
55147.612600 0.99193 0.00433 HS r'
55147.615940 1.01651 0.00421 HS r'
55147.619270 0.98934 0.00430 HS r'
55147.622590 0.98042 0.00437 HS r'
55147.625940 0.98972 0.00429 HS r'
55147.629290 0.99715 0.00466 HS r'
55148.361530 0.99628 0.00451 HS r'
55148.381730 0.99340 0.00457 HS r'
55148.388420 1.01213 0.00444 HS r'
55148.395120 1.00079 0.00451 HS r'
55148.398440 0.99482 0.00464 HS r'
55148.405070 0.99536 0.00442 HS r'
55148.411730 0.98666 0.00458 HS r'
55148.487390 0.98885 0.00438 HS r'
55148.490770 0.99096 0.00456 HS r'
55148.610660 1.01337 0.00424 HS r'
55148.614070 1.01291 0.00428 HS r'
55148.617430 0.99222 0.00432 HS r'
55148.620810 1.00236 0.00426 HS r'
55148.624150 1.00736 0.00431 HS r'
55148.627480 0.99209 0.00445 HS r'
55148.630790 0.98707 0.00451 HS r'
55148.716650 0.99913 0.00506 HS r'
55149.356990 1.01386 0.00448 HS r'
55149.360500 1.01060 0.00450 HS r'
55149.363860 0.99415 0.00456 HS r'
55149.370610 0.99831 0.00448 HS r'
55149.373970 1.00054 0.00457 HS r'
55149.377320 1.01957 0.00464 HS r'
55149.380640 1.01444 0.00446 HS r'
55149.387310 1.01339 0.00444 HS r'
55149.390630 1.00882 0.00453 HS r'
55149.397290 0.99475 0.00439 HS r'
55149.400650 0.98885 0.00455 HS r'
55149.403980 0.99278 0.00438 HS r'
55149.410640 0.98828 0.00442 HS r'
55149.417360 0.99153 0.00438 HS r'
55149.420720 0.99915 0.00433 HS r'
55149.424090 0.99376 0.00442 HS r'
55149.427450 0.99449 0.00431 HS r'
55149.430790 1.01326 0.00433 HS r'
55149.434240 1.00309 0.00431 HS r'
55149.437600 0.98607 0.00429 HS r'
55149.444340 0.99139 0.00432 HS r'
55149.447680 0.99521 0.00432 HS r'
55149.464350 0.98995 0.00426 HS r'
55149.467720 0.99418 0.00421 HS r'
55149.471060 0.99831 0.00430 HS r'
55149.474410 0.97799 0.00424 HS r'
55149.477780 1.01085 0.00426 HS r'
55149.481130 0.99736 0.00425 HS r'
55149.484470 0.99216 0.00419 HS r'
55149.487880 1.00264 0.00418 HS r'
55149.491240 0.99784 0.00421 HS r'
55149.494590 1.00444 0.00419 HS r'
55149.501360 1.00502 0.00421 HS r'
55149.504730 0.98649 0.00428 HS r'
55149.511410 0.99802 0.00427 HS r'
55149.514760 1.01271 0.00420 HS r'
55149.518120 1.01247 0.00420 HS r'
55149.521480 1.00119 0.00423 HS r'
55149.524820 0.99360 0.00425 HS r'
55149.528180 1.00262 0.00420 HS r'
55149.531530 1.01322 0.00420 HS r'
55149.534890 0.99758 0.00418 HS r'
55149.538250 1.01859 0.00415 HS r'
55149.541590 0.99583 0.00430 HS r'
55149.544960 1.02176 0.00417 HS r'
55149.548310 0.99805 0.00422 HS r'
55149.551650 0.99873 0.00432 HS r'
55149.555010 0.97490 0.00430 HS r'
55149.558360 1.00270 0.00415 HS r'
55149.561710 1.01545 0.00414 HS r'
55149.565060 1.01196 0.00415 HS r'
55149.568420 1.00720 0.00420 HS r'
55149.571750 1.00866 0.00417 HS r'
55149.575090 0.99179 0.00423 HS r'
55149.578440 1.00441 0.00428 HS r'
55149.581780 0.98737 0.00429 HS r'
55149.585110 1.02583 0.00417 HS r'
55149.588500 0.97340 0.00426 HS r'
55149.591860 1.01312 0.00415 HS r'
55149.595210 0.99474 0.00424 HS r'
55149.598610 1.00997 0.00424 HS r'
55149.601970 1.00898 0.00415 HS r'
55149.605310 0.98613 0.00416 HS r'
55149.608660 0.99645 0.00418 HS r'
55149.615360 0.97537 0.00425 HS r'
55149.618770 1.00478 0.00421 HS r'
55149.622120 0.98258 0.00432 HS r'
55149.625440 1.02066 0.00427 HS r'
55149.721140 1.00956 0.00491 HS r'
55149.793610 1.01422 0.00480 HS r'
55149.849560 1.00395 0.00494 HS r'
55150.355590 0.97752 0.00464 HS r'
55150.365780 0.99614 0.00446 HS r'
55150.382520 0.98747 0.00442 HS r'
55150.646410 1.01992 0.00480 HS r'
55150.653140 0.97623 0.00491 HS r'
55150.656440 0.99774 0.00491 HS r'
55150.659760 1.00474 0.00482 HS r'
55150.663050 0.98624 0.00488 HS r'
55150.669750 1.01988 0.00483 HS r'
55150.676650 0.98362 0.00497 HS r'
55150.683720 1.00772 0.00486 HS r'
55150.687300 1.00733 0.00493 HS r'
55150.701880 0.95450 0.00497 HS r'
55150.715410 0.98652 0.00494 HS r'
55150.718710 1.00302 0.00488 HS r'
55150.721990 0.97286 0.00487 HS r'
55150.738410 0.99228 0.00505 HS r'
55150.761370 0.98971 0.00487 HS r'
55150.771260 1.02820 0.00475 HS r'
55150.794250 0.97012 0.00484 HS r'
55150.804130 1.00694 0.00479 HS r'
55150.810770 1.00685 0.00483 HS r'
55150.814070 0.98371 0.00479 HS r'
55150.850420 0.99355 0.00490 HS r'
55151.462710 1.00653 0.00424 HS r'
55151.492830 1.01093 0.00426 HS r'
55151.502900 0.95782 0.00442 HS r'
55151.506240 1.02689 0.00436 HS r'
55151.539610 0.97443 0.00439 HS r'
55151.549630 1.03426 0.00419 HS r'
55151.583150 0.98467 0.00426 HS r'
55151.586510 1.01549 0.00422 HS r'
55151.606590 0.98178 0.00430 HS r'
55151.616760 0.97729 0.00505 HS r'
55151.620050 0.98840 0.00496 HS r'
55151.626580 0.98304 0.00440 HS r'
55151.626600 1.02372 0.00490 HS r'
55151.629930 1.02870 0.00454 HS r'
55151.633140 0.99256 0.00496 HS r'
55151.636400 1.01132 0.00488 HS r'
55151.639680 0.98028 0.00489 HS r'
55151.646210 0.97688 0.00493 HS r'
55151.649480 0.99669 0.00484 HS r'
55151.652760 1.00346 0.00483 HS r'
55151.656030 1.03585 0.00479 HS r'
55151.659310 1.02815 0.00477 HS r'
55151.662580 0.97480 0.00489 HS r'
55151.665850 0.96990 0.00494 HS r'
55151.669060 1.01826 0.00477 HS r'
55151.672350 1.02928 0.00475 HS r'
55151.675630 0.97915 0.00482 HS r'
55151.682170 0.98939 0.00483 HS r'
55151.685450 1.01064 0.00478 HS r'
55151.688720 1.01422 0.00475 HS r'
55151.692000 1.01377 0.00472 HS r'
55151.695260 0.96751 0.00493 HS r'
55151.698540 1.01500 0.00476 HS r'
55151.701800 1.01290 0.00476 HS r'
55151.708350 1.02329 0.00472 HS r'
55151.711630 0.98726 0.00484 HS r'
55151.714910 0.99056 0.00481 HS r'
55151.721470 0.99445 0.00478 HS r'
55151.728000 1.00051 0.00477 HS r'
55151.734560 1.03424 0.00472 HS r'
55151.750950 1.03627 0.00471 HS r'
55151.754240 1.02293 0.00466 HS r'
55151.767350 1.03012 0.00472 HS r'
55151.773880 1.02157 0.00473 HS r'
55151.777160 0.96719 0.00481 HS r'
55151.780430 0.99888 0.00479 HS r'
55151.783710 1.03585 0.00469 HS r'
55151.790270 0.99640 0.00479 HS r'
55151.793540 0.99574 0.00475 HS r'
55151.796820 1.02725 0.00468 HS r'
55151.809930 1.00275 0.00477 HS r'
55151.816490 0.99361 0.00478 HS r'
55151.823050 0.99868 0.00477 HS r'
55151.826330 0.99782 0.00476 HS r'
55151.829620 0.98448 0.00477 HS r'
55151.832890 0.97957 0.00482 HS r'
55151.836170 1.01365 0.00478 HS r'
55151.839440 1.00503 0.00475 HS r'
55151.842720 0.98927 0.00476 HS r'
55151.845990 1.00721 0.00476 HS r'
55151.849290 1.00817 0.00475 HS r'
55151.852550 1.00947 0.00478 HS r'
55151.859090 0.99020 0.00488 HS r'
55151.862350 0.99636 0.00501 HS r'
55152.492120 0.98704 0.00433 HS r'
55152.538910 0.99010 0.00435 HS r'
55152.571300 0.99233 0.00436 HS r'
55152.584790 1.01750 0.00428 HS r'
55152.594830 1.00911 0.00430 HS r'
55152.595080 0.98480 0.00513 HS r'
55152.598370 1.00578 0.00504 HS r'
55152.601640 0.99294 0.00497 HS r'
55152.614740 1.02059 0.00483 HS r'
55152.618020 0.98951 0.00495 HS r'
55152.618240 1.02693 0.00431 HS r'
55152.627840 1.00054 0.00489 HS r'
55152.628270 0.99224 0.00459 HS r'
55152.631110 0.98656 0.00494 HS r'
55152.640920 0.97794 0.00491 HS r'
55152.657270 1.01399 0.00482 HS r'
55152.660540 1.00613 0.00481 HS r'
55152.663820 1.00749 0.00484 HS r'
55152.683490 1.00061 0.00480 HS r'
55152.686770 1.00271 0.00480 HS r'
55152.690040 0.97230 0.00487 HS r'
55152.735820 0.98208 0.00486 HS r'
55152.745600 1.02185 0.00479 HS r'
55152.752090 1.02587 0.00471 HS r'
55152.755360 1.01778 0.00481 HS r'
55152.765170 0.99930 0.00481 HS r'
55152.801130 0.99864 0.00485 HS r'
55152.804400 0.98743 0.00487 HS r'
55152.810930 0.99709 0.00493 HS r'
55152.863220 0.97554 0.00522 HS r'
55153.597980 0.99499 0.00490 HS r'
55153.601290 1.00918 0.00482 HS r'
55153.604620 0.99308 0.00483 HS r'
55153.607950 0.98719 0.00489 HS r'
55153.611270 0.99934 0.00479 HS r'
55153.614600 1.01060 0.00481 HS r'
55153.617920 1.01680 0.00476 HS r'
55153.621240 1.00221 0.00475 HS r'
55153.624570 0.99929 0.00472 HS r'
55153.627870 1.00708 0.00477 HS r'
55153.631210 1.00808 0.00474 HS r'
55153.634540 1.00996 0.00470 HS r'
55153.637880 0.99678 0.00478 HS r'
55153.641180 0.99756 0.00478 HS r'
55153.644500 0.99678 0.00479 HS r'
55153.647820 1.00100 0.00471 HS r'
55153.651110 1.00135 0.00474 HS r'
55153.654420 1.00112 0.00470 HS r'
55153.657750 1.00385 0.00473 HS r'
55153.661040 1.00421 0.00472 HS r'
55153.664360 0.99595 0.00471 HS r'
55153.667690 0.99618 0.00472 HS r'
55153.670990 0.99825 0.00478 HS r'
55153.674250 1.00496 0.00475 HS r'
55153.677560 0.99796 0.00470 HS r'
55153.680870 0.99618 0.00471 HS r'
55153.684180 0.99941 0.00469 HS r'
55153.687490 1.00655 0.00465 HS r'
55153.690810 1.00177 0.00466 HS r'
55153.694130 1.00849 0.00466 HS r'
55153.697440 1.00406 0.00462 HS r'
55153.704040 1.00719 0.00463 HS r'
55154.342860 1.00797 0.00477 HS r'
55154.346330 1.01074 0.00451 HS r'
55154.353040 0.98383 0.00450 HS r'
55154.366440 1.00347 0.00446 HS r'
55154.376460 1.00565 0.00445 HS r'
55154.383130 1.00088 0.00445 HS r'
55154.389850 0.98550 0.00440 HS r'
55154.393180 0.99820 0.00445 HS r'
55154.396520 1.00581 0.00437 HS r'
55154.399860 0.99434 0.00434 HS r'
55154.403200 0.98637 0.00440 HS r'
55154.406540 1.00920 0.00457 HS r'
55154.409850 0.99592 0.00460 HS r'
55154.413180 0.99621 0.00448 HS r'
55154.416500 1.00440 0.00457 HS r'
55154.419820 0.99510 0.00426 HS r'
55154.423150 0.99396 0.00431 HS r'
55154.426530 1.00103 0.00426 HS r'
55154.436570 1.00981 0.00514 HS r'
55154.439850 1.00053 0.00427 HS r'
55154.443200 0.99291 0.00460 HS r'
55154.446490 0.99482 0.00431 HS r'
55154.449820 0.99941 0.00424 HS r'
55154.456470 1.00268 0.00422 HS r'
55154.459800 1.01063 0.00419 HS r'
55154.463150 0.99975 0.00448 HS r'
55154.466470 1.00996 0.00420 HS r'
55154.469800 0.99865 0.00422 HS r'
55154.479790 0.99627 0.00421 HS r'
55154.483120 1.02712 0.00425 HS r'
55154.493100 1.00353 0.00439 HS r'
55154.496410 1.00903 0.00424 HS r'
55154.499740 0.99716 0.00437 HS r'
55154.503100 0.99148 0.00423 HS r'
55154.506440 0.98373 0.00431 HS r'
55154.516560 0.99419 0.00423 HS r'
55154.523230 1.00433 0.00425 HS r'
55154.526550 1.00161 0.00420 HS r'
55154.529890 1.00230 0.00422 HS r'
55154.533220 1.00170 0.00423 HS r'
55154.536560 1.01910 0.00419 HS r'
55154.539890 0.99912 0.00424 HS r'
55154.543210 1.00759 0.00420 HS r'
55154.546540 1.00831 0.00423 HS r'
55154.549880 1.01984 0.00419 HS r'
55154.556520 0.99567 0.00429 HS r'
55154.559860 0.99513 0.00430 HS r'
55154.563210 0.99846 0.00423 HS r'
55154.566560 0.99820 0.00426 HS r'
55154.569880 1.00366 0.00431 HS r'
55154.573240 1.00521 0.00422 HS r'
55154.576570 0.98994 0.00428 HS r'
55154.579910 0.99117 0.00425 HS r'
55154.586550 0.99749 0.00427 HS r'
55154.589880 1.00377 0.00427 HS r'
55154.593220 0.98606 0.00426 HS r'
55154.596540 1.00077 0.00425 HS r'
55154.599890 0.99876 0.00427 HS r'
55154.603240 1.01287 0.00419 HS r'
55154.606570 1.02260 0.00419 HS r'
55154.609900 0.98431 0.00433 HS r'
55154.616550 0.99381 0.00438 HS r'
55154.619870 0.98739 0.00443 HS r'
55154.623200 1.00301 0.00441 HS r'
55154.626540 0.99934 0.00443 HS r'
55154.629860 1.01724 0.00446 HS r'
55154.711630 1.00969 0.00463 HS r'
55154.714940 0.99922 0.00461 HS r'
55154.718250 1.01653 0.00458 HS r'
55154.721570 1.01211 0.00461 HS r'
55154.724890 0.99419 0.00461 HS r'
55154.728210 1.01175 0.00462 HS r'
55154.734860 1.00195 0.00464 HS r'
55154.738170 0.99923 0.00463 HS r'
55154.741480 1.00321 0.00460 HS r'
55154.744810 1.00287 0.00461 HS r'
55154.748100 1.00518 0.00462 HS r'
55154.751400 0.99350 0.00467 HS r'
55154.754710 1.00561 0.00458 HS r'
55154.758010 1.00798 0.00460 HS r'
55154.761340 0.98439 0.00465 HS r'
55154.764640 0.99657 0.00466 HS r'
55154.767980 0.99393 0.00461 HS r'
55154.771320 1.00363 0.00461 HS r'
55154.774630 0.99881 0.00464 HS r'
55154.777880 1.01253 0.00462 HS r'
55154.781190 1.00185 0.00459 HS r'
55154.784520 0.99738 0.00463 HS r'
55154.787830 1.00838 0.00462 HS r'
55154.791140 1.00657 0.00465 HS r'
55154.794460 1.00661 0.00458 HS r'
55154.797780 1.00249 0.00461 HS r'
55154.801110 1.00768 0.00461 HS r'
55154.804420 0.99472 0.00461 HS r'
55154.807750 0.99691 0.00459 HS r'
55154.811070 0.99807 0.00465 HS r'
55154.814390 1.00460 0.00458 HS r'
55154.817720 1.00355 0.00463 HS r'
55154.821040 0.99387 0.00464 HS r'
55154.824370 0.99713 0.00464 HS r'
55154.827680 0.99873 0.00461 HS r'
55154.831040 0.99969 0.00459 HS r'
55154.834350 1.00594 0.00462 HS r'
55154.841010 0.98845 0.00466 HS r'
55154.844340 0.99400 0.00463 HS r'
55154.847650 1.00624 0.00463 HS r'
55154.850960 0.99938 0.00462 HS r'
55154.854300 1.00076 0.00465 HS r'
55154.857610 1.00086 0.00464 HS r'
55154.860920 1.00113 0.00472 HS r'
55155.340820 0.99404 0.00465 HS r'
55155.344320 0.99256 0.00453 HS r'
55155.347670 1.01290 0.00453 HS r'
55155.354320 0.98208 0.00457 HS r'
55155.371360 0.97471 0.00451 HS r'
55155.374740 0.99371 0.00447 HS r'
55155.378060 0.98709 0.00488 HS r'
55155.391430 1.00651 0.00450 HS r'
55155.394780 0.98957 0.00461 HS r'
55155.401440 1.02476 0.00439 HS r'
55155.404770 0.99742 0.00439 HS r'
55155.411440 0.99566 0.00445 HS r'
55155.421450 1.00646 0.00438 HS r'
55155.424790 0.99863 0.00441 HS r'
55155.431450 1.00370 0.00425 HS r'
55155.441440 0.99870 0.00428 HS r'
55155.448090 0.99720 0.00422 HS r'
55155.454810 1.01842 0.00435 HS r'
55155.458120 0.98558 0.00428 HS r'
55155.471480 1.00267 0.00422 HS r'
55155.484930 1.00333 0.00423 HS r'
55155.491650 1.00530 0.00420 HS r'
55155.494990 0.99146 0.00427 HS r'
55155.498310 0.98138 0.00423 HS r'
55155.501660 1.01550 0.00414 HS r'
55155.504990 1.02433 0.00415 HS r'
55155.508340 0.99966 0.00415 HS r'
55155.511690 0.99971 0.00418 HS r'
55155.518370 1.02690 0.00411 HS r'
55155.521720 1.00115 0.00416 HS r'
55155.525060 1.00086 0.00418 HS r'
55155.528410 1.01237 0.00410 HS r'
55155.531750 0.99221 0.00417 HS r'
55155.535080 1.02027 0.00415 HS r'
55155.538430 1.03085 0.00415 HS r'
55155.541770 1.00534 0.00415 HS r'
55155.545110 0.99655 0.00421 HS r'
55155.548450 1.00763 0.00416 HS r'
55155.551790 1.00558 0.00414 HS r'
55155.558500 0.99247 0.00417 HS r'
55155.561850 1.00369 0.00423 HS r'
55155.571840 1.00751 0.00419 HS r'
55155.575210 0.98397 0.00430 HS r'
55155.578550 1.00503 0.00414 HS r'
55155.581900 1.00463 0.00420 HS r'
55155.585280 0.99302 0.00423 HS r'
55155.588640 0.98123 0.00423 HS r'
55155.618720 0.97290 0.00429 HS r'
55155.622060 1.00836 0.00430 HS r'
55155.625400 1.02275 0.00436 HS r'
55155.628730 1.00261 0.00457 HS r'
55155.768090 0.99988 0.00464 HS r'
55155.801450 0.99562 0.00464 HS r'
55155.811430 1.00474 0.00463 HS r'
55155.818090 0.98214 0.00466 HS r'
55155.824720 0.98761 0.00464 HS r'
55155.828040 0.99790 0.00464 HS r'
55155.835320 1.00734 0.00481 HS r'
55155.845630 1.00402 0.00480 HS r'
55155.855610 0.99670 0.00474 HS r'
55155.862330 1.00652 0.00494 HS r'
55156.337880 1.01475 0.00476 HS r'
55156.348040 0.98330 0.00461 HS r'
55156.384780 0.99468 0.00446 HS r'
55156.391420 0.98674 0.00448 HS r'
55156.394760 0.97921 0.00450 HS r'
55156.404720 0.99899 0.00429 HS r'
55156.414680 1.01800 0.00434 HS r'
55156.438060 1.00513 0.00461 HS r'
55156.451390 0.98612 0.00437 HS r'
55156.461460 0.98189 0.00431 HS r'
55156.464800 0.99547 0.00421 HS r'
55156.471480 0.98185 0.00432 HS r'
55156.484880 0.99267 0.00418 HS r'
55156.488210 1.00544 0.00421 HS r'
55156.504910 0.97647 0.00427 HS r'
55156.508260 0.97886 0.00423 HS r'
55156.511600 0.98384 0.00428 HS r'
55156.538330 0.96986 0.00424 HS r'
55156.548490 0.95930 0.00429 HS r'
55156.561930 0.98548 0.00417 HS r'
55156.581970 1.02311 0.00411 HS r'
55156.625430 0.96682 0.00436 HS r'
55156.628760 0.99907 0.00440 HS r'
55157.361280 0.97426 0.00465 HS r'
55157.374700 1.01214 0.00451 HS r'
55157.384690 1.00832 0.00444 HS r'
55157.418060 1.00510 0.00439 HS r'
55157.428130 0.98089 0.00469 HS r'
55157.444800 0.98807 0.00448 HS r'
55157.471540 0.98642 0.00431 HS r'
55157.481620 1.01756 0.00417 HS r'
55157.495000 1.01283 0.00418 HS r'
55157.498330 0.97674 0.00430 HS r'
55157.505030 0.98602 0.00425 HS r'
55157.511710 0.98751 0.00424 HS r'
55157.515050 0.99907 0.00434 HS r'
55157.521780 0.99797 0.00421 HS r'
55157.525110 0.99388 0.00423 HS r'
55157.528460 1.01395 0.00436 HS r'
55157.538490 0.99443 0.00422 HS r'
55157.545180 1.00683 0.00417 HS r'
55157.548520 1.01618 0.00413 HS r'
55157.551860 1.02043 0.00418 HS r'
55157.555210 1.00785 0.00422 HS r'
55157.558550 0.98836 0.00428 HS r'
55157.578600 0.97576 0.00431 HS r'
55157.601990 0.99739 0.00424 HS r'
55157.608650 0.98745 0.00431 HS r'
55157.615340 0.98182 0.00424 HS r'
55157.618680 1.00590 0.00432 HS r'
55157.622020 0.96434 0.00443 HS r'
55157.625350 0.99684 0.00457 HS r'
55157.628660 0.99765 0.00483 HS r'
55159.556110 1.00479 0.00518 HS r'
55159.559460 0.99997 0.00535 HS r'
55159.562780 0.99496 0.00519 HS r'
55159.566060 1.00818 0.00513 HS r'
55159.572680 1.00539 0.00520 HS r'
55159.575970 0.97995 0.00524 HS r'
55159.579270 0.98251 0.00538 HS r'
55159.582550 1.00486 0.00509 HS r'
55159.585850 1.00413 0.00494 HS r'
55159.589140 1.00557 0.00526 HS r'
55159.592440 0.99825 0.00518 HS r'
55159.595740 0.98708 0.00535 HS r'
55159.599020 1.00221 0.00503 HS r'
55159.602300 0.99960 0.00498 HS r'
55159.608950 0.98847 0.00488 HS r'
55159.612260 0.99742 0.00514 HS r'
55159.615540 1.00299 0.00496 HS r'
55159.618860 0.99180 0.00490 HS r'
55159.622160 0.99873 0.00492 HS r'
55159.625480 1.00181 0.00495 HS r'
55159.628780 1.00213 0.00479 HS r'
55159.632130 0.99813 0.00483 HS r'
55159.635450 0.99415 0.00485 HS r'
55159.638750 0.99147 0.00482 HS r'
55159.642080 1.00298 0.00493 HS r'
55159.645380 0.99420 0.00486 HS r'
55159.648710 1.00149 0.00471 HS r'
55159.655340 1.00365 0.00473 HS r'
55159.658670 0.98964 0.00480 HS r'
55159.662000 0.99569 0.00476 HS r'
55159.665310 0.98983 0.00472 HS r'
55159.668660 0.99193 0.00486 HS r'
55159.671880 0.99122 0.00471 HS r'
55159.675220 0.99630 0.00473 HS r'
55159.678570 0.99779 0.00474 HS r'
55159.681910 0.99890 0.00461 HS r'
55159.695220 1.00253 0.00463 HS r'
55159.698560 1.00322 0.00461 HS r'
55159.708590 1.00963 0.00461 HS r'
55159.711890 1.00695 0.00460 HS r'
55159.715250 1.01934 0.00459 HS r'
55159.721940 1.00196 0.00463 HS r'
55159.725290 1.00499 0.00464 HS r'
55159.728630 0.99081 0.00463 HS r'
55159.735300 1.01120 0.00457 HS r'
55159.741970 0.97991 0.00468 HS r'
55159.751940 0.98826 0.00462 HS r'
55159.755280 1.00938 0.00456 HS r'
55159.781920 0.99956 0.00459 HS r'
55159.788580 0.99377 0.00459 HS r'
55159.791900 1.00352 0.00459 HS r'
55159.795230 1.00250 0.00461 HS r'
55159.798570 1.00055 0.00463 HS r'
55159.801900 0.98747 0.00462 HS r'
55159.805230 0.98804 0.00460 HS r'
55159.808550 0.99492 0.00460 HS r'
55159.815200 1.00257 0.00463 HS r'
55159.818530 1.00102 0.00460 HS r'
55159.835140 0.99976 0.00464 HS r'
55159.838430 1.01302 0.00459 HS r'
55159.845080 0.99211 0.00468 HS r'
55159.855060 1.00669 0.00469 HS r'
55159.858380 0.98868 0.00479 HS r'
55159.861710 1.01295 0.00474 HS r'
55160.566520 1.01119 0.00510 HS r'
55160.569830 0.99927 0.00519 HS r'
55161.548890 0.99950 0.00545 HS r'
55161.552530 1.00799 0.00561 HS r'
55161.555850 0.99399 0.00555 HS r'
55161.575540 1.01390 0.00543 HS r'
55161.578850 1.00959 0.00549 HS r'
55161.582150 0.98744 0.00536 HS r'
55161.585450 0.99546 0.00517 HS r'
55161.588760 1.00247 0.00527 HS r'
55161.592060 0.99883 0.00525 HS r'
55161.598650 1.00112 0.00513 HS r'
55161.601960 1.00509 0.00509 HS r'
55161.608570 1.00093 0.00505 HS r'
55161.611900 0.98357 0.00514 HS r'
55161.615200 0.99740 0.00523 HS r'
55161.618500 0.99619 0.00511 HS r'
55161.621850 0.99801 0.00531 HS r'
55161.625150 0.99997 0.00512 HS r'
55161.628450 0.99363 0.00494 HS r'
55161.631770 0.99812 0.00520 HS r'
55161.635090 0.99851 0.00507 HS r'
55161.638420 1.00076 0.00495 HS r'
55161.641770 0.99609 0.00514 HS r'
55161.645100 1.00104 0.00498 HS r'
55161.648470 1.00085 0.00493 HS r'
55161.651770 1.00439 0.00481 HS r'
55161.655100 1.00388 0.00484 HS r'
55161.658420 0.99639 0.00478 HS r'
55161.661730 1.00998 0.00474 HS r'
55161.665060 1.01028 0.00487 HS r'
55161.668380 0.99081 0.00487 HS r'
55161.671710 0.98125 0.00492 HS r'
55161.675050 1.00012 0.00486 HS r'
55161.678360 0.99851 0.00484 HS r'
55161.681700 1.00922 0.00473 HS r'
55161.685020 0.99576 0.00480 HS r'
55161.688330 1.00264 0.00491 HS r'
55161.691650 0.99423 0.00490 HS r'
55161.694950 0.99226 0.00490 HS r'
55161.698280 1.00273 0.00473 HS r'
55161.701620 1.01747 0.00471 HS r'
55161.704920 0.99982 0.00476 HS r'
55161.711590 1.00351 0.00472 HS r'
55161.714910 1.00506 0.00480 HS r'
55161.718240 0.99984 0.00475 HS r'
55161.721570 1.00929 0.00473 HS r'
55161.724910 1.00576 0.00468 HS r'
55161.728240 0.99107 0.00477 HS r'
55161.731570 1.00660 0.00464 HS r'
55161.734900 1.00896 0.00481 HS r'
55161.738200 0.99851 0.00469 HS r'
55161.744850 0.99804 0.00473 HS r'
55161.751530 0.99412 0.00474 HS r'
55161.761490 0.99891 0.00473 HS r'
55161.768190 1.00108 0.00464 HS r'
55161.771530 1.00578 0.00468 HS r'
55161.774850 0.98964 0.00467 HS r'
55161.778210 0.99830 0.00463 HS r'
55161.784890 0.99398 0.00462 HS r'
55161.788220 0.99502 0.00464 HS r'
55161.794770 1.00581 0.00467 HS r'
55161.808100 0.99272 0.00478 HS r'
55161.857840 1.00253 0.00492 HS r'
55161.861160 0.99942 0.00495 HS r'
55162.547470 0.99509 0.00571 HS r'
55162.551090 0.99073 0.00579 HS r'
55162.554380 0.99499 0.00564 HS r'
55162.557670 1.00137 0.00559 HS r'
55162.564230 0.98543 0.00546 HS r'
55162.567510 1.00584 0.00546 HS r'
55162.570790 1.00285 0.00537 HS r'
55162.574080 1.00285 0.00531 HS r'
55162.577360 1.00209 0.00537 HS r'
55162.580660 1.00082 0.00527 HS r'
55162.583960 1.00483 0.00525 HS r'
55162.587260 0.99133 0.00563 HS r'
55162.590540 0.99804 0.00509 HS r'
55162.593840 1.00781 0.00516 HS r'
55162.597140 1.00028 0.00548 HS r'
55162.600440 0.99122 0.00509 HS r'
55162.603740 1.00567 0.00554 HS r'
55162.607000 1.00151 0.00519 HS r'
55162.610290 0.99607 0.00506 HS r'
55162.613610 1.00421 0.00538 HS r'
55162.616880 0.99907 0.00509 HS r'
55162.620210 1.00676 0.00515 HS r'
55162.623520 0.99788 0.00515 HS r'
55162.626850 0.99436 0.00496 HS r'
55162.630170 1.00119 0.00503 HS r'
55162.633510 1.00080 0.00512 HS r'
55162.636810 1.01034 0.00503 HS r'
55162.640140 1.00706 0.00509 HS r'
55162.643480 1.00401 0.00514 HS r'
55162.646790 0.99813 0.00496 HS r'
55162.650110 1.00189 0.00506 HS r'
55162.653420 0.99571 0.00492 HS r'
55162.656730 0.99584 0.00500 HS r'
55162.663350 1.00326 0.00494 HS r'
55162.666680 0.99589 0.00493 HS r'
55162.670020 0.99349 0.00505 HS r'
55162.673260 1.01171 0.00489 HS r'
55162.676500 0.99746 0.00496 HS r'
55162.683160 0.98678 0.00490 HS r'
55162.686490 1.00727 0.00485 HS r'
55162.693110 0.99393 0.00490 HS r'
55162.696430 0.99254 0.00489 HS r'
55162.706400 0.98977 0.00486 HS r'
55162.713040 0.98935 0.00480 HS r'
55162.716380 0.99739 0.00491 HS r'
55162.719700 0.98617 0.00473 HS r'
55162.723010 0.99736 0.00476 HS r'
55162.726330 1.00275 0.00476 HS r'
55162.729670 1.00348 0.00468 HS r'
55162.733000 0.99503 0.00488 HS r'
55162.742930 0.98895 0.00483 HS r'
55162.746280 0.99601 0.00463 HS r'
55162.749580 1.00263 0.00482 HS r'
55162.762900 1.00242 0.00467 HS r'
55162.822570 0.99499 0.00469 HS r'
55162.832580 0.99833 0.00469 HS r'
55162.839250 0.98334 0.00472 HS r'
55162.845910 0.99665 0.00467 HS r'
55162.849230 1.00117 0.00474 HS r'
55162.852580 0.99380 0.00473 HS r'
55162.855930 0.99345 0.00471 HS r'
55162.862610 1.00988 0.00534 HS r'
55163.543940 1.00996 0.00609 HS r'
55163.547550 1.02661 0.00575 HS r'
55163.550820 1.00399 0.00581 HS r'
55163.554100 1.00427 0.00570 HS r'
55163.557380 1.00593 0.00571 HS r'
55163.560660 1.01453 0.00567 HS r'
55163.563950 1.00303 0.00556 HS r'
55163.567240 1.00594 0.00541 HS r'
55163.570530 1.01042 0.00559 HS r'
55163.573820 1.02269 0.00566 HS r'
55163.577110 1.01100 0.00547 HS r'
55163.580390 1.00521 0.00539 HS r'
55163.583610 1.00852 0.00533 HS r'
55163.586820 1.00717 0.00545 HS r'
55163.590110 1.00320 0.00537 HS r'
55163.593390 1.00180 0.00525 HS r'
55163.596700 1.00015 0.00523 HS r'
55163.599990 0.99304 0.00530 HS r'
55163.603280 1.00426 0.00526 HS r'
55163.606590 1.00894 0.00520 HS r'
55163.609870 1.00365 0.00515 HS r'
55163.613180 1.00116 0.00493 HS r'
55163.629480 1.01661 0.00515 HS r'
55163.632810 1.00187 0.00520 HS r'
55163.636130 0.99560 0.00528 HS r'
55163.639430 1.00564 0.00498 HS r'
55163.642760 1.00904 0.00502 HS r'
55163.646090 0.99198 0.00513 HS r'
55163.649390 0.99396 0.00492 HS r'
55163.652720 1.00967 0.00513 HS r'
55163.656050 0.99299 0.00504 HS r'
55163.659350 1.00043 0.00500 HS r'
55163.662670 0.98798 0.00505 HS r'
55163.666000 1.00396 0.00508 HS r'
55163.740740 0.97978 0.00483 HS r'
55163.744060 0.97632 0.00491 HS r'
55163.747380 0.98900 0.00477 HS r'
55163.750710 0.98915 0.00484 HS r'
55163.754020 0.97119 0.00487 HS r'
55163.757330 0.98296 0.00480 HS r'
55163.760660 0.99454 0.00475 HS r'
55163.763980 0.98521 0.00470 HS r'
55163.770620 0.98008 0.00483 HS r'
55163.777280 0.99015 0.00470 HS r'
55163.780590 0.97592 0.00469 HS r'
55163.783930 0.96911 0.00468 HS r'
55163.787260 0.97746 0.00471 HS r'
55163.793860 0.96687 0.00474 HS r'
55163.797190 0.97570 0.00467 HS r'
55163.800520 0.99021 0.00466 HS r'
55163.803870 0.97350 0.00472 HS r'
55163.807210 0.96017 0.00471 HS r'
55163.810530 0.98459 0.00465 HS r'
55163.813870 0.99571 0.00472 HS r'
55163.817200 0.98875 0.00469 HS r'
55163.820490 0.98632 0.00465 HS r'
55163.823840 0.98195 0.00468 HS r'
55163.827190 0.98718 0.00473 HS r'
55163.833850 0.98547 0.00472 HS r'
55163.843860 0.97004 0.00479 HS r'
55163.850540 0.98560 0.00477 HS r'
55163.860570 1.01586 0.00494 HS r'
55164.586860 1.00188 0.00570 HS r'
55164.590140 0.99188 0.00561 HS r'
55164.593430 1.00239 0.00554 HS r'
55164.596730 1.01055 0.00566 HS r'
55164.600020 1.00913 0.00541 HS r'
55164.603330 0.98460 0.00588 HS r'
55164.606620 0.98610 0.00548 HS r'
55164.609880 0.99687 0.00536 HS r'
55164.616440 0.98728 0.00553 HS r'
55164.619760 1.00644 0.00532 HS r'
55164.626320 1.01573 0.00550 HS r'
55164.629620 0.99249 0.00535 HS r'
55164.632920 1.01552 0.00541 HS r'
55164.636230 1.01483 0.00529 HS r'
55164.639530 1.00395 0.00533 HS r'
55164.642810 0.98629 0.00523 HS r'
55164.646120 0.99747 0.00529 HS r'
55164.649410 0.99885 0.00522 HS r'
55164.652720 1.00461 0.00514 HS r'
55164.656030 1.00142 0.00532 HS r'
55164.659320 1.00950 0.00524 HS r'
55164.662620 1.01225 0.00503 HS r'
55164.665940 0.99480 0.00504 HS r'
55164.669250 1.00527 0.00524 HS r'
55164.672550 0.99972 0.00518 HS r'
55164.675870 0.99563 0.00513 HS r'
55164.679190 1.01487 0.00508 HS r'
55164.682490 1.01426 0.00491 HS r'
55164.685800 0.99348 0.00516 HS r'
55164.689090 1.00003 0.00488 HS r'
55164.692380 1.00497 0.00499 HS r'
55164.695720 0.99705 0.00517 HS r'
55164.699030 1.00943 0.00501 HS r'
55164.702320 0.99805 0.00507 HS r'
55164.705640 0.99923 0.00496 HS r'
55164.708960 1.01844 0.00483 HS r'
55164.712280 1.01228 0.00512 HS r'
55164.715610 0.99588 0.00495 HS r'
55164.718930 1.00805 0.00491 HS r'
55164.722250 1.00485 0.00510 HS r'
55164.725560 1.00718 0.00495 HS r'
55164.728870 0.99305 0.00504 HS r'
55164.732190 1.00304 0.00497 HS r'
55164.735510 0.98030 0.00512 HS r'
55164.738820 0.98579 0.00509 HS r'
55164.742140 0.99776 0.00493 HS r'
55164.745470 1.00476 0.00503 HS r'
55164.748770 0.99815 0.00489 HS r'
55164.752070 1.01010 0.00497 HS r'
55164.755380 1.00519 0.00489 HS r'
55164.758710 1.00327 0.00500 HS r'
55164.762010 1.00474 0.00481 HS r'
55164.765310 1.02381 0.00478 HS r'
55164.768620 1.00382 0.00495 HS r'
55164.771920 0.99147 0.00481 HS r'
55164.775240 0.98912 0.00491 HS r'
55164.778560 0.99316 0.00481 HS r'
55164.781870 0.99942 0.00477 HS r'
55164.785180 0.98608 0.00482 HS r'
55164.788490 0.99047 0.00479 HS r'
55164.791810 0.99816 0.00485 HS r'
55164.795130 0.99720 0.00475 HS r'
55164.798460 1.00363 0.00470 HS r'
55164.805120 1.01014 0.00463 HS r'
55164.808450 1.00701 0.00459 HS r'
55164.821660 1.00596 0.00461 HS r'
55164.824980 1.01509 0.00467 HS r'
55164.831660 1.00708 0.00463 HS r'
55164.841640 0.99432 0.00474 HS r'
55164.844970 0.99967 0.00463 HS r'
55164.848320 1.00316 0.00467 HS r'
55164.851630 0.99441 0.00479 HS r'
55164.854980 0.99882 0.00475 HS r'
55164.858310 1.00125 0.00485 HS r'
55165.539050 0.99843 0.00645 HS r'
55165.542610 1.01465 0.00646 HS r'
55165.545880 1.00108 0.00612 HS r'
55165.558700 0.99550 0.00652 HS r'
55165.562030 1.00041 0.00611 HS r'
55165.565290 0.99857 0.00598 HS r'
55165.568570 1.00917 0.00592 HS r'
55165.571850 1.01237 0.00590 HS r'
55165.575120 0.99029 0.00595 HS r'
55165.578390 1.00403 0.00628 HS r'
55165.581650 1.00687 0.00609 HS r'
55165.584910 0.99790 0.00566 HS r'
55165.588180 1.00796 0.00553 HS r'
55165.591440 0.99210 0.00600 HS r'
55165.597950 1.00251 0.00540 HS r'
55165.601250 1.00392 0.00539 HS r'
55165.604530 0.99352 0.00593 HS r'
55165.607790 0.99774 0.00577 HS r'
55165.611070 0.99566 0.00568 HS r'
55165.614340 0.99140 0.00553 HS r'
55165.617630 0.98093 0.00562 HS r'
55165.620900 1.00903 0.00560 HS r'
55165.624190 0.99254 0.00555 HS r'
55165.627490 1.00077 0.00547 HS r'
55165.630800 0.99265 0.00558 HS r'
55165.634070 0.99147 0.00558 HS r'
55165.637360 1.00418 0.00538 HS r'
55165.640660 1.01000 0.00526 HS r'
55165.643940 1.00800 0.00519 HS r'
55165.647260 0.99282 0.00520 HS r'
55165.650570 0.98561 0.00531 HS r'
55165.653850 0.98956 0.00529 HS r'
55165.657170 0.97868 0.00547 HS r'
55165.660460 0.99682 0.00529 HS r'
55165.663750 1.00493 0.00529 HS r'
55165.667060 0.99988 0.00513 HS r'
55165.670370 0.99143 0.00526 HS r'
55165.673670 0.99877 0.00519 HS r'
55165.676960 0.98985 0.00530 HS r'
55165.680260 1.01419 0.00538 HS r'
55165.683560 0.99320 0.00535 HS r'
55165.686870 1.00416 0.00520 HS r'
55165.690140 0.99901 0.00524 HS r'
55165.693430 0.99713 0.00525 HS r'
55165.696730 1.01229 0.00508 HS r'
55165.700030 0.98927 0.00524 HS r'
55165.703320 1.01058 0.00514 HS r'
55165.706630 0.99822 0.00518 HS r'
55165.709900 1.00618 0.00522 HS r'
55165.803770 0.99070 0.00510 HS r'
55165.807070 0.99753 0.00488 HS r'
55165.810380 1.01203 0.00490 HS r'
55165.813690 1.01077 0.00501 HS r'
55165.816990 1.00426 0.00491 HS r'
55165.820270 0.99906 0.00482 HS r'
55165.823580 0.99546 0.00480 HS r'
55165.826910 0.98732 0.00486 HS r'
55165.830150 0.99480 0.00480 HS r'
55165.840060 0.99047 0.00473 HS r'
55165.846690 1.00119 0.00472 HS r'
55165.850020 0.99306 0.00471 HS r'
55165.853350 1.00931 0.00472 HS r'
55165.856670 0.99770 0.00475 HS r'
55165.860000 1.00107 0.00489 HS r'
55165.863310 0.99873 0.00525 HS r'
55166.512420 0.98240 0.00693 HS r'
55166.535060 1.01125 0.00619 HS r'
55166.590710 1.00660 0.00673 HS r'
55166.593970 1.01903 0.00626 HS r'
55166.600490 1.01987 0.00639 HS r'
55166.603740 0.98570 0.00627 HS r'
55166.607000 0.99161 0.00633 HS r'
55166.610270 1.02022 0.00610 HS r'
55166.613540 0.98924 0.00611 HS r'
55166.616820 1.00595 0.00603 HS r'
55166.620070 0.98446 0.00630 HS r'
55166.626580 1.00650 0.00594 HS r'
55166.629870 1.01052 0.00585 HS r'
55166.636410 1.01206 0.00556 HS r'
55166.639710 1.01085 0.00574 HS r'
55166.642990 1.02480 0.00554 HS r'
55166.646240 0.99717 0.00580 HS r'
55166.649530 0.99023 0.00602 HS r'
55166.652780 0.99750 0.00575 HS r'
55166.656080 1.01569 0.00561 HS r'
55166.659360 0.98522 0.00578 HS r'
55166.662640 1.00676 0.00550 HS r'
55166.665890 0.99855 0.00557 HS r'
55166.669180 1.00706 0.00563 HS r'
55166.681510 1.00410 0.00603 HS r'
55166.684860 1.01057 0.00589 HS r'
55166.688170 1.01424 0.00564 HS r'
55166.691440 1.01040 0.00530 HS r'
55166.694740 0.98442 0.00567 HS r'
55166.698000 1.00736 0.00578 HS r'
55166.701290 1.00672 0.00547 HS r'
55166.704570 0.98858 0.00565 HS r'
55166.707870 1.00587 0.00551 HS r'
55166.711160 1.01529 0.00532 HS r'
55166.714450 1.01573 0.00559 HS r'
55166.717750 1.01191 0.00537 HS r'
55166.720950 1.02936 0.00564 HS r'
55166.724220 0.98499 0.00570 HS r'
55166.727520 1.00850 0.00526 HS r'
55166.730830 1.02716 0.00567 HS r'
55166.734110 1.02145 0.00542 HS r'
55166.737400 0.99434 0.00548 HS r'
55166.740690 1.01500 0.00531 HS r'
55166.743970 1.01590 0.00521 HS r'
55166.747240 1.00534 0.00546 HS r'
55166.750540 1.00699 0.00554 HS r'
55166.753850 0.99032 0.00560 HS r'
55166.757130 0.98082 0.00550 HS r'
55166.760400 1.00159 0.00549 HS r'
55166.763670 1.01535 0.00557 HS r'
55166.766950 0.98306 0.00565 HS r'
55166.770230 1.01075 0.00581 HS r'
55166.773510 0.99319 0.00542 HS r'
55166.776790 0.99758 0.00560 HS r'
55166.780050 0.99775 0.00536 HS r'
55166.783330 0.98021 0.00563 HS r'
55166.786610 1.01283 0.00551 HS r'
55166.789890 1.00574 0.00521 HS r'
55166.793180 0.99591 0.00528 HS r'
55166.796450 0.98278 0.00571 HS r'
55166.799740 1.00191 0.00546 HS r'
55166.803010 1.00154 0.00541 HS r'
55166.834780 0.99591 0.00553 HS r'
55166.838060 0.99623 0.00556 HS r'
55166.841360 1.00952 0.00533 HS r'
55167.296300 0.98838 0.00931 HS r'
55167.302780 0.99627 0.00717 HS r'
55167.306030 1.02184 0.00761 HS r'
55167.309300 1.02341 0.00676 HS r'
55167.312540 0.99042 0.00720 HS r'
55167.315790 1.00440 0.00771 HS r'
55167.319040 1.00594 0.00735 HS r'
55167.322290 0.98756 0.00740 HS r'
55167.325550 1.00185 0.00718 HS r'
55167.328800 1.02759 0.00640 HS r'
55167.332050 1.00868 0.00718 HS r'
55167.335300 1.00830 0.00680 HS r'
55167.338550 1.01683 0.00672 HS r'
55167.341800 1.00031 0.00671 HS r'
55167.345030 1.01073 0.00751 HS r'
55167.351530 0.99037 0.00634 HS r'
55167.354790 1.00722 0.00693 HS r'
55167.361330 0.99184 0.00633 HS r'
55167.364590 1.00845 0.00650 HS r'
55167.371100 0.99061 0.00706 HS r'
55167.374350 0.98834 0.00598 HS r'
55167.377620 0.97768 0.00658 HS r'
55167.387410 0.98020 0.00617 HS r'
55167.400490 0.98398 0.00628 HS r'
55167.407030 0.95341 0.00580 HS r'
55167.410310 0.99249 0.00619 HS r'
55167.413600 0.98493 0.00640 HS r'
55167.416850 0.97628 0.00638 HS r'
55167.420130 0.97416 0.00606 HS r'
55167.423410 0.99174 0.00563 HS r'
55167.426690 0.98589 0.00629 HS r'
55167.429960 0.95279 0.00592 HS r'
55167.433230 0.98565 0.00572 HS r'
55167.436500 0.99201 0.00593 HS r'
55167.439780 0.99265 0.00610 HS r'
55167.443040 0.96915 0.00589 HS r'
55167.446330 0.98908 0.00565 HS r'
55167.452880 0.97724 0.00611 HS r'
55167.456150 0.98261 0.00568 HS r'
55167.462700 0.98432 0.00638 HS r'
55167.465970 0.99679 0.00572 HS r'
55167.469240 0.99269 0.00571 HS r'
55167.472490 1.00929 0.00573 HS r'
55167.475760 0.98505 0.00576 HS r'
55167.482310 0.98850 0.00575 HS r'
55167.485580 1.00843 0.00569 HS r'
55167.488850 1.01326 0.00571 HS r'
55167.492130 1.00043 0.00599 HS r'
55167.495400 1.00790 0.00598 HS r'
55167.498680 1.02411 0.00562 HS r'
55167.508500 0.97906 0.00585 HS r'
55167.511790 0.99985 0.00556 HS r'
55167.515080 0.99700 0.00569 HS r'
55167.518350 1.00057 0.00617 HS r'
55167.521640 0.99370 0.00597 HS r'
55167.524900 0.99491 0.00577 HS r'
55167.531450 1.00116 0.00589 HS r'
55167.533550 1.00652 0.00805 HS r'
55167.534720 1.01139 0.00555 HS r'
55167.537130 0.99481 0.00814 HS r'
55167.537990 1.01441 0.00532 HS r'
55167.540360 1.03595 0.00757 HS r'
55167.541250 1.00301 0.00576 HS r'
55167.543600 0.98808 0.00752 HS r'
55167.544520 1.00620 0.00594 HS r'
55167.546860 0.98447 0.00722 HS r'
55167.547780 1.00392 0.00565 HS r'
55167.550090 1.01410 0.00758 HS r'
55167.553350 1.01999 0.00793 HS r'
55167.554320 1.01175 0.00612 HS r'
55167.556620 1.00336 0.00750 HS r'
55167.557590 1.00221 0.00600 HS r'
55167.559850 1.00388 0.00753 HS r'
55167.563100 1.02055 0.00718 HS r'
55167.564140 1.00285 0.00562 HS r'
55167.566340 1.00172 0.00742 HS r'
55167.567420 1.00704 0.00594 HS r'
55167.570690 0.97849 0.00602 HS r'
55167.573960 0.99344 0.00590 HS r'
55167.577240 1.00817 0.00585 HS r'
55167.580510 0.99988 0.00583 HS r'
55167.583780 1.00572 0.00638 HS r'
55167.587050 1.01281 0.00553 HS r'
55167.590340 1.00594 0.00589 HS r'
55167.593610 1.03405 0.00554 HS r'
55167.596890 0.98482 0.00612 HS r'
55167.600160 1.00464 0.00601 HS r'
55167.603430 0.98844 0.00578 HS r'
55167.606710 1.00482 0.00605 HS r'
55167.613240 1.00673 0.00604 HS r'
55167.619800 0.99646 0.00562 HS r'
55167.623070 1.03099 0.00555 HS r'
55167.626360 1.02052 0.00603 HS r'
55168.293720 1.01741 0.00798 HS r'
55168.297160 0.98488 0.00772 HS r'
55168.300410 1.01965 0.00762 HS r'
55168.303670 0.97625 0.00731 HS r'
55168.306920 0.99731 0.00718 HS r'
55168.310200 1.00563 0.00723 HS r'
55168.313450 0.97849 0.00749 HS r'
55168.316720 0.99334 0.00743 HS r'
55168.319970 0.99239 0.00705 HS r'
55168.323240 0.98587 0.00699 HS r'
55168.326490 0.99919 0.00702 HS r'
55168.329760 1.02554 0.00705 HS r'
55168.333020 0.99282 0.00701 HS r'
55168.336300 1.01004 0.00651 HS r'
55168.339570 1.01580 0.00666 HS r'
55168.342840 1.02401 0.00729 HS r'
55168.346100 1.00351 0.00667 HS r'
55168.349360 0.99867 0.00685 HS r'
55168.352640 0.98826 0.00655 HS r'
55168.355900 1.00957 0.00699 HS r'
55168.359190 1.01919 0.00667 HS r'
55168.362460 1.00578 0.00675 HS r'
55168.382060 0.99002 0.00670 HS r'
55168.385330 1.00201 0.00684 HS r'
55168.388610 0.99984 0.00656 HS r'
55168.391910 1.00447 0.00652 HS r'
55168.398470 1.00734 0.00592 HS r'
55168.401740 1.00993 0.00620 HS r'
55168.405030 0.99726 0.00599 HS r'
55168.408320 0.99600 0.00579 HS r'
55168.411630 1.01635 0.00604 HS r'
55168.414930 0.99002 0.00582 HS r'
55168.424780 0.98296 0.00579 HS r'
55168.431350 0.96843 0.00634 HS r'
55168.437900 1.01584 0.00556 HS r'
55168.441170 0.99699 0.00564 HS r'
55168.444430 0.99533 0.00611 HS r'
55168.447720 1.00201 0.00626 HS r'
55168.450980 1.00407 0.00586 HS r'
55168.454260 1.00272 0.00606 HS r'
55168.457540 0.99639 0.00603 HS r'
55168.460810 0.98833 0.00577 HS r'
55168.464100 0.99033 0.00623 HS r'
55168.467380 0.98908 0.00606 HS r'
55168.470650 1.00112 0.00571 HS r'
55168.473930 0.99138 0.00569 HS r'
55168.477200 1.00582 0.00600 HS r'
55168.480490 1.00421 0.00628 HS r'
55168.483760 0.99747 0.00544 HS r'
55168.487030 0.99859 0.00576 HS r'
55168.490300 0.98980 0.00587 HS r'
55168.493590 0.98667 0.00587 HS r'
55168.496890 0.98791 0.00586 HS r'
55168.500170 1.00983 0.00636 HS r'
55168.503450 1.00778 0.00583 HS r'
55168.506730 1.00995 0.00585 HS r'
55168.510020 1.00224 0.00600 HS r'
55168.513300 0.98884 0.00614 HS r'
55168.516590 1.00303 0.00637 HS r'
55168.519870 0.98917 0.00579 HS r'
55168.523150 1.00651 0.00595 HS r'
55168.526430 0.99020 0.00602 HS r'
55168.529730 0.98454 0.00604 HS r'
55168.532410 1.00435 0.00659 HS r'
55168.533010 1.00162 0.00637 HS r'
55168.535990 0.99623 0.00737 HS r'
55168.536280 1.01240 0.00613 HS r'
55168.539250 1.00192 0.00703 HS r'
55168.539560 0.99570 0.00586 HS r'
55168.542510 0.99815 0.00760 HS r'
55168.542850 1.02511 0.00597 HS r'
55168.545760 1.00806 0.00708 HS r'
55168.546110 0.98287 0.00654 HS r'
55168.548990 1.00837 0.00683 HS r'
55168.549410 1.00401 0.00635 HS r'
55168.552250 1.00055 0.00726 HS r'
55168.552700 0.99403 0.00580 HS r'
55168.555490 0.99390 0.00693 HS r'
55168.555970 0.99805 0.00583 HS r'
55168.558760 1.00449 0.00658 HS r'
55168.559240 1.00832 0.00597 HS r'
55168.562020 0.99359 0.00659 HS r'
55168.562520 0.97816 0.00610 HS r'
55168.565270 1.00795 0.00681 HS r'
55168.565790 0.98667 0.00642 HS r'
55168.568560 1.00241 0.00678 HS r'
55168.569070 0.99805 0.00622 HS r'
55168.571820 0.99681 0.00665 HS r'
55168.572350 1.00101 0.00591 HS r'
55168.575100 0.99274 0.00684 HS r'
55168.575630 0.99613 0.00595 HS r'
55168.578360 0.98135 0.00677 HS r'
55168.578910 0.98557 0.00625 HS r'
55168.581610 1.02056 0.00685 HS r'
55168.582210 0.96654 0.00603 HS r'
55168.584890 0.99266 0.00617 HS r'
55168.585490 0.99069 0.00593 HS r'
55168.588150 1.00992 0.00680 HS r'
55168.588770 0.96912 0.00600 HS r'
55168.591410 1.00404 0.00628 HS r'
55168.595320 1.02034 0.00632 HS r'
55168.598600 1.02996 0.00569 HS r'
55168.601890 1.01061 0.00610 HS r'
55168.605170 1.00460 0.00593 HS r'
55168.608450 1.01593 0.00583 HS r'
55168.611750 1.00507 0.00646 HS r'
55168.615010 1.03167 0.00597 HS r'
55168.618290 1.00916 0.00620 HS r'
55168.621550 1.00302 0.00640 HS r'
55168.624820 1.01342 0.00606 HS r'
55168.628100 1.02979 0.00625 HS r'
55168.675570 1.01798 0.00758 HS r'
55168.708040 1.00946 0.00593 HS r'
55168.731840 1.02088 0.00902 HS r'
55168.788790 0.99590 0.00762 HS r'
55168.849040 0.99123 0.00640 HS r'
55169.304590 0.99218 0.00569 HS r'
55169.311190 1.01306 0.00589 HS r'
55169.314490 0.98880 0.00620 HS r'
55169.317790 0.99059 0.00597 HS r'
55169.321100 0.98815 0.00618 HS r'
55169.324390 0.98890 0.00632 HS r'
55169.327690 1.00496 0.00605 HS r'
55169.330980 0.99752 0.00658 HS r'
55169.334270 1.01340 0.00622 HS r'
55169.337570 0.98431 0.00648 HS r'
55169.340860 0.98450 0.00643 HS r'
55169.344150 0.99833 0.00587 HS r'
55169.347420 1.01172 0.00586 HS r'
55169.350710 0.99983 0.00607 HS r'
55169.354000 0.98868 0.00606 HS r'
55169.357280 0.99318 0.00584 HS r'
55169.360570 0.98203 0.00626 HS r'
55169.363860 1.02619 0.00585 HS r'
55169.370410 0.99802 0.00663 HS r'
55169.380270 1.00471 0.00620 HS r'
55169.383570 0.99057 0.00581 HS r'
55169.390150 0.97812 0.00560 HS r'
55169.393460 0.98747 0.00571 HS r'
55169.403350 0.98491 0.00578 HS r'
55169.406650 0.99150 0.00601 HS r'
55169.409960 0.99526 0.00596 HS r'
55169.416540 1.01758 0.00535 HS r'
55169.419820 1.00883 0.00518 HS r'
55169.423120 1.00637 0.00544 HS r'
55169.426420 0.99307 0.00531 HS r'
55169.429700 0.97986 0.00590 HS r'
55169.433020 0.99976 0.00570 HS r'
55169.436300 0.99116 0.00585 HS r'
55169.439600 0.99137 0.00607 HS r'
55169.446180 0.99645 0.00557 HS r'
55169.449470 1.00009 0.00536 HS r'
55169.452780 1.00680 0.00563 HS r'
55169.456070 0.98700 0.00545 HS r'
55169.459360 0.98703 0.00616 HS r'
55169.462640 0.99940 0.00614 HS r'
55169.465940 1.02239 0.00542 HS r'
55169.469220 1.00293 0.00552 HS r'
55169.472520 1.02056 0.00550 HS r'
55169.475830 0.98032 0.00554 HS r'
55169.479110 1.01655 0.00543 HS r'
55169.482430 0.99680 0.00586 HS r'
55169.485730 1.01668 0.00554 HS r'
55169.489040 1.00008 0.00542 HS r'
55169.492330 1.00131 0.00567 HS r'
55169.498940 1.00727 0.00579 HS r'
55169.502230 0.99388 0.00557 HS r'
55169.508820 0.98067 0.00586 HS r'
55169.515400 1.01286 0.00541 HS r'
55169.518690 1.00690 0.00539 HS r'
55169.521990 1.00953 0.00545 HS r'
55169.525270 1.01473 0.00528 HS r'
55169.528560 1.01092 0.00571 HS r'
55169.531860 1.00267 0.00565 HS r'
55169.535150 0.99524 0.00538 HS r'
55169.538430 0.99896 0.00563 HS r'
55169.541730 1.00859 0.00562 HS r'
55169.545030 0.98592 0.00520 HS r'
55169.548340 1.00265 0.00520 HS r'
55169.551620 0.99671 0.00568 HS r'
55169.554900 0.99928 0.00573 HS r'
55169.558190 1.00451 0.00588 HS r'
55169.561470 0.99502 0.00540 HS r'
55169.564760 1.01102 0.00557 HS r'
55169.568050 1.02495 0.00578 HS r'
55169.571340 0.99924 0.00571 HS r'
55169.574640 0.98842 0.00584 HS r'
55169.577940 1.02008 0.00526 HS r'
55169.581230 0.99012 0.00593 HS r'
55169.584510 0.99646 0.00585 HS r'
55169.587780 1.01171 0.00569 HS r'
55169.591080 0.99379 0.00607 HS r'
55169.594370 0.98581 0.00634 HS r'
55169.597660 1.00395 0.00644 HS r'
55169.600950 0.99032 0.00568 HS r'
55169.604250 1.00353 0.00595 HS r'
55169.610840 1.00384 0.00616 HS r'
55169.614130 0.98756 0.00621 HS r'
55169.617410 0.99259 0.00582 HS r'
55169.620690 1.02663 0.00638 HS r'
55169.623980 0.99935 0.00699 HS r'
55169.627260 0.99486 0.00656 HS r'
55170.295250 1.00794 0.00463 HS r'
55170.318720 1.00130 0.00455 HS r'
55170.335490 1.00354 0.00474 HS r'
55170.357530 0.98911 0.00535 HS r'
55170.390430 1.00685 0.00520 HS r'
55170.397000 0.98801 0.01050 HS r'
55170.410040 0.98877 0.00628 HS r'
55170.416620 1.00672 0.00789 HS r'
55170.444130 1.00296 0.00564 HS r'
55170.473630 1.00816 0.00684 HS r'
55170.493390 1.00629 0.00622 HS r'
55170.503190 1.02524 0.00498 HS r'
55170.509730 0.99189 0.00547 HS r'
55170.519620 1.00341 0.00517 HS r'
55170.558980 0.96193 0.00763 HS r'
55170.568970 1.01048 0.00545 HS r'
55170.572060 1.00094 0.00478 HS r'
55170.575450 0.99464 0.00493 HS r'
55170.575520 1.00393 0.00564 HS r'
55170.578810 1.00973 0.00479 HS r'
55170.582130 1.00719 0.00480 HS r'
55170.585460 0.99291 0.00474 HS r'
55170.588770 1.00082 0.00481 HS r'
55170.592080 1.00725 0.00491 HS r'
55170.595420 1.00731 0.00491 HS r'
55170.598720 0.99939 0.00496 HS r'
55170.602030 0.99488 0.00493 HS r'
55170.605340 1.00059 0.00489 HS r'
55170.608650 1.00037 0.00509 HS r'
55170.616850 1.00828 0.00652 HS r'
55170.824220 0.99840 0.00647 HS r'
55170.827580 0.99310 0.00609 HS r'
55171.356010 0.99562 0.00444 HS r'
55171.376040 0.99776 0.00449 HS r'
55171.382760 0.99494 0.00493 HS r'
55171.392730 0.99548 0.00472 HS r'
55171.402750 1.00578 0.00466 HS r'
55171.406100 0.98759 0.00494 HS r'
55171.409440 1.00550 0.00476 HS r'
55171.412790 1.02004 0.00476 HS r'
55171.416110 0.99023 0.00499 HS r'
55171.419460 1.02203 0.00472 HS r'
55171.422790 1.01901 0.00478 HS r'
55171.426110 1.00820 0.00463 HS r'
55171.432770 0.99365 0.00514 HS r'
55171.436100 0.97515 0.00503 HS r'
55171.439430 0.98788 0.00506 HS r'
55171.442740 0.97360 0.00512 HS r'
55171.499170 0.99614 0.00489 HS r'
55171.502620 1.02102 0.00504 HS r'
55171.506030 1.03589 0.00477 HS r'
55171.509400 0.99862 0.00484 HS r'
55171.519350 0.98982 0.00504 HS r'
55172.417660 0.98692 0.00465 HS r'
55172.519310 1.00004 0.00470 HS r'
55172.549290 0.99535 0.00481 HS r'
55172.562610 1.00775 0.00477 HS r'
55172.582610 0.98527 0.00500 HS r'
55172.592590 0.99161 0.00511 HS r'
55172.714760 1.00442 0.00481 HS r'
55172.718090 0.99845 0.00482 HS r'
55172.724730 1.00821 0.00477 HS r'
55172.728050 0.99503 0.00484 HS r'
55172.731360 1.01740 0.00474 HS r'
55172.734700 1.00248 0.00475 HS r'
55172.738010 1.00508 0.00466 HS r'
55172.748550 1.00896 0.00494 HS r'
55172.755390 1.01062 0.00496 HS r'
55173.296700 0.98429 0.00451 HS r'
55173.320250 1.01273 0.00448 HS r'
55173.326950 0.99097 0.00440 HS r'
55173.330280 1.00547 0.00453 HS r'
55173.347020 0.99921 0.00444 HS r'
55173.377180 0.99575 0.00430 HS r'
55173.444370 1.01785 0.00427 HS r'
55173.447720 1.02760 0.00423 HS r'
55173.451090 1.00314 0.00437 HS r'
55173.454440 1.00652 0.00427 HS r'
55173.457800 0.99736 0.00446 HS r'
55173.461150 0.98132 0.00445 HS r'
55173.464500 1.00495 0.00427 HS r'
55173.467870 0.98177 0.00440 HS r'
55173.471210 1.00098 0.00437 HS r'
55173.474550 0.99296 0.00432 HS r'
55173.477900 0.99897 0.00440 HS r'
55173.481260 1.00880 0.00433 HS r'
55173.487950 0.98429 0.00441 HS r'
55173.494650 1.01536 0.00431 HS r'
55173.497980 0.99383 0.00444 HS r'
55173.501350 1.00714 0.00442 HS r'
55173.504690 0.99539 0.00446 HS r'
55173.508040 0.99635 0.00438 HS r'
55173.514750 0.99530 0.00449 HS r'
55173.518110 1.00318 0.00438 HS r'
55173.521440 0.97525 0.00454 HS r'
55173.524790 1.01031 0.00442 HS r'
55173.528140 0.98404 0.00447 HS r'
55173.531480 0.99592 0.00438 HS r'
55173.534840 1.00419 0.00434 HS r'
55173.538180 1.01012 0.00446 HS r'
55173.541550 1.02432 0.00430 HS r'
55173.544910 1.01408 0.00434 HS r'
55173.548270 1.00590 0.00437 HS r'
55173.551600 0.99681 0.00448 HS r'
55173.554940 1.01584 0.00449 HS r'
55173.558290 0.99639 0.00447 HS r'
55173.561630 0.97118 0.00454 HS r'
55173.564970 1.00627 0.00438 HS r'
55173.568320 0.99925 0.00458 HS r'
55173.578360 1.00594 0.00446 HS r'
55173.581710 1.01278 0.00455 HS r'
55173.584490 1.00840 0.00694 HS r'
55173.585070 0.98726 0.00456 HS r'
55173.588410 1.00035 0.00455 HS r'
55173.591750 0.99717 0.00455 HS r'
55173.595090 0.99755 0.00457 HS r'
55173.598440 1.01365 0.00456 HS r'
55173.605160 1.00818 0.00466 HS r'
55173.608490 0.99437 0.00448 HS r'
55173.618520 1.03829 0.00452 HS r'
55174.277060 1.03221 0.00550 HS r'
55174.303980 0.99827 0.00440 HS r'
55174.317480 1.01224 0.00435 HS r'
55174.324240 1.00650 0.00438 HS r'
55174.334310 1.00648 0.00437 HS r'
55174.357800 1.01339 0.00432 HS r'
55174.381240 0.99794 0.00423 HS r'
55174.414930 1.01212 0.00415 HS r'
55174.438490 0.99791 0.00423 HS r'
55174.455330 1.01586 0.00413 HS r'
55174.465430 1.00644 0.00418 HS r'
55174.472140 1.00355 0.00420 HS r'
55174.475490 1.01019 0.00419 HS r'
55174.478860 0.99448 0.00426 HS r'
55174.482220 1.00780 0.00420 HS r'
55174.485560 1.01094 0.00425 HS r'
55174.492290 0.99949 0.00421 HS r'
55174.495640 0.99986 0.00424 HS r'
55174.498990 0.99559 0.00431 HS r'
55174.502370 0.99648 0.00422 HS r'
55174.505730 1.00429 0.00426 HS r'
55174.509090 1.01504 0.00421 HS r'
55174.512460 1.00314 0.00424 HS r'
55174.515820 1.00346 0.00420 HS r'
55174.519170 1.00199 0.00426 HS r'
55174.522530 0.99608 0.00427 HS r'
55174.535900 0.99174 0.00431 HS r'
55174.542650 1.02037 0.00427 HS r'
55174.546000 1.00243 0.00433 HS r'
55174.549360 1.00903 0.00432 HS r'
55174.556080 0.99682 0.00433 HS r'
55174.562780 1.01707 0.00425 HS r'
55174.579580 1.00650 0.00433 HS r'
55174.582940 1.02503 0.00433 HS r'
55174.589640 0.99439 0.00439 HS r'
55174.591180 1.00184 0.00474 HS r'
55174.594510 0.99907 0.00477 HS r'
55174.597830 1.00615 0.00476 HS r'
55174.601170 0.99757 0.00485 HS r'
55174.603100 1.02321 0.00442 HS r'
55174.604480 0.99897 0.00471 HS r'
55174.606480 0.98583 0.00443 HS r'
55174.607820 1.00190 0.00467 HS r'
55174.609830 1.00499 0.00445 HS r'
55174.626610 0.99515 0.00468 HS r'
55174.629950 0.99856 0.00485 HS r'
55174.630790 0.99213 0.00466 HS r'
55174.634150 0.99222 0.00468 HS r'
55174.637500 0.98879 0.00474 HS r'
55174.640870 0.99340 0.00470 HS r'
55174.644220 0.99600 0.00469 HS r'
55174.647550 1.00567 0.00462 HS r'
55174.650880 0.97043 0.00466 HS r'
55174.654230 0.99265 0.00470 HS r'
55174.657580 0.99805 0.00466 HS r'
55174.660910 0.97938 0.00467 HS r'
55174.664240 0.98817 0.00465 HS r'
55174.667580 0.98693 0.00466 HS r'
55174.670900 0.97300 0.00469 HS r'
55174.674240 1.00094 0.00463 HS r'
55174.677580 0.98736 0.00466 HS r'
55174.680900 0.99178 0.00461 HS r'
55174.684220 0.98674 0.00472 HS r'
55174.687560 0.99437 0.00466 HS r'
55174.690910 0.97404 0.00470 HS r'
55174.694240 0.97662 0.00468 HS r'
55174.697590 0.98992 0.00463 HS r'
55174.700930 0.99450 0.00467 HS r'
55174.704280 0.98104 0.00464 HS r'
55174.707600 0.97931 0.00469 HS r'
55174.710950 0.97534 0.00473 HS r'
55174.714310 0.99083 0.00465 HS r'
55174.717650 0.98373 0.00473 HS r'
55174.720960 1.00807 0.00465 HS r'
55174.724310 0.97143 0.00475 HS r'
55175.276870 0.98627 0.00558 HS r'
55175.291590 1.00139 0.00454 HS r'
55175.298250 1.00349 0.00551 HS r'
55175.358400 0.98854 0.00441 HS r'
55175.368230 0.99507 0.00579 HS r'
55175.374620 0.99274 0.00633 HS r'
55175.395290 0.97760 0.00454 HS r'
55175.431490 1.00177 0.00454 HS r'
55175.434820 0.99130 0.00514 HS r'
55175.474270 0.97787 0.00474 HS r'
55175.484130 0.99873 0.00496 HS r'
55175.490710 1.00889 0.00434 HS r'
55175.500610 1.00726 0.00458 HS r'
55175.520180 0.99030 0.00526 HS r'
55175.529950 0.98959 0.00506 HS r'
55175.530850 1.00434 0.00545 HS r'
55175.534130 0.99779 0.00530 HS r'
55175.537420 0.99398 0.00499 HS r'
55175.540740 0.99377 0.00494 HS r'
55175.549680 1.01159 0.00499 HS r'
55175.556320 0.99601 0.00520 HS r'
55175.569250 0.98729 0.00513 HS r'
55175.606200 1.00438 0.00466 HS r'
55175.607820 1.00455 0.00700 HS r'
55175.609520 1.00025 0.00471 HS r'
55175.612860 1.01494 0.00472 HS r'
55175.616180 1.00725 0.00468 HS r'
55175.619510 0.99929 0.00465 HS r'
55175.622860 1.00755 0.00470 HS r'
55175.626200 1.00415 0.00463 HS r'
55175.629550 0.99731 0.00463 HS r'
55175.632890 1.00101 0.00462 HS r'
55175.636250 1.00968 0.00462 HS r'
55175.714420 1.01265 0.00688 HS r'
55175.783230 0.98867 0.00587 HS r'
55176.283930 1.00183 0.00476 HS r'
55176.307370 0.98954 0.00444 HS r'
55176.327430 1.01229 0.00434 HS r'
55176.334100 1.00468 0.00450 HS r'
55176.337430 0.98377 0.00439 HS r'
55176.344120 0.98954 0.00443 HS r'
55176.357520 0.99986 0.00424 HS r'
55176.360870 0.99838 0.00434 HS r'
55176.364220 1.01682 0.00430 HS r'
55176.377570 0.99668 0.00429 HS r'
55176.380910 1.00274 0.00418 HS r'
55176.397720 1.00739 0.00412 HS r'
55176.401070 0.98280 0.00419 HS r'
55176.407780 1.00237 0.00432 HS r'
55176.411110 1.01689 0.00411 HS r'
55176.414450 1.02385 0.00411 HS r'
55176.491370 1.01026 0.00486 HS r'
55176.497910 0.98915 0.00530 HS r'
55176.514330 0.97969 0.00528 HS r'
55176.527280 0.98905 0.00458 HS r'
55176.534760 0.99137 0.00516 HS r'
55176.538060 1.00414 0.00496 HS r'
55176.541370 1.00561 0.00489 HS r'
55176.544700 1.00657 0.00484 HS r'
55176.548030 0.99410 0.00486 HS r'
55176.551330 0.99510 0.00486 HS r'
55176.554680 1.00644 0.00484 HS r'
55176.558040 0.99870 0.00481 HS r'
55176.561240 0.98880 0.00576 HS r'
55176.561370 1.01364 0.00476 HS r'
55176.564460 0.98276 0.00569 HS r'
55176.564700 1.00367 0.00487 HS r'
55176.568040 1.00160 0.00477 HS r'
55176.596900 0.99572 0.00620 HS r'
55176.650910 1.01046 0.00659 HS r'
55177.314540 1.00129 0.00460 HS r'
55177.337940 1.01046 0.00441 HS r'
55177.361400 1.02327 0.00441 HS r'
55177.364740 0.98003 0.00449 HS r'
55177.378130 0.98935 0.00437 HS r'
55177.394920 1.00931 0.00447 HS r'
55177.418420 1.00255 0.00422 HS r'
55177.441890 1.03351 0.00413 HS r'
55177.529220 0.99846 0.00424 HS r'
55177.531680 1.00754 0.00562 HS r'
55177.535010 1.00438 0.00509 HS r'
55177.538330 0.99233 0.00494 HS r'
55177.552700 1.00094 0.00430 HS r'
55177.572810 0.99010 0.00437 HS r'
55177.579510 0.98877 0.00437 HS r'
55177.603000 1.00699 0.00438 HS r'
55177.626450 1.00255 0.00482 HS r'
55177.799670 1.00851 0.00464 HS r'
55177.826870 1.00156 0.00481 HS r'
55178.335360 1.00131 0.00446 HS r'
55178.338730 0.98853 0.00547 HS r'
55178.370340 0.96185 0.00444 HS r'
55178.454240 1.00925 0.00494 HS r'
55178.511830 1.02198 0.00424 HS r'
55178.531960 1.04875 0.00414 HS r'
55178.532380 1.00759 0.00532 HS r'
55178.535320 1.00524 0.00424 HS r'
55178.535700 0.99303 0.00525 HS r'
55178.538710 1.00852 0.00419 HS r'
55178.539010 0.99532 0.00503 HS r'
55178.542320 0.99056 0.00494 HS r'
55178.545660 1.00077 0.00489 HS r'
55178.548980 0.98747 0.00488 HS r'
55178.552260 1.00188 0.00488 HS r'
55178.555600 1.00080 0.00485 HS r'
55178.558940 1.00021 0.00480 HS r'
55178.562270 1.00581 0.00477 HS r'
55178.565630 0.98832 0.00483 HS r'
55178.568990 0.99754 0.00477 HS r'
55178.572310 0.98912 0.00483 HS r'
55178.575660 1.01315 0.00469 HS r'
55178.585720 1.01272 0.00427 HS r'
55178.602540 0.99749 0.00435 HS r'
55178.616020 0.99461 0.00443 HS r'
55178.691350 1.00646 0.00615 HS r'
55179.288630 1.00718 0.00455 HS r'
55179.308720 0.99824 0.00446 HS r'
55179.375540 0.99736 0.00428 HS r'
55179.422520 0.99996 0.00537 HS r'
55179.515190 0.99304 0.00481 HS r'
55179.548060 0.97054 0.00513 HS r'
55179.722790 0.99839 0.00477 HS r'
55179.726150 0.99441 0.00473 HS r'
55179.729480 1.00244 0.00470 HS r'
55180.288980 1.04442 0.00559 HS r'
55180.389460 1.03797 0.00422 HS r'
55180.429770 0.98650 0.00428 HS r'
55180.436500 0.98633 0.00430 HS r'
55180.461130 1.00801 0.00424 HS r'
55180.464680 0.99063 0.00428 HS r'
55180.468240 1.02482 0.00420 HS r'
55180.530390 1.01678 0.00580 HS r'
55180.533950 0.99360 0.00564 HS r'
55180.537460 0.99321 0.00520 HS r'
55180.540850 0.99287 0.00492 HS r'
55180.544230 1.00589 0.00486 HS r'
55180.547770 1.00957 0.00482 HS r'
55180.551300 0.99702 0.00481 HS r'
55180.553370 1.00714 0.00433 HS r'
55180.554690 1.00889 0.00486 HS r'
55180.558190 0.99804 0.00477 HS r'
55180.561670 0.99316 0.00485 HS r'
55180.565180 1.01497 0.00477 HS r'
55180.568570 0.99668 0.00478 HS r'
55180.572070 0.99774 0.00477 HS r'
55180.575620 0.98903 0.00477 HS r'
55180.579170 1.00272 0.00470 HS r'
55180.582750 1.00360 0.00472 HS r'
55180.585240 1.01186 0.00451 HS r'
55180.586290 1.00327 0.00472 HS r'
55180.589790 1.00726 0.00471 HS r'
55180.593270 1.00167 0.00474 HS r'
55180.596800 0.99136 0.00472 HS r'
55180.712120 1.01029 0.00463 HS r'
55180.752210 0.99894 0.00461 HS r'
55180.775510 0.99959 0.00462 HS r'
55180.818090 0.99927 0.00476 HS r'
55180.854190 0.99588 0.00488 HS r'
55180.857510 0.99431 0.00509 HS r'
55180.860820 1.00201 0.00561 HS r'
55180.864100 1.00594 0.00601 HS r'
55181.360050 0.99693 0.00425 HS r'
55181.386980 1.00052 0.00422 HS r'
55181.393690 1.00421 0.00420 HS r'
55181.444000 1.01536 0.00415 HS r'
55181.470810 0.99790 0.00424 HS r'
55181.514500 1.01125 0.00422 HS r'
55181.533860 1.00101 0.00612 HS r'
55181.537120 0.99272 0.00544 HS r'
55181.537950 1.00526 0.00422 HS r'
55181.540390 0.99645 0.00507 HS r'
55181.543680 1.00147 0.00481 HS r'
55181.546970 1.01289 0.00483 HS r'
55181.550280 1.00192 0.00489 HS r'
55181.553600 0.99765 0.00478 HS r'
55181.554740 0.97235 0.00437 HS r'
55181.556940 0.99964 0.00484 HS r'
55181.558110 0.98330 0.00435 HS r'
55181.560260 0.99658 0.00480 HS r'
55181.563610 1.00578 0.00473 HS r'
55181.564830 1.01466 0.00444 HS r'
55181.570280 1.00044 0.00482 HS r'
55181.573610 1.00571 0.00485 HS r'
55181.574890 0.98971 0.00437 HS r'
55181.576930 0.99962 0.00476 HS r'
55181.580250 0.99992 0.00475 HS r'
55181.586900 1.00981 0.00475 HS r'
55181.588330 1.00141 0.00441 HS r'
55181.591700 0.98368 0.00446 HS r'
55181.593560 0.99950 0.00469 HS r'
55181.596900 0.98596 0.00473 HS r'
55181.620200 1.00006 0.00470 HS r'
55181.622000 0.99369 0.00455 HS r'
55181.625320 0.99112 0.00458 HS r'
55181.628660 0.98549 0.00503 HS r'
55181.818580 1.01379 0.00486 HS r'
55181.828470 0.99781 0.00504 HS r'
55181.831760 1.00333 0.00494 HS r'
55181.848200 0.99210 0.00536 HS r'
55181.864360 1.04567 0.01240 HS r'
55182.293260 0.99660 0.00444 HS r'
55182.377000 0.99811 0.00425 HS r'
55182.410410 1.02785 0.00416 HS r'
55182.430430 1.00645 0.00423 HS r'
55182.457160 0.96993 0.00431 HS r'
55182.480600 0.98062 0.00429 HS r'
55182.500700 0.97296 0.00428 HS r'
55182.504040 0.99867 0.00421 HS r'
55182.517440 0.99216 0.00427 HS r'
55182.520770 1.00131 0.00429 HS r'
55182.529140 0.99895 0.00588 HS r'
55182.534100 1.00619 0.00421 HS r'
55182.535710 1.00374 0.00520 HS r'
55182.539010 1.00520 0.00501 HS r'
55182.540780 0.96661 0.00435 HS r'
55182.545620 0.99805 0.00481 HS r'
55182.548930 1.00285 0.00479 HS r'
55182.552240 0.99644 0.00483 HS r'
55182.555540 1.00464 0.00480 HS r'
55182.558830 1.00660 0.00475 HS r'
55182.560800 0.98470 0.00440 HS r'
55182.562140 1.00873 0.00474 HS r'
55182.565460 0.99719 0.00482 HS r'
55182.568790 1.00226 0.00473 HS r'
55182.570830 0.99044 0.00438 HS r'
55182.572130 0.99801 0.00483 HS r'
55182.575430 0.99992 0.00475 HS r'
55182.578740 1.00160 0.00475 HS r'
55182.582070 1.01001 0.00469 HS r'
55182.585390 0.98599 0.00474 HS r'
55182.595280 1.00801 0.00466 HS r'
55182.598580 1.00095 0.00474 HS r'
55182.601910 1.01037 0.00463 HS r'
55182.605250 0.99460 0.00467 HS r'
55182.608600 1.00684 0.00461 HS r'
55182.611940 1.01214 0.00462 HS r'
55182.615270 1.00237 0.00469 HS r'
55182.641900 0.99063 0.00475 HS r'
55182.816350 1.00045 0.00627 HS r'
55182.819630 0.99737 0.00614 HS r'
55182.845570 1.00982 0.00912 HS r'
55182.848820 1.00454 0.00704 HS r'
55182.852070 0.99250 0.00790 HS r'
55182.855330 1.01817 0.00661 HS r'
55182.858630 1.02664 0.00734 HS r'
55182.861880 0.99087 0.01003 HS r'
55182.865130 0.99783 0.00817 HS r'
55183.297030 0.99245 0.00452 HS r'
55183.303710 0.98986 0.00445 HS r'
55183.310400 1.00536 0.00441 HS r'
55183.320450 1.00261 0.00438 HS r'
55183.373820 1.00282 0.00473 HS r'
55183.446560 0.98084 0.00607 HS r'
55183.466310 1.00245 0.00471 HS r'
55183.531910 1.00473 0.00461 HS r'
55183.580530 1.00561 0.00468 HS r'
55183.589830 1.00376 0.00560 HS r'
55183.603910 1.01232 0.00463 HS r'
55183.607230 1.00772 0.00463 HS r'
55183.613920 0.99387 0.00467 HS r'
55183.617270 1.00868 0.00466 HS r'
55183.620590 1.01166 0.00466 HS r'
55183.627230 0.99862 0.00467 HS r'
55183.630540 1.00383 0.00465 HS r'
55183.633850 1.01096 0.00462 HS r'
55183.647160 0.99880 0.00467 HS r'
55183.650490 0.98791 0.00469 HS r'
55183.653810 0.99802 0.00466 HS r'
55183.660450 1.00544 0.00465 HS r'
55183.683700 1.01289 0.00459 HS r'
55183.710290 1.01161 0.00462 HS r'
55183.720250 0.97130 0.00472 HS r'
55183.763460 0.98950 0.00471 HS r'
55183.770090 1.00023 0.00469 HS r'
55183.793310 0.99519 0.00479 HS r'
55183.796630 1.00556 0.00479 HS r'
55183.803270 0.99829 0.00476 HS r'
55183.809920 0.99796 0.00478 HS r'
55183.813240 1.01300 0.00482 HS r'
55183.816560 1.00836 0.00488 HS r'
55183.819870 1.01171 0.00480 HS r'
55183.823120 0.99459 0.00487 HS r'
55183.826440 0.99714 0.00488 HS r'
55183.833090 1.01125 0.00488 HS r'
55183.836410 1.00035 0.00484 HS r'
55183.839740 1.00168 0.00487 HS r'
55183.843070 1.00873 0.00487 HS r'
55183.846390 1.00058 0.00497 HS r'
55183.849640 1.00811 0.00517 HS r'
55183.852860 0.99302 0.00517 HS r'
55183.856180 0.99950 0.00514 HS r'
55183.859500 0.99542 0.00541 HS r'
55183.862790 1.00320 0.00548 HS r'
55184.382860 0.97614 0.00432 HS r'
55184.446270 0.97217 0.00435 HS r'
55184.469670 0.99371 0.00427 HS r'
55184.483020 1.00517 0.00424 HS r'
55184.513160 1.00772 0.00428 HS r'
55184.523180 0.99529 0.00430 HS r'
55184.559920 0.98731 0.00434 HS r'
55184.578360 1.00909 0.00464 HS r'
55184.588380 1.00451 0.00474 HS r'
55184.591710 1.00567 0.00472 HS r'
55184.595020 1.00808 0.00470 HS r'
55184.598330 0.99869 0.00467 HS r'
55184.601640 0.99008 0.00476 HS r'
55184.604960 1.00832 0.00468 HS r'
55184.608280 0.99094 0.00468 HS r'
55184.611580 0.99750 0.00467 HS r'
55184.614910 0.99167 0.00470 HS r'
55184.618220 1.01094 0.00464 HS r'
55184.621540 1.00565 0.00462 HS r'
55184.624850 1.00569 0.00464 HS r'
55184.628180 0.99730 0.00466 HS r'
55184.631510 1.00350 0.00468 HS r'
55184.634850 0.99882 0.00467 HS r'
55184.638160 1.01370 0.00463 HS r'
55184.641480 1.00785 0.00463 HS r'
55184.644790 1.00796 0.00465 HS r'
55184.648100 1.00316 0.00465 HS r'
55184.651380 1.00754 0.00468 HS r'
55184.654680 1.00316 0.00468 HS r'
55184.658010 1.01625 0.00461 HS r'
55184.661320 1.01423 0.00463 HS r'
55184.664630 1.02412 0.00461 HS r'
55184.667930 1.00877 0.00467 HS r'
55184.671200 1.00315 0.00466 HS r'
55184.674510 1.00316 0.00465 HS r'
55184.684480 1.00353 0.00467 HS r'
55184.694430 1.01343 0.00462 HS r'
55184.697730 1.00888 0.00464 HS r'
55184.714340 1.01424 0.00460 HS r'
55184.721000 1.01920 0.00461 HS r'
55184.734260 0.99451 0.00468 HS r'
55184.747510 0.99770 0.00470 HS r'
55184.787330 1.00450 0.00482 HS r'
55184.793960 0.99094 0.00499 HS r'
55184.797280 1.01603 0.00501 HS r'
55184.803880 1.00690 0.00513 HS r'
55184.807200 0.99528 0.00516 HS r'
55184.810500 1.00496 0.00524 HS r'
55184.813820 1.00247 0.00552 HS r'
55184.817120 1.01863 0.00558 HS r'
55184.820430 1.00759 0.00610 HS r'
55184.823730 0.99307 0.00601 HS r'
55184.827010 0.99277 0.00600 HS r'
55184.830300 1.00471 0.00580 HS r'
55184.836920 0.99092 0.00583 HS r'
55184.840180 1.00282 0.00595 HS r'
55184.843490 1.00145 0.00584 HS r'
55184.846770 1.00326 0.00532 HS r'
55184.850070 1.00670 0.00513 HS r'
55184.856650 1.00616 0.00642 HS r'
55185.304390 1.00167 0.00443 HS r'
55185.398010 0.98574 0.00430 HS r'
55185.434670 0.99310 0.00421 HS r'
55185.448070 1.02522 0.00423 HS r'
55185.478160 1.01590 0.00423 HS r'
55185.481500 0.98140 0.00432 HS r'
55185.504900 0.97565 0.00430 HS r'
55185.528270 1.01786 0.00419 HS r'
55185.538290 0.99461 0.00430 HS r'
55185.576270 0.96866 0.00477 HS r'
55185.589600 0.98627 0.00474 HS r'
55185.592910 0.99097 0.00471 HS r'
55185.596220 0.97979 0.00474 HS r'
55185.599540 0.98718 0.00468 HS r'
55185.602880 0.98919 0.00473 HS r'
55185.606170 0.98042 0.00472 HS r'
55185.609480 0.99335 0.00468 HS r'
55185.612790 0.99032 0.00470 HS r'
55185.616130 0.97514 0.00472 HS r'
55185.619440 0.97809 0.00471 HS r'
55185.622770 0.98531 0.00472 HS r'
55185.624430 0.96157 0.00489 HS r'
55185.626080 0.99751 0.00469 HS r'
55185.629390 0.98353 0.00474 HS r'
55185.639360 0.97978 0.00473 HS r'
55185.642670 0.98063 0.00477 HS r'
55185.645980 0.98292 0.00473 HS r'
55185.649290 0.99415 0.00465 HS r'
55185.652620 0.98515 0.00468 HS r'
55185.655950 0.98348 0.00468 HS r'
55185.659260 0.99305 0.00466 HS r'
55185.662590 0.99799 0.00464 HS r'
55185.665900 0.99249 0.00466 HS r'
55185.689150 0.99132 0.00467 HS r'
55185.692470 0.99635 0.00467 HS r'
55185.702430 1.01329 0.00470 HS r'
55185.709090 0.99689 0.00465 HS r'
55185.715730 0.99420 0.00465 HS r'
55185.742310 0.99146 0.00471 HS r'
55185.745640 1.00604 0.00465 HS r'
55185.755600 0.98804 0.00470 HS r'
55185.788840 0.98570 0.00478 HS r'
55185.795510 0.99815 0.00474 HS r'
55185.798830 1.00651 0.00471 HS r'
55185.802160 1.00456 0.00476 HS r'
55185.805480 0.99792 0.00476 HS r'
55185.808820 0.99967 0.00472 HS r'
55185.812140 1.00370 0.00479 HS r'
55185.815470 0.99989 0.00476 HS r'
55185.818820 1.00065 0.00482 HS r'
55185.822150 1.00285 0.00478 HS r'
55185.825490 0.99909 0.00482 HS r'
55185.828840 1.00806 0.00480 HS r'
55185.832150 1.01247 0.00476 HS r'
55185.835490 0.99573 0.00484 HS r'
55185.838810 0.99296 0.00486 HS r'
55185.842130 1.00691 0.00483 HS r'
55185.845430 0.99234 0.00494 HS r'
55185.848750 0.99831 0.00489 HS r'
55185.852050 0.99793 0.00497 HS r'
55185.855370 1.00465 0.00494 HS r'
55185.858670 0.99488 0.00526 HS r'
55185.861960 1.00566 0.00522 HS r'
55185.865230 0.99516 0.00606 HS r'
55186.314150 1.00307 0.00473 HS r'
55186.464890 1.02551 0.00423 HS r'
55186.501660 0.97941 0.00438 HS r'
55186.565170 0.98457 0.00446 HS r'
55186.576820 1.00640 0.00467 HS r'
55186.590200 1.00350 0.00473 HS r'
55186.593520 0.99578 0.00471 HS r'
55186.596840 0.99948 0.00471 HS r'
55186.603500 0.98954 0.00468 HS r'
55186.606770 1.00452 0.00471 HS r'
55186.608710 1.00339 0.00449 HS r'
55186.610070 1.00307 0.00465 HS r'
55186.613380 1.00295 0.00467 HS r'
55186.616710 0.99292 0.00470 HS r'
55186.620000 0.98441 0.00471 HS r'
55186.626640 1.00892 0.00464 HS r'
55186.629970 0.99623 0.00468 HS r'
55186.633310 1.00370 0.00466 HS r'
55186.639960 0.99542 0.00470 HS r'
55186.643280 1.00186 0.00467 HS r'
55186.649920 0.99613 0.00471 HS r'
55186.653240 1.00379 0.00466 HS r'
55186.656570 0.99504 0.00469 HS r'
55186.659920 0.99443 0.00466 HS r'
55186.676510 1.00084 0.00465 HS r'
55186.683160 0.99755 0.00466 HS r'
55186.689760 0.99877 0.00462 HS r'
55186.696410 1.01409 0.00458 HS r'
55186.699730 0.98552 0.00470 HS r'
55186.703050 0.99628 0.00468 HS r'
55186.706340 0.98588 0.00469 HS r'
55186.709660 1.01105 0.00464 HS r'
55186.713000 1.00576 0.00467 HS r'
55186.722960 0.98596 0.00466 HS r'
55186.729590 1.01707 0.00461 HS r'
55186.736230 1.00980 0.00461 HS r'
55186.749530 0.99814 0.00468 HS r'
55186.759460 0.99114 0.00471 HS r'
55186.772740 0.99150 0.00474 HS r'
55186.785990 0.99303 0.00477 HS r'
55186.789330 1.00541 0.00471 HS r'
55186.792630 1.00528 0.00477 HS r'
55186.795990 0.99919 0.00478 HS r'
55186.799320 1.01287 0.00473 HS r'
55186.802650 0.99793 0.00480 HS r'
55186.805970 0.99148 0.00481 HS r'
55186.809280 1.00976 0.00479 HS r'
55186.812620 1.00266 0.00482 HS r'
55186.815920 0.99844 0.00486 HS r'
55186.819240 1.00334 0.00483 HS r'
55186.822540 0.99037 0.00486 HS r'
55186.825860 0.99120 0.00489 HS r'
55186.829170 0.99516 0.00485 HS r'
55186.832480 0.99199 0.00486 HS r'
55186.835800 1.00899 0.00483 HS r'
55186.839130 0.99777 0.00492 HS r'
55186.842440 1.00113 0.00494 HS r'
55186.845770 1.00442 0.00493 HS r'
55186.849070 0.99792 0.00512 HS r'
55186.852390 0.99695 0.00512 HS r'
55186.855700 0.99929 0.00509 HS r'
55186.859020 1.00784 0.00517 HS r'
55186.862310 1.01293 0.00562 HS r'
55186.865570 1.00756 0.00649 HS r'
55187.598780 1.01867 0.00468 HS r'
55187.602080 1.00180 0.00471 HS r'
55187.605420 1.00462 0.00472 HS r'
55187.612060 1.00544 0.00471 HS r'
55187.621980 0.98101 0.00476 HS r'
55187.635260 0.99556 0.00470 HS r'
55187.638590 1.01623 0.00466 HS r'
55187.648560 1.00109 0.00468 HS r'
55187.655210 0.98992 0.00468 HS r'
55187.658550 1.00969 0.00466 HS r'
55187.661870 1.00382 0.00465 HS r'
55187.668520 0.99987 0.00464 HS r'
55187.671850 1.00346 0.00464 HS r'
55187.675150 0.99448 0.00469 HS r'
55187.681780 1.01728 0.00467 HS r'
55187.708360 1.00651 0.00468 HS r'
55187.715000 0.99781 0.00463 HS r'
55187.718310 1.01347 0.00461 HS r'
55187.724940 1.00950 0.00464 HS r'
55187.728270 0.99967 0.00466 HS r'
55187.731610 0.98685 0.00466 HS r'
55187.734940 1.01276 0.00461 HS r'
55187.738270 1.00039 0.00467 HS r'
55187.744890 0.99595 0.00465 HS r'
55187.751510 1.00592 0.00467 HS r'
55187.754830 0.99999 0.00469 HS r'
55187.768110 0.99416 0.00470 HS r'
55187.774780 0.99677 0.00471 HS r'
55187.781480 0.99510 0.00469 HS r'
55187.784810 1.00668 0.00469 HS r'
55187.788170 1.00273 0.00469 HS r'
55187.791500 1.00516 0.00473 HS r'
55187.794830 0.99887 0.00475 HS r'
55187.798150 1.01137 0.00470 HS r'
55187.801470 1.00458 0.00477 HS r'
55187.804790 1.00188 0.00474 HS r'
55187.808120 1.00747 0.00474 HS r'
55187.811450 0.99833 0.00480 HS r'
55187.814770 1.00264 0.00479 HS r'
55187.818110 0.99817 0.00482 HS r'
55187.821450 1.00461 0.00475 HS r'
55187.824780 1.00260 0.00481 HS r'
55187.828110 1.00556 0.00483 HS r'
55187.831430 1.00486 0.00483 HS r'
55187.834760 0.99938 0.00489 HS r'
55187.838060 1.00171 0.00488 HS r'
55187.841380 0.99379 0.00494 HS r'
55187.844700 0.98885 0.00498 HS r'
55187.848010 0.99460 0.00499 HS r'
55187.851300 0.99491 0.00508 HS r'
55187.854600 0.99577 0.00511 HS r'
55187.857900 1.00001 0.00518 HS r'
55187.861190 0.99331 0.00530 HS r'
55188.331840 1.01497 0.00600 HS r'
55188.348500 0.99300 0.00443 HS r'
55188.375110 1.01074 0.00453 HS r'
55188.577860 1.00837 0.00465 HS r'
55188.584440 0.99949 0.00481 HS r'
55188.587770 0.99895 0.00475 HS r'
55188.591100 1.00820 0.00474 HS r'
55188.594400 1.00734 0.00473 HS r'
55188.597710 0.99982 0.00475 HS r'
55188.601010 0.99898 0.00476 HS r'
55188.604320 1.00248 0.00471 HS r'
55188.607630 1.00629 0.00472 HS r'
55188.610940 0.99186 0.00472 HS r'
55188.614250 0.99966 0.00471 HS r'
55188.617570 1.00240 0.00469 HS r'
55188.620890 1.00192 0.00478 HS r'
55188.624190 1.00527 0.00467 HS r'
55188.627480 0.99548 0.00473 HS r'
55188.630820 1.00500 0.00467 HS r'
55188.634120 0.99248 0.00470 HS r'
55188.637450 1.00656 0.00466 HS r'
55188.640800 1.00630 0.00467 HS r'
55188.644100 1.00794 0.00464 HS r'
55188.647420 0.98353 0.00472 HS r'
55188.650730 1.00529 0.00469 HS r'
55188.657400 0.99543 0.00465 HS r'
55188.664020 0.99233 0.00473 HS r'
55188.667350 1.01691 0.00462 HS r'
55188.674020 1.01582 0.00461 HS r'
55188.680700 1.00852 0.00465 HS r'
55188.684040 1.00052 0.00467 HS r'
55188.694040 0.99401 0.00470 HS r'
55188.697360 1.01366 0.00464 HS r'
55188.700680 0.99442 0.00468 HS r'
55188.704000 0.98400 0.00471 HS r'
55188.707330 0.99543 0.00468 HS r'
55188.713930 0.98330 0.00473 HS r'
55188.717250 1.01338 0.00467 HS r'
55188.720580 0.99555 0.00469 HS r'
55188.723870 1.00762 0.00465 HS r'
55189.536400 1.00101 0.00528 HS r'
55189.539680 0.99712 0.00499 HS r'
55189.542960 0.99988 0.00501 HS r'
55189.546240 1.00201 0.00489 HS r'
55189.549560 1.01349 0.00477 HS r'
55189.552860 0.99596 0.00488 HS r'
55189.556160 1.00745 0.00479 HS r'
55189.559460 1.00298 0.00483 HS r'
55189.562790 0.99644 0.00484 HS r'
55189.566100 0.99958 0.00480 HS r'
55189.569420 1.00175 0.00480 HS r'
55189.572730 1.00227 0.00473 HS r'
55189.576050 1.00789 0.00480 HS r'
55189.579360 0.99975 0.00472 HS r'
55189.582680 1.00634 0.00472 HS r'
55189.586000 1.00118 0.00474 HS r'
55189.589310 0.99473 0.00479 HS r'
55189.592620 1.00272 0.00472 HS r'
55189.595930 1.00236 0.00471 HS r'
55189.599230 0.99616 0.00472 HS r'
55189.602540 1.00656 0.00471 HS r'
55189.605860 1.00571 0.00471 HS r'
55189.609200 0.99827 0.00474 HS r'
55189.612520 1.00604 0.00468 HS r'
55189.615840 1.00402 0.00468 HS r'
55189.619140 1.00305 0.00473 HS r'
55189.622470 1.00338 0.00468 HS r'
55189.625790 1.00371 0.00471 HS r'
55189.629110 0.99383 0.00472 HS r'
55189.632430 1.00665 0.00463 HS r'
55189.635750 1.01755 0.00462 HS r'
55189.639090 0.99558 0.00469 HS r'
55189.672330 0.98141 0.00473 HS r'
55189.695570 0.98937 0.00467 HS r'
55189.705540 0.99034 0.00463 HS r'
55189.732090 0.98778 0.00464 HS r'
55189.781920 0.99850 0.00470 HS r'
55189.791910 0.99710 0.00472 HS r'
55189.795240 1.00268 0.00483 HS r'
55189.798540 1.00057 0.00473 HS r'
55189.801900 1.00222 0.00477 HS r'
55189.805210 0.99418 0.00477 HS r'
55189.808540 0.99793 0.00480 HS r'
55189.811850 0.99717 0.00488 HS r'
55189.815160 1.00158 0.00482 HS r'
55189.818480 0.99924 0.00483 HS r'
55189.821790 0.99977 0.00485 HS r'
55189.825130 0.99662 0.00483 HS r'
55189.828460 0.99855 0.00489 HS r'
55189.831770 0.99811 0.00486 HS r'
55189.844790 0.99691 0.00506 HS r'
55189.851420 0.99855 0.00500 HS r'
55189.854720 0.99246 0.00506 HS r'
55189.858000 0.99457 0.00518 HS r'
55189.861280 0.99697 0.00522 HS r'
55189.864570 0.98747 0.00556 HS r'
55192.387510 1.00325 0.00467 HS r'
55192.394140 0.97843 0.00484 HS r'
55192.397460 1.02115 0.00471 HS r'
55192.407390 0.97641 0.00480 HS r'
55192.423960 1.02074 0.00465 HS r'
55192.483710 0.96802 0.00452 HS r'
55192.503710 1.01707 0.00427 HS r'
55192.533800 1.00098 0.00428 HS r'
55193.457510 1.00284 0.00622 HS r'
55193.513350 1.02284 0.00540 HS r'
55193.542740 0.98239 0.00489 HS r'
55193.556050 0.99639 0.00605 HS r'
55193.569190 0.97669 0.00772 HS r'
55194.290070 1.00382 0.00595 HS r'
55194.293330 1.01257 0.00635 HS r'
55194.309710 0.99812 0.00596 HS r'
55194.312970 0.99117 0.00637 HS r'
55194.316240 0.99804 0.00600 HS r'
55194.322770 0.99216 0.00612 HS r'
55194.368330 1.00486 0.00587 HS r'
55194.371600 1.00488 0.00555 HS r'
55194.503860 0.96610 0.00526 HS r'
55194.526820 1.02651 0.00548 HS r'
55194.530120 1.01021 0.00532 HS r'
55194.687370 0.99669 0.00506 HS r'
55194.690930 0.99054 0.00577 HS r'
55194.708060 0.99430 0.00532 HS r'
55194.711490 0.99055 0.00526 HS r'
55194.714840 1.00121 0.00531 HS r'
55194.718260 1.01643 0.00510 HS r'
55194.721700 0.98973 0.00534 HS r'
55194.725190 1.00164 0.00533 HS r'
55194.728590 0.99770 0.00531 HS r'
55194.732000 0.99079 0.00535 HS r'
55194.735500 1.00519 0.00518 HS r'
55194.738970 1.00388 0.00529 HS r'
55194.742440 0.99838 0.00527 HS r'
55194.745880 1.00448 0.00551 HS r'
55194.749350 1.00114 0.00528 HS r'
55194.752820 1.00404 0.00532 HS r'
55194.756290 1.01033 0.00550 HS r'
55194.759580 0.98748 0.00522 HS r'
55194.762890 1.00587 0.00533 HS r'
55194.766190 0.99244 0.00545 HS r'
55194.769430 1.01187 0.00528 HS r'
55194.772740 0.99436 0.00530 HS r'
55194.776020 1.00529 0.00535 HS r'
55194.779320 1.01403 0.00525 HS r'
55194.782620 1.00342 0.00534 HS r'
55194.785890 1.00737 0.00507 HS r'
55194.789170 1.00000 0.00516 HS r'
55194.792450 1.01601 0.00498 HS r'
55194.795770 1.00173 0.00515 HS r'
55194.799070 1.00944 0.00513 HS r'
55194.802370 1.00730 0.00520 HS r'
55194.805670 1.00730 0.00498 HS r'
55194.808970 0.99798 0.00500 HS r'
55194.815590 1.00213 0.00487 HS r'
55194.818900 0.99384 0.00494 HS r'
55194.822210 1.00692 0.00496 HS r'
55194.828830 1.00338 0.00496 HS r'
55194.832100 0.99976 0.00494 HS r'
55194.838740 0.98569 0.00527 HS r'
55194.845320 0.99387 0.00513 HS r'
55195.286970 0.99168 0.00767 HS r'
55195.290210 0.98388 0.00672 HS r'
55195.296730 0.99153 0.00675 HS r'
55195.303250 1.00877 0.00613 HS r'
55195.309770 1.01330 0.00651 HS r'
55195.313040 0.99953 0.00634 HS r'
55195.316310 0.99965 0.00613 HS r'
55195.319580 0.99424 0.00648 HS r'
55195.322850 0.99814 0.00628 HS r'
55195.326100 0.99769 0.00618 HS r'
55195.329370 0.99554 0.00658 HS r'
55195.332630 1.01286 0.00603 HS r'
55195.335890 0.98933 0.00585 HS r'
55195.352210 0.99734 0.00652 HS r'
55195.361960 1.01667 0.00664 HS r'
55195.365210 0.98273 0.00631 HS r'
55195.368470 1.02803 0.00594 HS r'
55195.371730 1.01410 0.00623 HS r'
55195.375020 1.01737 0.00565 HS r'
55195.381520 0.99078 0.00589 HS r'
55195.384780 1.01913 0.00623 HS r'
55195.414080 0.97730 0.00738 HS r'
55195.436770 0.99358 0.00783 HS r'
55195.475710 0.96731 0.00674 HS r'
55195.504890 1.02478 0.00674 HS r'
55195.534150 1.00719 0.00737 HS r'
55195.537680 1.00603 0.00623 HS r'
55195.540910 0.99503 0.00642 HS r'
55195.544180 1.00423 0.00587 HS r'
55195.547170 0.99966 0.00676 HS r'
55195.547440 0.99412 0.00581 HS r'
55195.550680 0.99408 0.00627 HS r'
55195.553910 1.01336 0.00578 HS r'
55195.557160 0.98823 0.00608 HS r'
55195.560410 0.99791 0.00629 HS r'
55195.563650 0.99599 0.00591 HS r'
55195.566890 1.00332 0.00609 HS r'
55195.570030 0.97959 0.00695 HS r'
55195.570130 0.99923 0.00579 HS r'
55195.573380 0.99294 0.00559 HS r'
55195.576610 0.99578 0.00606 HS r'
55195.579860 0.99623 0.00565 HS r'
55195.583120 0.98239 0.00564 HS r'
55195.586370 1.00926 0.00560 HS r'
55195.589620 0.98781 0.00586 HS r'
55195.592850 1.00727 0.00575 HS r'
55195.596100 1.00870 0.00559 HS r'
55195.599340 1.01682 0.00568 HS r'
55195.602580 0.99159 0.00561 HS r'
55195.609080 0.99993 0.00588 HS r'
55195.612330 0.99931 0.00559 HS r'
55195.615590 0.99883 0.00586 HS r'
55195.618840 1.02216 0.00545 HS r'
55195.622090 0.98738 0.00581 HS r'
55195.625330 0.99712 0.00551 HS r'
55195.628580 1.00387 0.00561 HS r'
55195.631830 1.00805 0.00573 HS r'
55195.635070 1.01124 0.00561 HS r'
55195.638310 1.00458 0.00538 HS r'
55195.641550 0.97282 0.00588 HS r'
55195.644780 1.00850 0.00555 HS r'
55195.648030 0.98456 0.00561 HS r'
55195.651280 1.01548 0.00545 HS r'
55195.654530 0.98922 0.00598 HS r'
55195.657790 0.99413 0.00580 HS r'
55195.661030 0.99200 0.00555 HS r'
55195.664290 0.99072 0.00569 HS r'
55195.667550 0.99048 0.00580 HS r'
55195.670790 1.01528 0.00559 HS r'
55195.674040 1.00709 0.00555 HS r'
55195.677290 0.97923 0.00564 HS r'
55195.680540 0.98958 0.00550 HS r'
55195.683800 1.02082 0.00580 HS r'
55195.687040 1.01916 0.00579 HS r'
55195.690290 1.00176 0.00581 HS r'
55195.693540 1.01839 0.00560 HS r'
55195.696790 1.01995 0.00540 HS r'
55195.700040 1.00008 0.00531 HS r'
55195.703290 0.97810 0.00569 HS r'
55195.706530 1.00513 0.00549 HS r'
55195.709780 1.02140 0.00589 HS r'
55195.713040 1.01432 0.00547 HS r'
55195.716280 1.01399 0.00576 HS r'
55195.719520 1.01657 0.00564 HS r'
55195.722750 0.99929 0.00610 HS r'
55195.725970 1.00874 0.00579 HS r'
55195.729240 0.99062 0.00597 HS r'
55195.732480 0.99884 0.00551 HS r'
55195.735730 1.01407 0.00605 HS r'
55195.738970 0.98033 0.00588 HS r'
55195.742230 0.99704 0.00565 HS r'
55195.745500 1.00501 0.00571 HS r'
55195.748730 0.98889 0.00595 HS r'
55195.751970 1.01938 0.00566 HS r'
55195.755220 1.00346 0.00579 HS r'
55195.758480 0.99189 0.00600 HS r'
55195.761730 0.97936 0.00591 HS r'
55195.764970 1.00707 0.00585 HS r'
55195.768180 0.98373 0.00608 HS r'
55195.771450 0.99629 0.00635 HS r'
55195.774710 1.00249 0.00597 HS r'
55195.777930 0.99322 0.00597 HS r'
55195.781230 0.99687 0.00580 HS r'
55195.784480 0.99302 0.00619 HS r'
55195.787730 0.98538 0.00610 HS r'
55195.790970 1.00223 0.00621 HS r'
55195.794220 0.99297 0.00597 HS r'
55195.797470 1.00134 0.00585 HS r'
55195.800700 1.00814 0.00632 HS r'
55195.803950 1.00519 0.00634 HS r'
55195.807210 1.01324 0.00587 HS r'
55195.810440 0.99815 0.00626 HS r'
55195.813690 0.97770 0.00630 HS r'
55195.816930 0.99783 0.00590 HS r'
55195.820160 0.98163 0.00606 HS r'
55195.823410 1.00763 0.00563 HS r'
55195.826660 0.98961 0.00616 HS r'
55195.829890 1.00564 0.00611 HS r'
55195.833130 0.98899 0.00599 HS r'
55195.836380 0.99845 0.00609 HS r'
55195.839620 0.97528 0.00592 HS r'
55195.842880 0.99505 0.00566 HS r'
55196.537770 0.99715 0.00627 HS r'
55196.541020 0.98409 0.00737 HS r'
55196.544280 0.98437 0.00615 HS r'
55196.547530 1.00329 0.00642 HS r'
55196.550790 0.97405 0.00642 HS r'
55196.554050 0.98872 0.00600 HS r'
55196.557310 1.01103 0.00655 HS r'
55196.560550 0.97247 0.00669 HS r'
55196.563810 0.98781 0.00606 HS r'
55196.567120 0.97885 0.00678 HS r'
55196.570410 0.98370 0.00665 HS r'
55196.573680 0.98760 0.00617 HS r'
55196.576960 1.00006 0.00638 HS r'
55196.580220 1.00495 0.00614 HS r'
55196.583500 0.99381 0.00602 HS r'
55196.586760 0.99509 0.00623 HS r'
55196.590030 0.99379 0.00607 HS r'
55196.593300 0.99934 0.00607 HS r'
55196.596570 1.00800 0.00656 HS r'
55196.599870 0.99351 0.00644 HS r'
55196.603140 0.99451 0.00606 HS r'
55196.606420 0.99077 0.00649 HS r'
55196.609670 0.99646 0.00627 HS r'
55196.612900 0.99083 0.00625 HS r'
55196.616180 1.00345 0.00606 HS r'
55196.619480 1.00146 0.00611 HS r'
55196.622750 1.00950 0.00609 HS r'
55196.626040 1.00741 0.00578 HS r'
55196.629330 0.98532 0.00632 HS r'
55196.632630 1.01449 0.00610 HS r'
55196.635910 1.00699 0.00604 HS r'
55196.639200 1.02361 0.00615 HS r'
55196.642480 1.00920 0.00628 HS r'
55196.645720 0.98022 0.00612 HS r'
55196.649010 0.98729 0.00605 HS r'
55196.652300 0.99486 0.00679 HS r'
55196.655560 0.99067 0.00587 HS r'
55196.658820 0.99754 0.00600 HS r'
55196.662090 1.01919 0.00597 HS r'
55196.665360 0.98013 0.00694 HS r'
55196.668650 1.00509 0.00614 HS r'
55196.671920 1.00642 0.00635 HS r'
55196.675190 0.99195 0.00646 HS r'
55196.678490 1.00052 0.00651 HS r'
55196.681770 0.99235 0.00638 HS r'
55196.685100 0.99709 0.00624 HS r'
55196.688400 1.00316 0.00595 HS r'
55196.691670 0.99355 0.00603 HS r'
55196.694950 1.00318 0.00623 HS r'
55196.698240 0.98200 0.00599 HS r'
55196.701520 1.00525 0.00604 HS r'
55196.704820 1.00260 0.00621 HS r'
55196.708080 0.99589 0.00606 HS r'
55196.711360 1.00581 0.00613 HS r'
55196.714630 0.99775 0.00637 HS r'
55196.717890 0.97949 0.00627 HS r'
55196.721160 1.00205 0.00661 HS r'
55196.724450 1.01594 0.00596 HS r'
55196.727730 0.99261 0.00612 HS r'
55196.730970 0.99230 0.00618 HS r'
55196.734250 1.02179 0.00598 HS r'
55196.737510 1.01229 0.00625 HS r'
55196.740800 0.99771 0.00636 HS r'
55196.744070 0.99822 0.00628 HS r'
55196.747350 1.00102 0.00599 HS r'
55196.750620 0.99501 0.00628 HS r'
55196.753880 0.98479 0.00634 HS r'
55196.757130 1.01870 0.00633 HS r'
55196.760420 0.97682 0.00673 HS r'
55196.763690 0.99843 0.00710 HS r'
55196.766940 0.99880 0.00711 HS r'
55196.770200 0.99003 0.00650 HS r'
55196.773500 1.01565 0.00622 HS r'
55196.776770 0.99006 0.00634 HS r'
55196.780050 1.00000 0.00673 HS r'
55196.783310 0.99768 0.00701 HS r'
55196.786530 0.99969 0.00648 HS r'
55196.789770 1.01065 0.00642 HS r'
55196.792980 1.01662 0.00666 HS r'
55196.796230 0.99734 0.00744 HS r'
55196.799470 1.01841 0.00683 HS r'
55196.802690 1.00366 0.00733 HS r'
55196.805920 1.00023 0.00655 HS r'
55196.809150 1.00369 0.00646 HS r'
55196.812360 1.00293 0.00732 HS r'
55196.815580 1.01127 0.00693 HS r'
55196.818810 1.01001 0.00766 HS r'
55196.825270 1.01440 0.00737 HS r'
55196.828490 0.99387 0.00734 HS r'
55196.834960 0.99661 0.00701 HS r'
55196.838170 0.99842 0.00733 HS r'
55196.841380 1.00652 0.00769 HS r'
55196.844610 0.99484 0.00846 HS r'
55197.538020 0.99897 0.00673 HS r'
55197.541320 1.00094 0.00675 HS r'
55197.544610 1.01688 0.00668 HS r'
55197.547920 1.00198 0.00640 HS r'
55197.551210 1.00242 0.00657 HS r'
55197.554490 1.01135 0.00670 HS r'
55197.557780 0.99681 0.00613 HS r'
55197.561070 1.00845 0.00633 HS r'
55197.564380 1.01046 0.00596 HS r'
55197.567640 1.00146 0.00614 HS r'
55197.570890 1.00486 0.00609 HS r'
55197.574130 0.99432 0.00637 HS r'
55197.577380 1.00567 0.00658 HS r'
55197.580600 0.99322 0.00637 HS r'
55197.583850 0.99691 0.00636 HS r'
55197.587080 1.01478 0.00606 HS r'
55197.590330 1.00370 0.00584 HS r'
55197.593570 0.99648 0.00585 HS r'
55197.596820 1.01695 0.00618 HS r'
55197.600090 1.01029 0.00635 HS r'
55197.603350 1.00058 0.00618 HS r'
55197.606620 1.00941 0.00627 HS r'
55197.609870 0.98881 0.00627 HS r'
55197.613110 0.98521 0.00617 HS r'
55197.616340 1.01022 0.00600 HS r'
55197.619590 1.01998 0.00570 HS r'
55197.622860 0.99191 0.00605 HS r'
55197.626110 0.98520 0.00623 HS r'
55197.629390 0.98602 0.00618 HS r'
55197.632630 1.01034 0.00609 HS r'
55197.635860 0.99933 0.00630 HS r'
55197.639120 0.97362 0.00638 HS r'
55197.642370 0.98972 0.00608 HS r'
55197.645600 1.00377 0.00601 HS r'
55197.648840 0.99824 0.00636 HS r'
55197.652070 0.97838 0.00698 HS r'
55197.655310 0.97669 0.00619 HS r'
55197.658580 0.99514 0.00611 HS r'
55197.661830 0.99744 0.00657 HS r'
55197.665080 1.02254 0.00622 HS r'
55197.668310 1.00545 0.00637 HS r'
55197.671560 1.00980 0.00629 HS r'
55197.674790 1.01281 0.00658 HS r'
55197.678020 1.01104 0.00659 HS r'
55197.681260 0.99734 0.00644 HS r'
55197.684500 1.01453 0.00624 HS r'
55197.687730 1.00491 0.00633 HS r'
55197.690990 0.99527 0.00594 HS r'
55197.694230 1.02240 0.00634 HS r'
55197.697480 1.00656 0.00634 HS r'
55197.700740 1.00229 0.00652 HS r'
55197.703970 0.98889 0.00645 HS r'
55197.707190 0.99098 0.00596 HS r'
55197.710380 1.01524 0.00645 HS r'
55197.713640 0.98886 0.00647 HS r'
55197.716860 0.98115 0.00641 HS r'
55197.720100 0.99192 0.00633 HS r'
55197.723340 1.00431 0.00649 HS r'
55197.726580 1.01045 0.00596 HS r'
55197.729810 1.00633 0.00630 HS r'
55197.733040 1.00574 0.00649 HS r'
55197.736290 0.99644 0.00671 HS r'
55197.739510 0.99464 0.00634 HS r'
55197.742770 1.00712 0.00645 HS r'
55197.746000 0.98165 0.00663 HS r'
55197.749220 1.00307 0.00621 HS r'
55197.752450 0.99601 0.00638 HS r'
55197.755690 1.00455 0.00636 HS r'
55197.758930 1.00763 0.00663 HS r'
55197.762180 0.97675 0.00670 HS r'
55197.765430 0.99593 0.00692 HS r'
55197.768660 0.99463 0.00658 HS r'
55197.771890 0.99806 0.00669 HS r'
55197.775120 0.99399 0.00699 HS r'
55197.778370 0.99650 0.00665 HS r'
55197.781610 0.99940 0.00635 HS r'
55197.784840 1.01325 0.00680 HS r'
55197.788070 1.01140 0.00659 HS r'
55197.791290 1.01478 0.00694 HS r'
55197.794530 1.00103 0.00707 HS r'
55197.797750 1.00594 0.00735 HS r'
55197.800970 0.98351 0.00747 HS r'
55197.804190 0.98830 0.00709 HS r'
55197.807430 1.00660 0.00748 HS r'
55197.810660 0.99399 0.00733 HS r'
55197.813900 1.02126 0.00697 HS r'
55197.817120 0.98683 0.00807 HS r'
55197.820340 0.98051 0.00735 HS r'
55197.823590 0.99943 0.00755 HS r'
55197.826800 0.99702 0.00833 HS r'
55197.830020 0.99412 0.00804 HS r'
55197.833230 1.00810 0.00836 HS r'
55197.836480 1.00278 0.00746 HS r'
55197.839690 1.00714 0.00850 HS r'
55197.842920 0.98813 0.00817 HS r'
55198.538060 1.00428 0.00563 HS r'
55198.541330 0.99050 0.00536 HS r'
55198.547940 1.01245 0.00547 HS r'
55198.551220 0.98989 0.00561 HS r'
55198.554500 0.99734 0.00535 HS r'
55198.557800 0.99706 0.00578 HS r'
55198.561060 1.00009 0.00552 HS r'
55198.564330 1.00906 0.00539 HS r'
55198.567580 1.00198 0.00555 HS r'
55198.570850 0.99993 0.00575 HS r'
55198.574120 1.00864 0.00546 HS r'
55198.577400 0.98899 0.00570 HS r'
55198.580670 1.00177 0.00550 HS r'
55198.583930 1.00211 0.00548 HS r'
55198.587210 0.97958 0.00585 HS r'
55198.590450 0.99737 0.00561 HS r'
55198.593730 1.01662 0.00570 HS r'
55198.597010 0.99449 0.00561 HS r'
55198.600280 0.99492 0.00579 HS r'
55198.603560 1.00662 0.00562 HS r'
55198.606840 0.99774 0.00563 HS r'
55198.610120 0.99929 0.00568 HS r'
55198.613390 0.99318 0.00570 HS r'
55198.616670 1.01157 0.00567 HS r'
55198.619930 1.02311 0.00553 HS r'
55198.623200 0.98869 0.00565 HS r'
55198.626450 1.00087 0.00603 HS r'
55198.629720 1.01550 0.00562 HS r'
55198.632990 1.01231 0.00552 HS r'
55198.636250 0.99453 0.00565 HS r'
55198.639510 0.98753 0.00573 HS r'
55198.642770 0.98388 0.00594 HS r'
55198.646030 0.99992 0.00583 HS r'
55198.649330 0.99035 0.00571 HS r'
55198.655830 1.00282 0.00576 HS r'
55198.659080 1.02266 0.00559 HS r'
55198.662350 0.97347 0.00575 HS r'
55198.665610 1.00315 0.00550 HS r'
55198.668890 0.99544 0.00605 HS r'
55198.672130 1.00126 0.00605 HS r'
55198.675400 0.98101 0.00575 HS r'
55198.678680 1.00748 0.00570 HS r'
55198.681960 0.97268 0.00639 HS r'
55198.685220 0.99427 0.00574 HS r'
55198.688490 0.99606 0.00573 HS r'
55198.691750 0.97289 0.00588 HS r'
55198.695030 1.01394 0.00594 HS r'
55198.698320 0.97918 0.00588 HS r'
55198.701560 0.99324 0.00579 HS r'
55198.704830 0.97800 0.00578 HS r'
55198.708080 1.01422 0.00559 HS r'
55198.711340 0.99756 0.00642 HS r'
55198.714590 1.00317 0.00585 HS r'
55198.717800 0.98577 0.00603 HS r'
55198.721100 0.98570 0.00583 HS r'
55198.724380 0.99826 0.00610 HS r'
55198.727650 0.98102 0.00571 HS r'
55198.730910 0.98655 0.00600 HS r'
55198.734170 0.99257 0.00622 HS r'
55198.737430 0.99922 0.00580 HS r'
55198.740690 0.98183 0.00559 HS r'
55198.743950 1.01125 0.00605 HS r'
55198.747210 0.97401 0.00599 HS r'
55198.750470 0.99161 0.00567 HS r'
55198.756970 0.99579 0.00599 HS r'
55198.760230 0.99903 0.00602 HS r'
55198.763490 0.97864 0.00604 HS r'
55198.766730 1.00747 0.00586 HS r'
55198.769980 0.98788 0.00616 HS r'
55198.773250 1.02020 0.00643 HS r'
55198.776500 0.99824 0.00614 HS r'
55198.779770 0.97794 0.00597 HS r'
55198.783040 1.01331 0.00635 HS r'
55198.786290 0.99848 0.00669 HS r'
55198.789540 0.99626 0.00638 HS r'
55198.792790 0.99561 0.00626 HS r'
55198.796020 1.00542 0.00654 HS r'
55198.799280 1.01754 0.00637 HS r'
55198.802530 0.99746 0.00650 HS r'
55198.805790 0.98649 0.00640 HS r'
55198.809050 0.99580 0.00635 HS r'
55198.812280 0.98991 0.00636 HS r'
55198.815540 1.01884 0.00677 HS r'
55198.818780 1.01011 0.00675 HS r'
55198.822010 0.98410 0.00732 HS r'
55198.825240 0.99809 0.00718 HS r'
55198.828490 1.00617 0.00650 HS r'
55198.831720 1.00810 0.00686 HS r'
55198.834950 0.99737 0.00720 HS r'
55198.838180 0.98149 0.00737 HS r'
55201.538110 1.00018 0.00514 HS r'
55201.541400 1.00234 0.00492 HS r'
55201.544690 1.00089 0.00481 HS r'
55201.548000 0.99570 0.00475 HS r'
55201.551310 1.00858 0.00478 HS r'
55201.554620 1.00434 0.00469 HS r'
55201.561240 1.00607 0.00470 HS r'
55201.564540 1.00343 0.00472 HS r'
55201.567860 1.00334 0.00465 HS r'
55201.574480 1.00344 0.00468 HS r'
55201.577800 0.99699 0.00473 HS r'
55201.584420 1.00206 0.00471 HS r'
55201.601030 0.99265 0.00471 HS r'
55201.614310 0.99987 0.00467 HS r'
55201.627560 1.00540 0.00476 HS r'
55201.637510 1.00382 0.00469 HS r'
55201.640820 1.00960 0.00479 HS r'
55201.644150 1.00382 0.00483 HS r'
55201.654050 0.98854 0.00484 HS r'
55201.657350 0.98869 0.00481 HS r'
55201.660670 1.00485 0.00485 HS r'
55201.663980 0.98852 0.00488 HS r'
55201.667250 1.00374 0.00481 HS r'
55201.670610 0.99525 0.00489 HS r'
55201.673910 1.00492 0.00488 HS r'
55201.677220 0.98622 0.00483 HS r'
55201.680510 1.00326 0.00483 HS r'
55201.683830 1.01490 0.00486 HS r'
55201.687140 1.01301 0.00482 HS r'
55201.690430 1.01761 0.00489 HS r'
55201.693740 0.97989 0.00488 HS r'
55201.697050 1.01211 0.00480 HS r'
55201.700370 1.01563 0.00480 HS r'
55201.703670 0.99488 0.00483 HS r'
55201.706970 1.00977 0.00495 HS r'
55201.710290 1.00240 0.00497 HS r'
55201.713590 1.00141 0.00485 HS r'
55201.716880 1.01664 0.00486 HS r'
55201.720190 0.99608 0.00495 HS r'
55201.723510 1.01631 0.00501 HS r'
55201.726810 1.00134 0.00491 HS r'
55201.730050 0.99750 0.00499 HS r'
55201.733360 1.00598 0.00496 HS r'
55201.736670 0.99820 0.00497 HS r'
55201.739980 1.00581 0.00504 HS r'
55201.743270 1.00658 0.00497 HS r'
55201.746550 1.00708 0.00499 HS r'
55201.749870 1.00256 0.00503 HS r'
55201.753160 0.99373 0.00516 HS r'
55201.756460 1.00821 0.00499 HS r'
55201.759770 0.99859 0.00520 HS r'
55201.763060 0.99939 0.00514 HS r'
55201.766350 0.98713 0.00508 HS r'
55201.769660 1.00176 0.00518 HS r'
55201.772960 1.00962 0.00499 HS r'
55201.776250 0.99851 0.00538 HS r'
55201.779560 1.00818 0.00511 HS r'
55201.782860 1.00516 0.00523 HS r'
55201.786160 0.99644 0.00516 HS r'
55201.789470 1.00176 0.00522 HS r'
55201.796020 1.00386 0.00535 HS r'
55201.799300 1.00196 0.00543 HS r'
55201.802580 0.99639 0.00544 HS r'
55201.805840 1.00380 0.00544 HS r'
55201.809130 0.98841 0.00550 HS r'
55201.812390 1.00977 0.00554 HS r'
55201.815670 0.99262 0.00551 HS r'
55201.818950 1.00011 0.00529 HS r'
55201.825490 0.99758 0.00576 HS r'
55201.828750 0.99855 0.00556 HS r'
55201.832030 0.99513 0.00585 HS r'
55203.391700 0.97016 0.00449 HS r'
55203.398350 0.97352 0.00462 HS r'
55204.284700 0.99219 0.00559 HS r'
55204.288060 0.98423 0.00522 HS r'
55204.396470 0.99169 0.00430 HS r'
55204.423170 0.98664 0.00436 HS r'
55204.470050 1.02099 0.00429 HS r'
55204.476750 0.98787 0.00450 HS r'
55204.480050 1.04960 0.00435 HS r'
55204.500000 0.95028 0.00467 HS r'
55206.571350 1.01887 0.00508 HS r'
55206.698980 0.99035 0.00469 HS r'
55206.725830 1.00124 0.00480 HS r'
55206.729160 0.99693 0.00480 HS r'
55206.732480 0.99562 0.00484 HS r'
55206.735820 1.00425 0.00480 HS r'
55206.739100 0.99337 0.00490 HS r'
55206.742440 1.01120 0.00478 HS r'
55206.745750 1.00591 0.00479 HS r'
55206.749080 1.00147 0.00488 HS r'
55206.752400 0.98716 0.00482 HS r'
55206.755770 0.99416 0.00485 HS r'
55206.759170 0.98668 0.00492 HS r'
55206.762500 1.00101 0.00481 HS r'
55206.765830 1.00120 0.00489 HS r'
55206.769140 1.00456 0.00484 HS r'
55206.772460 1.01031 0.00493 HS r'
55206.775770 1.00523 0.00490 HS r'
55206.779110 1.00027 0.00500 HS r'
55206.782420 0.99576 0.00505 HS r'
55206.785720 0.99275 0.00494 HS r'
55206.789020 0.98805 0.00508 HS r'
55206.795630 0.98601 0.00513 HS r'
55206.798940 1.00707 0.00506 HS r'
55206.802230 1.00210 0.00511 HS r'
55206.805560 0.99988 0.00518 HS r'
55206.812160 0.99916 0.00522 HS r'
55206.815460 1.00000 0.00523 HS r'
55206.818770 1.00320 0.00528 HS r'
55207.537860 0.99212 0.00521 HS r'
55207.541170 0.99650 0.00491 HS r'
55207.544450 1.00407 0.00481 HS r'
55207.547760 0.99830 0.00481 HS r'
55207.551080 1.00062 0.00475 HS r'
55207.554430 1.00171 0.00472 HS r'
55207.557830 1.00496 0.00475 HS r'
55207.574610 1.00338 0.00468 HS r'
55207.577960 1.00582 0.00468 HS r'
55207.581260 1.00429 0.00467 HS r'
55207.584630 1.00143 0.00470 HS r'
55207.587990 0.99147 0.00471 HS r'
55207.591260 0.98873 0.00474 HS r'
55207.594610 1.00814 0.00470 HS r'
55207.597940 1.01328 0.00465 HS r'
55207.601320 1.00004 0.00469 HS r'
55207.604680 0.99857 0.00469 HS r'
55207.608040 0.99678 0.00471 HS r'
55207.611380 1.00533 0.00469 HS r'
55207.614720 0.99108 0.00474 HS r'
55207.618060 0.99213 0.00469 HS r'
55207.624720 1.01323 0.00466 HS r'
55207.628040 1.01365 0.00464 HS r'
55207.647920 1.00492 0.00465 HS r'
55207.654550 1.00966 0.00467 HS r'
55207.657880 1.00493 0.00466 HS r'
55207.661200 1.00186 0.00469 HS r'
55207.664430 0.99372 0.00470 HS r'
55207.677710 1.01540 0.00464 HS r'
55207.691000 1.00386 0.00465 HS r'
55207.700980 0.99288 0.00470 HS r'
55207.724330 1.00253 0.00474 HS r'
55207.727730 1.00023 0.00474 HS r'
55207.731110 0.99106 0.00477 HS r'
55207.734470 1.00185 0.00474 HS r'
55207.737820 0.99894 0.00483 HS r'
55207.741160 1.00025 0.00482 HS r'
55207.744490 1.00558 0.00478 HS r'
55207.747890 1.00687 0.00480 HS r'
55207.751250 1.00517 0.00490 HS r'
55207.754590 0.99699 0.00485 HS r'
55207.757940 0.99065 0.00482 HS r'
55207.761360 1.00249 0.00481 HS r'
55207.764660 0.99611 0.00489 HS r'
55207.768040 0.98444 0.00487 HS r'
55207.771440 0.99603 0.00484 HS r'
55207.774810 1.00310 0.00497 HS r'
55207.778170 0.98639 0.00497 HS r'
55207.781560 0.99678 0.00500 HS r'
55207.784910 0.99991 0.00497 HS r'
55207.788230 0.99811 0.00503 HS r'
55207.791550 1.00329 0.00496 HS r'
55207.794860 1.00041 0.00505 HS r'
55207.798160 1.00569 0.00512 HS r'
55207.801470 1.00850 0.00515 HS r'
55207.804780 1.00161 0.00513 HS r'
55207.811380 0.99459 0.00509 HS r'
55207.814690 0.98608 0.00526 HS r'
55208.537920 0.99673 0.00511 HS r'
55208.541210 1.00688 0.00487 HS r'
55208.544530 1.00222 0.00487 HS r'
55208.547840 1.00904 0.00476 HS r'
55208.551150 0.99761 0.00476 HS r'
55208.554580 0.99702 0.00476 HS r'
55208.554660 1.04966 0.00525 HS r'
55208.557880 1.01059 0.00472 HS r'
55208.557980 0.98738 0.00465 HS r'
55208.561180 0.99573 0.00481 HS r'
55208.564520 1.00052 0.00479 HS r'
55208.567840 0.99806 0.00474 HS r'
55208.571190 1.00493 0.00468 HS r'
55208.574510 1.00706 0.00473 HS r'
55208.577810 1.00261 0.00471 HS r'
55208.581110 1.00470 0.00474 HS r'
55208.584450 1.00312 0.00475 HS r'
55208.587760 0.99743 0.00475 HS r'
55208.591080 0.99453 0.00479 HS r'
55208.594400 1.00408 0.00468 HS r'
55208.597710 1.01753 0.00470 HS r'
55208.601040 0.98618 0.00479 HS r'
55208.604340 1.02108 0.00464 HS r'
55208.607640 1.00672 0.00473 HS r'
55208.610950 1.00382 0.00474 HS r'
55208.614270 0.97247 0.00479 HS r'
55208.617640 0.99344 0.00475 HS r'
55208.620960 0.98719 0.00475 HS r'
55208.624290 1.00072 0.00473 HS r'
55208.628050 0.98733 0.00475 HS r'
55208.631370 1.00111 0.00471 HS r'
55208.634670 1.02293 0.00463 HS r'
55208.638070 1.00776 0.00466 HS r'
55208.641400 1.00148 0.00470 HS r'
55208.644700 1.02348 0.00464 HS r'
55208.648040 0.99587 0.00475 HS r'
55208.651350 0.98035 0.00475 HS r'
55208.654830 1.00588 0.00471 HS r'
55208.658150 1.00184 0.00471 HS r'
55208.661460 1.00968 0.00470 HS r'
55208.664760 0.98667 0.00476 HS r'
55208.668290 1.00651 0.00469 HS r'
55208.671600 1.02624 0.00462 HS r'
55208.674910 0.99700 0.00471 HS r'
55208.681570 0.99757 0.00473 HS r'
55208.684880 0.97856 0.00480 HS r'
55208.688300 1.00143 0.00473 HS r'
55208.691630 0.99646 0.00470 HS r'
55208.701700 1.00399 0.00470 HS r'
55208.705010 1.00215 0.00473 HS r'
55208.721820 0.99991 0.00477 HS r'
55208.725150 0.99134 0.00479 HS r'
55208.728480 1.00449 0.00482 HS r'
55208.731810 1.00305 0.00487 HS r'
55208.735120 0.99674 0.00486 HS r'
55208.738430 0.99065 0.00482 HS r'
55208.741750 1.00613 0.00483 HS r'
55208.745080 1.00436 0.00482 HS r'
55208.748380 0.99108 0.00488 HS r'
55208.751680 1.01480 0.00481 HS r'
55208.755010 1.00695 0.00487 HS r'
55208.758290 0.99436 0.00491 HS r'
55208.761650 0.99965 0.00491 HS r'
55208.765020 0.99057 0.00498 HS r'
55208.768380 0.99566 0.00492 HS r'
55208.771730 0.99503 0.00493 HS r'
55208.775120 0.99728 0.00503 HS r'
55208.778480 1.00319 0.00502 HS r'
55208.781840 0.99153 0.00507 HS r'
55208.785180 0.98527 0.00511 HS r'
55208.788510 0.99690 0.00501 HS r'
55208.791830 0.99374 0.00512 HS r'
55208.798540 0.98249 0.00517 HS r'
55208.801890 0.99557 0.00519 HS r'
55208.805250 0.99465 0.00514 HS r'
55208.811900 0.98563 0.00529 HS r'
55209.537550 1.00544 0.00496 HS r'
55209.540840 0.99282 0.00489 HS r'
55209.542820 0.99294 0.00595 HS r'
55209.544140 1.00531 0.00478 HS r'
55209.547440 1.00235 0.00475 HS r'
55209.550750 1.00396 0.00471 HS r'
55209.554070 1.00009 0.00473 HS r'
55209.557370 1.00045 0.00471 HS r'
55209.560680 1.00358 0.00470 HS r'
55209.563980 1.00261 0.00471 HS r'
55209.567280 0.99358 0.00472 HS r'
55209.570590 1.00154 0.00468 HS r'
55209.573890 1.00052 0.00477 HS r'
55209.577190 0.98860 0.00471 HS r'
55209.580480 1.01048 0.00471 HS r'
55209.583800 0.98714 0.00474 HS r'
55209.587110 1.00714 0.00471 HS r'
55209.590410 0.99736 0.00472 HS r'
55209.593720 0.99286 0.00470 HS r'
55209.597020 0.99953 0.00469 HS r'
55209.603560 1.00429 0.00473 HS r'
55209.606870 1.00100 0.00471 HS r'
55209.610180 0.98871 0.00469 HS r'
55209.613490 1.00663 0.00466 HS r'
55209.616810 0.98266 0.00473 HS r'
55209.620120 0.98840 0.00473 HS r'
55209.623440 1.00961 0.00468 HS r'
55209.626740 0.99146 0.00473 HS r'
55209.630060 1.01132 0.00465 HS r'
55209.633370 1.01504 0.00470 HS r'
55209.636700 1.01216 0.00467 HS r'
55209.640020 0.99916 0.00469 HS r'
55209.643340 0.97470 0.00476 HS r'
55209.646650 0.98871 0.00472 HS r'
55209.649970 1.00928 0.00468 HS r'
55209.656640 1.01108 0.00466 HS r'
55209.659950 1.00857 0.00469 HS r'
55209.666610 1.00419 0.00470 HS r'
55209.669910 0.99991 0.00478 HS r'
55209.673260 1.01270 0.00470 HS r'
55209.676590 1.00163 0.00476 HS r'
55209.683230 1.00086 0.00472 HS r'
55209.686540 0.99698 0.00474 HS r'
55209.689870 1.00583 0.00473 HS r'
55209.693200 0.98717 0.00481 HS r'
55209.703190 0.99107 0.00481 HS r'
55209.713190 1.00537 0.00477 HS r'
55209.726480 1.01417 0.00477 HS r'
55209.729820 1.00307 0.00477 HS r'
55209.736470 0.99101 0.00486 HS r'
55209.739790 1.00458 0.00484 HS r'
55209.743130 1.00442 0.00484 HS r'
55209.746480 0.99852 0.00483 HS r'
55209.753120 0.99729 0.00488 HS r'
55209.756440 1.00232 0.00490 HS r'
55209.759770 1.00240 0.00488 HS r'
55209.763060 1.00544 0.00489 HS r'
55209.766390 0.99310 0.00503 HS r'
55209.769690 1.01559 0.00488 HS r'
55209.773010 1.00672 0.00495 HS r'
55209.776320 0.99571 0.00504 HS r'
55209.779650 0.99595 0.00499 HS r'
55209.782950 0.99384 0.00507 HS r'
55209.789550 1.00494 0.00509 HS r'
55209.792860 0.99323 0.00505 HS r'
55209.796160 1.00365 0.00520 HS r'
55209.799460 0.99637 0.00512 HS r'
55209.802760 0.99445 0.00515 HS r'
55209.806080 0.99889 0.00519 HS r'
55209.809380 0.99704 0.00513 HS r'
55211.537140 0.99961 0.00512 HS r'
55211.540450 0.98480 0.00495 HS r'
55211.543740 0.98342 0.00484 HS r'
55211.547050 1.00346 0.00482 HS r'
55211.663380 0.98506 0.00475 HS r'
55211.723230 1.00908 0.00480 HS r'
55211.726540 0.99257 0.00484 HS r'
55211.729860 1.00520 0.00489 HS r'
55211.733190 0.99929 0.00489 HS r'
55211.739820 1.01147 0.00482 HS r'
55211.743140 0.99271 0.00492 HS r'
55211.746460 0.99380 0.00495 HS r'
55211.749780 1.00014 0.00491 HS r'
55211.756440 1.01178 0.00488 HS r'
55211.759760 0.99801 0.00502 HS r'
55211.763100 1.00150 0.00500 HS r'
55211.766420 1.01572 0.00494 HS r'
55211.769750 1.00086 0.00503 HS r'
55211.773090 0.99687 0.00502 HS r'
55211.776420 1.00196 0.00517 HS r'
55211.786350 1.00719 0.00523 HS r'
55211.793000 1.00412 0.00531 HS r'
55211.796310 1.00179 0.00516 HS r'
55211.799620 1.01412 0.00529 HS r'
55212.326850 0.97144 0.00556 HS r'
55212.369300 1.00323 0.00449 HS r'
55212.434410 1.02501 0.00546 HS r'
55212.447760 1.01977 0.00539 HS r'
55212.460820 0.98494 0.00527 HS r'
55212.477460 1.00480 0.00547 HS r'
55213.300890 1.01357 0.00490 HS r'
55213.397620 0.99963 0.00443 HS r'
55213.414620 0.99398 0.00452 HS r'
55213.451960 0.98020 0.00459 HS r'
55213.532640 1.00610 0.00491 HS r'
55213.536800 1.00528 0.00484 HS r'
55213.540100 0.99664 0.00480 HS r'
55213.543400 1.00165 0.00483 HS r'
55213.546700 1.00898 0.00471 HS r'
55213.550020 0.99364 0.00475 HS r'
55213.553330 0.99879 0.00474 HS r'
55213.559960 1.00556 0.00468 HS r'
55213.566600 1.01853 0.00467 HS r'
55213.573250 0.98785 0.00474 HS r'
55213.593220 0.99838 0.00471 HS r'
55213.626460 1.02195 0.00465 HS r'
55213.633100 1.00202 0.00472 HS r'
55213.636440 0.98934 0.00474 HS r'
55213.646380 0.99063 0.00469 HS r'
55213.659690 1.01116 0.00468 HS r'
55213.716310 0.99676 0.00482 HS r'
55213.722880 1.01492 0.00479 HS r'
55213.726210 0.98608 0.00490 HS r'
55213.729530 0.99597 0.00492 HS r'
55213.732880 1.00706 0.00491 HS r'
55213.739530 1.00455 0.00493 HS r'
55213.742850 0.99814 0.00493 HS r'
55213.746200 1.01566 0.00486 HS r'
55213.752910 0.99950 0.00493 HS r'
55213.756260 0.99872 0.00498 HS r'
55213.759580 1.00223 0.00497 HS r'
55213.762890 1.00246 0.00510 HS r'
55213.766220 0.97537 0.00505 HS r'
55213.769540 1.00555 0.00511 HS r'
55213.772840 1.00105 0.00516 HS r'
55213.779380 1.00115 0.00509 HS r'
55213.782690 0.99300 0.00518 HS r'
55213.786010 1.00175 0.00517 HS r'
55213.789310 1.00102 0.00524 HS r'
55213.792620 1.00311 0.00512 HS r'
55213.795930 0.99645 0.00518 HS r'
55213.799230 0.98780 0.00538 HS r'
55214.536450 1.00486 0.00495 HS r'
55214.539760 0.99515 0.00481 HS r'
55214.543070 1.00047 0.00478 HS r'
55214.546390 0.99522 0.00473 HS r'
55214.549700 1.00447 0.00469 HS r'
55214.553020 0.99583 0.00466 HS r'
55214.556350 1.01594 0.00465 HS r'
55214.572940 1.00443 0.00468 HS r'
55214.576270 1.00684 0.00465 HS r'
55214.602810 0.98155 0.00471 HS r'
55214.619430 1.01180 0.00460 HS r'
55214.652690 0.98435 0.00474 HS r'
55214.656020 0.98079 0.00473 HS r'
55214.669310 0.95963 0.00480 HS r'
55214.675990 1.00276 0.00468 HS r'
55214.715930 0.97432 0.00494 HS r'
55214.722580 0.97201 0.00489 HS r'
55214.725900 0.98630 0.00491 HS r'
55214.729230 0.98065 0.00496 HS r'
55214.732540 0.99091 0.00487 HS r'
55214.735880 0.98488 0.00491 HS r'
55214.742520 0.98489 0.00489 HS r'
55214.745830 0.99438 0.00494 HS r'
55214.749150 0.98684 0.00503 HS r'
55214.752470 0.99085 0.00497 HS r'
55214.755790 0.98904 0.00496 HS r'
55214.759110 0.98142 0.00507 HS r'
55214.762420 0.99156 0.00511 HS r'
55214.765720 0.98392 0.00505 HS r'
55214.769050 0.99018 0.00511 HS r'
55214.772370 0.99237 0.00513 HS r'
55214.778970 1.00035 0.00512 HS r'
55214.782290 0.99469 0.00519 HS r'
55214.788940 1.00117 0.00526 HS r'
55215.547260 1.00734 0.00485 HS r'
55215.590230 0.96568 0.00649 HS r'
55215.606750 1.01022 0.00466 HS r'
55215.616700 1.00941 0.00468 HS r'
55215.620000 1.00536 0.00469 HS r'
55215.636620 0.99244 0.00471 HS r'
55215.639960 1.00953 0.00465 HS r'
55215.643290 1.01160 0.00464 HS r'
55215.646610 1.00160 0.00465 HS r'
55215.706500 0.99932 0.00481 HS r'
55215.713130 0.99368 0.00482 HS r'
55215.716450 1.00216 0.00475 HS r'
55215.719790 0.98365 0.00484 HS r'
55215.723090 1.00235 0.00481 HS r'
55215.726410 0.99749 0.00476 HS r'
55215.733050 1.00227 0.00481 HS r'
55215.736350 0.99831 0.00487 HS r'
55215.739660 0.99469 0.00481 HS r'
55215.742990 1.00568 0.00486 HS r'
55215.746270 1.00461 0.00485 HS r'
55215.749570 0.99391 0.00491 HS r'
55215.752900 0.99720 0.00488 HS r'
55215.756230 0.98961 0.00492 HS r'
55215.759560 0.99435 0.00488 HS r'
55215.762880 0.99960 0.00491 HS r'
55215.766160 1.00054 0.00499 HS r'
55215.769460 0.99903 0.00498 HS r'
55215.772740 1.00246 0.00499 HS r'
55215.776040 1.00723 0.00512 HS r'
55215.779330 1.00897 0.00504 HS r'
55215.782630 0.98910 0.00514 HS r'
55215.785940 1.00305 0.00502 HS r'
55215.789250 0.99521 0.00509 HS r'
55215.792570 1.00777 0.00518 HS r'
55219.380290 0.97566 0.00515 HS r'
55219.489980 1.01568 0.00756 HS r'
55220.705780 0.98949 0.00499 HS r'
55220.709100 0.98996 0.00494 HS r'
55220.735660 0.99030 0.00506 HS r'
55220.738970 0.99710 0.00498 HS r'
55220.742300 1.00393 0.00508 HS r'
55220.745620 0.99468 0.00526 HS r'
55220.748940 0.98680 0.00523 HS r'
55220.752250 1.00761 0.00520 HS r'
55220.755580 1.00010 0.00518 HS r'
55220.758900 0.99550 0.00512 HS r'
55220.762220 1.00739 0.00518 HS r'
55220.765510 1.00182 0.00520 HS r'
55220.768750 1.01296 0.00516 HS r'
55220.772060 0.99249 0.00527 HS r'
55220.775370 1.00783 0.00544 HS r'
55220.778680 1.00178 0.00546 HS r'
55222.735380 0.99237 0.00619 HS r'
55222.738650 0.98064 0.00663 HS r'
55238.678570 0.99602 0.00483 HS r'
55238.681990 1.00064 0.00487 HS r'
55238.685330 0.99965 0.00504 HS r'
55238.688650 0.99965 0.00490 HS r'
55238.691960 0.99479 0.00501 HS r'
55238.695590 1.00686 0.00492 HS r'
55238.698900 1.00707 0.00491 HS r'
55238.702200 1.00843 0.00489 HS r'
55238.705550 1.00047 0.00500 HS r'
55238.708860 0.99245 0.00504 HS r'
55238.712500 1.00358 0.00514 HS r'
55238.715790 1.01330 0.00505 HS r'
55238.719030 1.00617 0.00514 HS r'
55238.722250 1.00779 0.00510 HS r'
55238.725460 0.99996 0.00518 HS r'
55238.729000 0.99930 0.00522 HS r'
55239.547370 0.99457 0.00484 HS r'
55239.560690 0.99799 0.00485 HS r'
55241.392460 1.02028 0.00439 HS r'
55241.443510 0.98953 0.00468 HS r'
55243.299110 1.01228 0.00446 HS r'
55243.380600 1.00785 0.00452 HS r'
55243.383940 1.00001 0.00468 HS r'
55243.387490 0.99470 0.00481 HS r'
55243.400740 1.01523 0.00454 HS r'
55243.411010 1.01229 0.00464 HS r'
55243.414320 1.00114 0.00462 HS r'
55243.417690 0.98683 0.00454 HS r'
55243.466940 1.01200 0.00524 HS r'
55243.688280 0.99799 0.00500 HS r'
55243.691600 1.00492 0.00475 HS r'
55243.698020 0.99270 0.00478 HS r'
55243.701230 0.99570 0.00474 HS r'
55243.708000 0.99286 0.00479 HS r'
55243.711210 0.99289 0.00472 HS r'
55243.714440 1.00753 0.00462 HS r'
55244.271620 1.00444 0.00455 HS r'
55244.274840 0.98941 0.00446 HS r'
55244.278100 0.98885 0.00444 HS r'
55244.281320 0.99486 0.00444 HS r'
55244.284890 0.99228 0.00438 HS r'
55244.288160 0.99752 0.00439 HS r'
55244.311770 1.00132 0.00434 HS r'
55244.325350 0.99982 0.00436 HS r'
55244.328690 0.99986 0.00441 HS r'
55244.331930 0.98634 0.00439 HS r'
55244.335480 1.00232 0.00434 HS r'
55244.342080 1.00051 0.00438 HS r'
55244.399590 1.00525 0.00447 HS r'
55244.440420 1.01528 0.00457 HS r'
55244.516810 1.00662 0.00466 HS r'
55244.520120 0.99404 0.00452 HS r'
55244.523360 1.00404 0.00432 HS r'
55244.526600 0.99825 0.00428 HS r'
55244.529860 1.00545 0.00428 HS r'
55244.533390 1.00054 0.00420 HS r'
55244.536650 1.00324 0.00424 HS r'
55244.539900 1.00541 0.00425 HS r'
55244.543150 1.00044 0.00425 HS r'
55244.546400 1.00346 0.00424 HS r'
55244.549930 1.00358 0.00422 HS r'
55244.556410 1.00373 0.00426 HS r'
55244.559670 0.99852 0.00424 HS r'
55244.562930 0.99776 0.00424 HS r'
55244.566470 0.98682 0.00427 HS r'
55244.569720 0.99288 0.00428 HS r'
55244.579480 0.99523 0.00431 HS r'
55244.583030 0.99242 0.00424 HS r'
55244.586280 0.99470 0.00430 HS r'
55244.589560 1.00474 0.00421 HS r'
55244.592870 0.97954 0.00429 HS r'
55244.596130 0.99769 0.00427 HS r'
55244.602950 0.99002 0.00437 HS r'
55244.612680 1.00435 0.00432 HS r'
55244.616220 0.99066 0.00429 HS r'
55244.619480 1.00621 0.00427 HS r'
55244.622740 1.00000 0.00428 HS r'
55244.625990 1.00256 0.00426 HS r'
55244.629240 0.99513 0.00431 HS r'
55244.632800 1.00317 0.00439 HS r'
55244.636050 1.00340 0.00442 HS r'
55244.639310 1.00130 0.00435 HS r'
55244.642550 1.00437 0.00442 HS r'
55244.645790 1.01054 0.00435 HS r'
55244.649330 0.99952 0.00450 HS r'
55244.652560 0.99885 0.00436 HS r'
55244.655810 0.99421 0.00442 HS r'
55244.659070 1.00300 0.00444 HS r'
55244.662300 1.01104 0.00439 HS r'
55244.665850 1.00232 0.00449 HS r'
55244.669110 1.00136 0.00454 HS r'
55244.672360 0.99804 0.00443 HS r'
55244.675610 1.00089 0.00458 HS r'
55244.678850 1.00716 0.00448 HS r'
55244.682380 0.99167 0.00458 HS r'
55244.688830 1.01711 0.00457 HS r'
55244.692050 0.99259 0.00474 HS r'
55244.698820 1.00095 0.00461 HS r'
55244.701980 0.99470 0.00494 HS r'
55244.705140 0.98936 0.00468 HS r'
55244.708290 0.99659 0.00470 HS r'
55244.711470 0.99044 0.00477 HS r'
55246.270400 1.00061 0.00493 HS r'
55246.310950 1.00395 0.00444 HS r'
55246.321270 0.99182 0.00448 HS r'
55246.358670 0.99429 0.00445 HS r'
55246.365310 0.99492 0.00445 HS r'
55246.436900 1.01136 0.00458 HS r'
55246.440290 1.00818 0.00451 HS r'
55246.443560 0.99307 0.00460 HS r'
55246.446840 1.01350 0.00455 HS r'
55246.450110 0.98987 0.00466 HS r'
55246.453670 1.00363 0.00463 HS r'
55246.515310 1.00340 0.00496 HS r'
55246.518600 1.00948 0.00490 HS r'
55246.521830 0.99793 0.00508 HS r'
55246.525070 0.98642 0.00509 HS r'
55246.528290 0.99324 0.00497 HS r'
55246.531820 0.99739 0.00475 HS r'
55246.538270 1.01114 0.00480 HS r'
55246.541490 1.01364 0.00464 HS r'
55246.544720 0.99331 0.00492 HS r'
55246.557880 1.00239 0.00508 HS r'
55246.561120 1.00631 0.00493 HS r'
55246.564650 1.00220 0.00473 HS r'
55246.567870 1.00969 0.00481 HS r'
55246.606860 0.99164 0.00466 HS r'
55246.613640 0.99811 0.00454 HS r'
55246.616890 1.00094 0.00436 HS r'
55246.620090 0.99462 0.00437 HS r'
55246.623300 1.00144 0.00472 HS r'
55246.626460 1.00190 0.00485 HS r'
55246.629900 1.00483 0.00440 HS r'
55246.633090 0.99168 0.00460 HS r'
55246.636260 0.99177 0.00482 HS r'
55246.639410 1.00147 0.00463 HS r'
55246.642590 0.99201 0.00463 HS r'
55246.646060 0.99761 0.00491 HS r'
55246.649320 1.00513 0.00490 HS r'
55246.652550 0.99594 0.00478 HS r'
55246.655780 0.99927 0.00468 HS r'
55246.658990 0.98926 0.00469 HS r'
55246.662520 0.99291 0.00474 HS r'
55246.665760 1.00265 0.00479 HS r'
55246.669000 1.00722 0.00503 HS r'
55246.672230 1.00523 0.00510 HS r'
55246.675470 1.00403 0.00571 HS r'
55246.678960 1.00275 0.00517 HS r'
55246.682190 0.98987 0.00471 HS r'
55246.685400 0.99500 0.00484 HS r'
55246.688640 0.99838 0.00484 HS r'
55246.695380 0.99062 0.00509 HS r'
55246.698610 0.99187 0.00478 HS r'
55246.701830 0.99202 0.00493 HS r'
55246.705040 0.99776 0.00504 HS r'
55247.269870 1.00293 0.00465 HS r'
55247.307140 0.99638 0.00434 HS r'
55247.341220 0.98518 0.00441 HS r'
55247.344570 1.00683 0.00434 HS r'
55247.347940 1.01978 0.00431 HS r'
55247.351490 0.99012 0.00435 HS r'
55247.361450 1.00348 0.00435 HS r'
55247.381820 1.00116 0.00439 HS r'
55247.514510 1.00258 0.00456 HS r'
55247.517840 1.01539 0.00453 HS r'
55247.521080 1.00429 0.00449 HS r'
55247.524330 0.99960 0.00430 HS r'
55247.527570 1.00026 0.00433 HS r'
55247.531110 0.99603 0.00439 HS r'
55247.534360 1.00597 0.00435 HS r'
55247.547560 1.01176 0.00447 HS r'
55247.550810 0.98866 0.00435 HS r'
55247.564030 0.99838 0.00439 HS r'
55247.567280 1.01755 0.00431 HS r'
55247.583740 0.99916 0.00441 HS r'
55247.586990 1.00729 0.00443 HS r'
55247.593480 0.99408 0.00452 HS r'
55247.603490 1.00182 0.00439 HS r'
55247.609990 1.00466 0.00439 HS r'
55247.613520 1.00189 0.00435 HS r'
55247.616770 1.00657 0.00441 HS r'
55247.620030 0.98141 0.00476 HS r'
55247.623260 0.99888 0.00463 HS r'
55247.626500 0.99403 0.00467 HS r'
55247.630010 1.00072 0.00458 HS r'
55247.633260 1.00772 0.00453 HS r'
55247.636510 0.99637 0.00465 HS r'
55247.639740 1.01088 0.00453 HS r'
55247.642970 1.01742 0.00466 HS r'
55247.646500 1.01229 0.00471 HS r'
55247.649740 0.99590 0.00465 HS r'
55247.652970 0.99522 0.00480 HS r'
55247.656210 1.00630 0.00470 HS r'
55247.662950 1.00812 0.00476 HS r'
55247.666200 1.00496 0.00480 HS r'
55247.669420 1.01040 0.00567 HS r'
55247.672640 1.01449 0.00517 HS r'
55247.675890 1.01522 0.00482 HS r'
55247.679400 1.00729 0.00486 HS r'
55247.682650 1.01106 0.00491 HS r'
55247.685870 1.00040 0.00479 HS r'
55247.692290 1.00337 0.00495 HS r'
55247.702230 1.00896 0.00501 HS r'
55248.367160 0.98365 0.00471 HS r'
55248.370490 1.01915 0.00451 HS r'
55248.397720 0.99624 0.00468 HS r'
55248.411290 1.00319 0.00489 HS r'
55248.424550 1.01544 0.00472 HS r'
55248.428200 0.97630 0.00483 HS r'
55250.566940 1.00261 0.00436 HS r'
55250.570270 1.00929 0.00460 HS r'
55250.576720 0.99004 0.00447 HS r'
55250.579940 0.99424 0.00442 HS r'
55250.586700 0.98631 0.00455 HS r'
55250.589950 0.99760 0.00445 HS r'
55250.593180 1.00942 0.00453 HS r'
55250.596430 0.99733 0.00454 HS r'
55250.599950 1.00285 0.00445 HS r'
55250.603180 0.99738 0.00449 HS r'
55250.606420 0.99628 0.00445 HS r'
55250.609660 1.00024 0.00446 HS r'
55250.612890 0.99832 0.00446 HS r'
55250.616410 1.00483 0.00466 HS r'
55250.619640 1.00667 0.00456 HS r'
55250.622860 1.00955 0.00458 HS r'
55250.626100 1.00145 0.00465 HS r'
55250.629320 0.99859 0.00462 HS r'
55250.632860 0.99937 0.00475 HS r'
55250.636080 0.99417 0.00472 HS r'
55250.642500 1.00289 0.00492 HS r'
55250.645700 0.99265 0.00470 HS r'
55250.649230 1.00488 0.00476 HS r'
55250.652440 1.00350 0.00474 HS r'
55250.655660 0.99875 0.00469 HS r'
55250.662090 0.99507 0.00481 HS r'
55250.672050 0.99976 0.00475 HS r'
55250.675270 1.01996 0.00486 HS r'
55250.678480 0.99090 0.00500 HS r'
55250.688400 1.00427 0.00491 HS r'
55250.691640 1.00679 0.00504 HS r'
55250.694850 1.00302 0.00492 HS r'
55251.297310 1.02700 0.00475 HS r'
55251.300660 0.98720 0.00495 HS r'
55251.303860 1.01191 0.00492 HS r'
55251.307080 1.00506 0.00493 HS r'
55251.310300 1.00683 0.00481 HS r'
55251.313810 0.98081 0.00506 HS r'
55251.343730 0.98098 0.00513 HS r'
55251.347280 1.01362 0.00497 HS r'
55251.387350 0.98221 0.00563 HS r'
55251.400720 1.02030 0.00542 HS r'
55251.403990 0.99766 0.00549 HS r'
55251.410540 0.96775 0.00603 HS r'
55251.414130 0.97766 0.00537 HS r'
55251.511320 1.00865 0.00492 HS r'
55251.514550 0.99904 0.00497 HS r'
55251.517710 0.99398 0.00477 HS r'
55251.520870 0.98792 0.00468 HS r'
55251.524030 0.99272 0.00458 HS r'
55251.527470 1.00455 0.00453 HS r'
55251.530640 1.00858 0.00454 HS r'
55251.533810 1.00042 0.00440 HS r'
55251.536960 1.00235 0.00468 HS r'
55251.540130 0.99554 0.00459 HS r'
55251.543580 1.00133 0.00446 HS r'
55251.546830 0.99124 0.00458 HS r'
55251.566130 0.99831 0.00460 HS r'
55251.569360 1.00144 0.00465 HS r'
55251.572570 0.99713 0.00460 HS r'
55251.576080 0.99646 0.00457 HS r'
55251.579330 0.99179 0.00468 HS r'
55251.582560 1.00036 0.00461 HS r'
55251.585790 0.99315 0.00468 HS r'
55251.589040 1.00327 0.00476 HS r'
55251.592550 1.00059 0.00464 HS r'
55251.595790 0.98581 0.00463 HS r'
55251.599010 1.00488 0.00468 HS r'
55251.602200 0.99850 0.00479 HS r'
55251.605450 1.00617 0.00478 HS r'
55251.608970 0.99902 0.00486 HS r'
55251.612170 1.00390 0.00466 HS r'
55251.615400 1.00637 0.00474 HS r'
55251.618620 1.00714 0.00509 HS r'
55251.621830 0.99732 0.00497 HS r'
55251.625330 1.00239 0.00490 HS r'
55251.628540 1.00898 0.00481 HS r'
55251.631750 0.99569 0.00507 HS r'
55251.634960 1.00585 0.00504 HS r'
55251.638180 0.99822 0.00495 HS r'
55251.641660 1.01110 0.00484 HS r'
55251.644870 0.99981 0.00504 HS r'
55251.648070 1.00585 0.00492 HS r'
55251.654490 0.99225 0.00530 HS r'
55251.657970 1.00752 0.00502 HS r'
55251.661170 1.00012 0.00541 HS r'
55251.664360 1.01200 0.00499 HS r'
55251.667580 0.99736 0.00540 HS r'
55251.670770 0.99803 0.00514 HS r'
55251.674250 0.99297 0.00535 HS r'
55251.677450 0.99513 0.00521 HS r'
55251.680650 0.99428 0.00531 HS r'
55251.683860 1.00887 0.00551 HS r'
55251.687050 0.99311 0.00532 HS r'
55251.690520 1.00232 0.00543 HS r'
55252.289500 1.01881 0.00534 HS r'
55252.296440 1.00554 0.00516 HS r'
55252.319450 1.01564 0.00554 HS r'
55252.510980 1.00474 0.00499 HS r'
55252.514290 0.99144 0.00492 HS r'
55252.517490 1.00504 0.00473 HS r'
55252.520700 1.00550 0.00473 HS r'
55252.527440 0.99800 0.00475 HS r'
55252.530660 1.00486 0.00464 HS r'
55252.533870 0.98657 0.00504 HS r'
55252.537090 1.00597 0.00475 HS r'
55252.540290 1.00653 0.00495 HS r'
55252.543800 1.01135 0.00477 HS r'
55252.547020 1.00451 0.00483 HS r'
55252.550220 0.99758 0.00486 HS r'
55252.553460 1.00095 0.00473 HS r'
55252.556670 1.00068 0.00479 HS r'
55252.560190 1.00254 0.00475 HS r'
55252.563340 0.99569 0.00477 HS r'
55252.566500 0.99964 0.00478 HS r'
55252.569650 0.99838 0.00477 HS r'
55252.572850 1.00753 0.00476 HS r'
55252.576320 0.99554 0.00504 HS r'
55252.579590 1.00072 0.00473 HS r'
55252.582820 1.00043 0.00488 HS r'
55252.586020 0.99668 0.00484 HS r'
55252.589240 1.00230 0.00515 HS r'
55252.592740 1.00036 0.00478 HS r'
55252.595960 1.00045 0.00505 HS r'
55252.599160 0.99090 0.00498 HS r'
55252.602370 1.00012 0.00509 HS r'
55252.605580 0.99374 0.00522 HS r'
55252.609070 0.99487 0.00488 HS r'
55252.612270 0.99350 0.00540 HS r'
55252.615470 1.00376 0.00514 HS r'
55252.618660 1.01027 0.00492 HS r'
55252.625370 1.00227 0.00513 HS r'
55252.634950 0.99356 0.00503 HS r'
55252.638140 1.01387 0.00553 HS r'
55252.641610 0.99712 0.00525 HS r'
55252.644790 1.02324 0.00562 HS r'
55252.651170 0.99369 0.00510 HS r'
55252.654370 1.00464 0.00535 HS r'
55252.657860 0.98436 0.00562 HS r'
55252.661040 1.01058 0.00537 HS r'
55252.664200 1.00829 0.00551 HS r'
55252.667350 0.99356 0.00562 HS r'
55252.670480 1.00418 0.00544 HS r'
55252.673910 0.99001 0.00611 HS r'
55252.677080 0.99920 0.00543 HS r'
55252.680250 0.98348 0.00579 HS r'
55252.683440 1.01352 0.00545 HS r'
55252.686610 0.99464 0.00595 HS r'
55252.690080 1.01015 0.00574 HS r'
55253.266040 1.00124 0.00547 HS r'
55253.286130 1.02010 0.00506 HS r'
55253.299510 0.97329 0.00543 HS r'
55253.316190 0.99725 0.00529 HS r'
55253.332870 1.02260 0.00521 HS r'
55253.336190 0.99918 0.00546 HS r'
55253.339380 1.00249 0.00521 HS r'
55253.342570 1.01742 0.00528 HS r'
55253.346070 0.96828 0.00543 HS r'
55253.352570 1.00514 0.00549 HS r'
55253.362720 0.99911 0.00565 HS r'
55253.372480 1.03157 0.00543 HS r'
55253.382570 0.99412 0.00602 HS r'
55253.385800 0.98844 0.00642 HS r'
55253.395830 0.99512 0.00633 HS r'
55253.399090 0.99120 0.00618 HS r'
55253.428910 1.00209 0.00595 HS r'
55253.432160 0.99834 0.00651 HS r'
55253.510050 1.00795 0.00500 HS r'
55253.513360 1.00155 0.00503 HS r'
55253.519810 1.01446 0.00459 HS r'
55253.523020 1.00369 0.00484 HS r'
55253.526530 0.99903 0.00489 HS r'
55253.529740 1.00527 0.00485 HS r'
55253.532980 0.99214 0.00477 HS r'
55253.536180 1.00171 0.00479 HS r'
55253.539390 1.00158 0.00473 HS r'
55253.542890 0.99181 0.00472 HS r'
55253.546120 0.99699 0.00476 HS r'
55253.549330 0.99883 0.00487 HS r'
55253.552560 0.99927 0.00485 HS r'
55253.555780 1.00065 0.00489 HS r'
55253.559270 1.01171 0.00472 HS r'
55253.562420 1.00245 0.00504 HS r'
55253.565580 0.99317 0.00498 HS r'
55253.568760 1.00772 0.00475 HS r'
55253.571940 1.00619 0.00488 HS r'
55253.575390 1.00780 0.00471 HS r'
55253.578620 0.99470 0.00489 HS r'
55253.581830 1.00884 0.00478 HS r'
55253.585040 1.00592 0.00503 HS r'
55253.588260 0.99574 0.00496 HS r'
55253.591770 1.00242 0.00487 HS r'
55253.594950 0.99461 0.00495 HS r'
55253.598190 0.99958 0.00529 HS r'
55253.601380 0.99591 0.00495 HS r'
55253.604600 0.99029 0.00522 HS r'
55253.608100 0.98801 0.00503 HS r'
55253.611300 0.99352 0.00503 HS r'
55253.614520 1.00118 0.00514 HS r'
55253.617720 0.98976 0.00504 HS r'
55253.620940 0.99513 0.00530 HS r'
55253.624440 0.99902 0.00530 HS r'
55253.630820 0.98815 0.00549 HS r'
55253.634000 0.99038 0.00559 HS r'
55253.640670 0.98870 0.00530 HS r'
55253.643890 1.00376 0.00561 HS r'
55253.647070 0.99222 0.00567 HS r'
55253.653440 1.00634 0.00560 HS r'
55253.656930 1.00601 0.00539 HS r'
55253.663300 0.99799 0.00568 HS r'
55253.666500 0.99254 0.00597 HS r'
55253.669680 1.00110 0.00655 HS r'
55253.673150 0.99234 0.00568 HS r'
55253.679510 0.99217 0.00623 HS r'
55253.682690 1.00025 0.00630 HS r'
55253.685890 1.00648 0.00638 HS r'
55254.278790 0.99275 0.00500 HS r'
55254.315050 0.95555 0.01244 HS r'
55254.511710 0.99984 0.00522 HS r'
55254.518200 0.99166 0.00488 HS r'
55254.521400 1.01263 0.00494 HS r'
55254.528090 1.00424 0.00479 HS r'
55254.531290 0.98174 0.00489 HS r'
55254.534500 0.99360 0.00503 HS r'
55254.537700 1.00139 0.00499 HS r'
55254.540900 0.99685 0.00481 HS r'
55254.544410 1.00576 0.00465 HS r'
55254.547620 0.98768 0.00499 HS r'
55254.550840 1.00549 0.00496 HS r'
55254.554030 0.99646 0.00510 HS r'
55254.557240 1.00451 0.00493 HS r'
55254.560740 0.99434 0.00483 HS r'
55254.563940 0.99689 0.00499 HS r'
55254.567130 0.99954 0.00506 HS r'
55254.570350 0.99426 0.00509 HS r'
55254.573560 0.99863 0.00482 HS r'
55254.577060 0.98833 0.00513 HS r'
55254.580270 0.99889 0.00495 HS r'
55254.583460 1.00074 0.00504 HS r'
55254.586680 1.00525 0.00494 HS r'
55254.589890 1.00039 0.00525 HS r'
55254.593380 0.99893 0.00505 HS r'
55254.596570 1.01267 0.00512 HS r'
55254.599790 1.00733 0.00528 HS r'
55254.602980 1.00165 0.00538 HS r'
55254.606180 1.00627 0.00526 HS r'
55254.609660 1.00799 0.00546 HS r'
55254.612860 1.00361 0.00544 HS r'
55254.616050 1.00630 0.00580 HS r'
55254.619240 1.00497 0.00548 HS r'
55254.622430 0.98890 0.00557 HS r'
55254.625920 1.00347 0.00531 HS r'
55254.629120 0.98786 0.00550 HS r'
55254.635500 1.00514 0.00549 HS r'
55254.638710 1.00104 0.00537 HS r'
55254.642180 0.98479 0.00620 HS r'
55254.645360 0.99499 0.00566 HS r'
55254.648550 0.98250 0.00619 HS r'
55254.651730 0.99295 0.00576 HS r'
55254.658400 0.99246 0.00638 HS r'
55254.661570 0.98459 0.00611 HS r'
55254.667920 0.97920 0.00651 HS r'
55254.671090 0.98300 0.00631 HS r'
55254.674560 0.97971 0.00676 HS r'
55254.680900 0.98632 0.00615 HS r'
55254.684070 0.96793 0.00665 HS r'
55259.277160 0.99718 0.00471 HS r'
55259.307690 1.00039 0.00475 HS r'
55259.310980 0.99479 0.00507 HS r'
55259.314250 1.01718 0.00483 HS r'
55259.324400 1.03186 0.00724 HS r'
55259.337820 0.98895 0.00574 HS r'
55261.276920 1.00566 0.00445 HS r'
55261.314220 0.99699 0.00449 HS r'
55261.344760 0.98625 0.00453 HS r'
55261.381850 1.02242 0.00515 HS r'
55261.503220 1.01483 0.00477 HS r'
55261.512980 0.98055 0.00444 HS r'
55261.526250 0.98640 0.00440 HS r'
55261.529500 1.00143 0.00436 HS r'
55261.536270 0.99144 0.00441 HS r'
55261.539510 0.99876 0.00438 HS r'
55261.542760 0.99873 0.00431 HS r'
55261.546000 1.00492 0.00433 HS r'
55261.549240 0.98676 0.00439 HS r'
55261.552780 1.00674 0.00433 HS r'
55261.556020 1.00543 0.00442 HS r'
55261.565770 0.99013 0.00446 HS r'
55261.572570 0.99943 0.00437 HS r'
55261.575830 0.99772 0.00438 HS r'
55261.579080 0.99217 0.00441 HS r'
55261.582320 0.99745 0.00443 HS r'
55261.585850 1.00765 0.00440 HS r'
55261.589090 1.00712 0.00445 HS r'
55261.592340 1.00002 0.00456 HS r'
55261.595570 0.99536 0.00464 HS r'
55261.598800 0.99476 0.00455 HS r'
55261.602330 0.99434 0.00465 HS r'
55261.605550 1.00721 0.00455 HS r'
55261.611990 1.00108 0.00474 HS r'
55261.615200 0.99155 0.00472 HS r'
55261.618730 1.01362 0.00467 HS r'
55261.621950 0.99888 0.00475 HS r'
55261.625180 1.00305 0.00481 HS r'
55261.631650 1.00022 0.00489 HS r'
55261.635180 1.00634 0.00504 HS r'
55261.638400 1.00742 0.00515 HS r'
55261.641570 0.98860 0.00507 HS r'
55261.644720 1.00079 0.00514 HS r'
55261.647880 1.01142 0.00491 HS r'
55261.651340 0.99397 0.00516 HS r'
55261.654550 0.99803 0.00520 HS r'
55261.657770 0.99384 0.00493 HS r'
55261.660960 1.00685 0.00525 HS r'
55261.664150 1.01424 0.00516 HS r'
55262.303480 1.01823 0.00466 HS r'
55262.357880 0.99272 0.00466 HS r'
55262.502370 0.98568 0.00464 HS r'
55262.512170 0.98839 0.00435 HS r'
55262.515360 1.00732 0.00436 HS r'
55262.518840 1.00358 0.00431 HS r'
55262.522120 0.99957 0.00433 HS r'
55262.525370 1.00338 0.00428 HS r'
55262.528630 1.00606 0.00428 HS r'
55262.531860 1.00129 0.00433 HS r'
55262.535410 1.00057 0.00434 HS r'
55262.538660 0.99055 0.00436 HS r'
55262.545170 0.99180 0.00432 HS r'
55262.548410 1.00072 0.00430 HS r'
55262.551880 0.99866 0.00435 HS r'
55262.555120 0.98971 0.00432 HS r'
55262.558370 0.99598 0.00433 HS r'
55262.561610 1.00111 0.00441 HS r'
55262.568400 0.99333 0.00448 HS r'
55262.578180 1.00377 0.00453 HS r'
55262.581460 1.01428 0.00439 HS r'
55262.585010 1.00782 0.00456 HS r'
55262.588250 0.99772 0.00455 HS r'
55262.594730 0.99835 0.00468 HS r'
55262.597980 1.00433 0.00451 HS r'
55262.601520 1.00612 0.00460 HS r'
55262.604790 0.99758 0.00465 HS r'
55262.608040 1.01982 0.00450 HS r'
55262.611330 0.99612 0.00458 HS r'
55262.614570 0.99752 0.00468 HS r'
55262.618080 1.00906 0.00473 HS r'
55262.621330 1.00237 0.00472 HS r'
55262.627830 1.00169 0.00479 HS r'
55262.631070 1.00985 0.00477 HS r'
55262.637840 0.98854 0.00480 HS r'
55262.641050 1.00016 0.00522 HS r'
55262.644250 0.99646 0.00491 HS r'
55262.647470 0.99847 0.00507 HS r'
55262.654190 0.99622 0.00511 HS r'
55262.657410 0.99890 0.00492 HS r'
55262.660640 0.99133 0.00518 HS r'
55263.265670 1.00959 0.00503 HS r'
55263.312990 1.00449 0.00506 HS r'
55263.501460 0.99064 0.00479 HS r'
55263.518060 0.99991 0.00435 HS r'
55263.521300 1.00064 0.00433 HS r'
55263.524540 1.00182 0.00432 HS r'
55263.527780 0.99389 0.00446 HS r'
55263.531010 1.00740 0.00436 HS r'
55263.534580 1.00330 0.00435 HS r'
55263.537900 0.99531 0.00450 HS r'
55263.541150 1.00017 0.00451 HS r'
55263.567200 0.99661 0.00472 HS r'
55263.570510 1.00085 0.00491 HS r'
55263.573720 1.00787 0.00491 HS r'
55263.576970 0.99515 0.00528 HS r'
55263.580190 0.99927 0.00540 HS r'
55263.590190 1.00798 0.00506 HS r'
55263.596640 0.98380 0.00719 HS r'
55263.600130 1.01215 0.00674 HS r'
55263.606550 0.98683 0.00943 HS r'
55263.641930 0.98981 0.00594 HS r'
55263.645150 0.99812 0.00502 HS r'
55263.651870 1.00107 0.00513 HS r'
55263.655090 0.99853 0.00539 HS r'
55263.658300 1.00118 0.00513 HS r'
55264.283110 0.99565 0.00501 HS r'
55264.507610 1.00998 0.00441 HS r'
55264.530740 1.01107 0.00432 HS r'
55264.537250 0.99521 0.00430 HS r'
55264.540800 0.99874 0.00430 HS r'
55264.547330 1.00490 0.00438 HS r'
55264.557390 0.99159 0.00441 HS r'
55264.563890 1.00105 0.00433 HS r'
55264.570400 1.00049 0.00431 HS r'
55264.580430 1.00125 0.00441 HS r'
55264.583690 1.00343 0.00451 HS r'
55264.586940 1.00774 0.00459 HS r'
55264.590460 0.99117 0.00446 HS r'
55264.593710 1.00606 0.00447 HS r'
55264.596950 1.00084 0.00448 HS r'
55264.600200 0.99354 0.00441 HS r'
55264.603450 0.99344 0.00440 HS r'
55264.606970 0.99368 0.00449 HS r'
55264.610210 1.00361 0.00456 HS r'
55264.613440 0.99938 0.00463 HS r'
55264.616690 0.99985 0.00461 HS r'
55264.623430 0.99720 0.00461 HS r'
55264.636380 0.99882 0.00480 HS r'
55264.639900 1.00100 0.00484 HS r'
55264.643140 1.00307 0.00475 HS r'
55264.646370 0.99909 0.00476 HS r'
55264.649620 1.00767 0.00475 HS r'
55264.652830 1.00189 0.00489 HS r'
55265.627410 0.98678 0.00510 HS r'
55265.640370 0.98037 0.00480 HS r'
55265.643570 0.98192 0.00496 HS r'
55265.649990 0.99065 0.00471 HS r'
55266.608250 1.00869 0.00457 HS r'
55266.618000 1.00981 0.00496 HS r'
55266.624740 1.00137 0.00518 HS r'
55266.627960 1.00005 0.00519 HS r'
55266.631190 1.01941 0.00514 HS r'
55266.634420 0.99622 0.00507 HS r'
55266.641150 0.99834 0.00507 HS r'
55266.644380 0.99849 0.00533 HS r'
55266.647580 1.00163 0.00528 HS r'
55266.650800 1.00775 0.00513 HS r'
55267.531010 0.99455 0.00446 HS r'
55267.564060 0.99369 0.00469 HS r'
55267.570550 1.00613 0.00471 HS r'
55267.573790 1.01047 0.00462 HS r'
55267.577050 0.99814 0.00469 HS r'
55267.580580 1.01940 0.00492 HS r'
55267.587050 1.01096 0.00474 HS r'
55267.590240 0.99828 0.00474 HS r'
55267.596890 1.01765 0.00490 HS r'
55267.600130 0.99998 0.00483 HS r'
55267.603350 0.99931 0.00485 HS r'
55267.606600 1.00850 0.00481 HS r'
55267.609840 0.99773 0.00487 HS r'
55267.613340 0.99928 0.00493 HS r'
55267.616590 1.01514 0.00508 HS r'
55267.619840 1.00405 0.00496 HS r'
55267.623060 1.00186 0.00501 HS r'
55267.626280 1.01498 0.00497 HS r'
55267.629790 1.00993 0.00502 HS r'
55267.636230 1.01048 0.00512 HS r'
55267.639460 1.00329 0.00499 HS r'
55267.646230 0.99415 0.00505 HS r'
55268.497020 1.00247 0.00480 HS r'
55268.516760 0.98735 0.00438 HS r'
55268.520010 0.98777 0.00436 HS r'
55268.523240 1.00116 0.00435 HS r'
55268.526490 1.00086 0.00428 HS r'
55268.530020 0.99617 0.00438 HS r'
55268.533280 0.99888 0.00430 HS r'
55268.536540 0.99463 0.00438 HS r'
55268.539790 0.99008 0.00435 HS r'
55268.543050 0.99394 0.00433 HS r'
55268.546580 0.99237 0.00441 HS r'
55268.549850 1.00305 0.00430 HS r'
55268.553080 0.99452 0.00445 HS r'
55268.556350 0.99725 0.00436 HS r'
55268.559600 1.00264 0.00435 HS r'
55268.563140 1.00734 0.00439 HS r'
55268.566410 0.98443 0.00454 HS r'
55268.569650 0.99348 0.00449 HS r'
55268.572910 1.00249 0.00450 HS r'
55268.576150 1.00401 0.00453 HS r'
55268.579670 1.00646 0.00440 HS r'
55268.582940 0.98898 0.00448 HS r'
55268.586170 1.00329 0.00448 HS r'
55268.589430 1.00493 0.00445 HS r'
55268.592700 1.00158 0.00459 HS r'
55268.596220 1.00975 0.00450 HS r'
55268.599440 1.00455 0.00468 HS r'
55268.602680 1.00562 0.00474 HS r'
55268.605920 1.00029 0.00461 HS r'
55268.612700 1.00160 0.00466 HS r'
55268.615940 0.99968 0.00490 HS r'
55268.619170 1.00261 0.00484 HS r'
55268.622400 1.00271 0.00486 HS r'
55268.625620 0.99000 0.00485 HS r'
55268.629150 1.00093 0.00501 HS r'
55268.632390 0.99299 0.00490 HS r'
55268.635670 0.99617 0.00498 HS r'
55268.638900 0.99776 0.00497 HS r'
55268.642160 1.00137 0.00491 HS r'
55269.496110 1.01555 0.00478 HS r'
55269.505860 0.99816 0.00437 HS r'
55269.515870 1.00047 0.00432 HS r'
55269.522380 0.99613 0.00435 HS r'
55269.525610 0.99841 0.00436 HS r'
55269.532400 1.00086 0.00434 HS r'
55269.538880 0.99599 0.00432 HS r'
55269.542130 0.99422 0.00436 HS r'
55269.548940 0.99193 0.00443 HS r'
55269.558690 1.00986 0.00445 HS r'
55269.565450 0.99400 0.00451 HS r'
55269.568700 0.99517 0.00455 HS r'
55269.571940 0.99936 0.00451 HS r'
55269.578690 1.00087 0.00444 HS r'
55269.581920 1.00481 0.00446 HS r'
55269.585200 1.00216 0.00458 HS r'
55269.588450 1.01196 0.00454 HS r'
55269.591690 0.99857 0.00452 HS r'
55269.595230 1.00448 0.00461 HS r'
55269.598450 0.99043 0.00467 HS r'
55269.601710 1.00502 0.00457 HS r'
55269.604970 1.00013 0.00473 HS r'
55269.608200 1.00587 0.00461 HS r'
55269.611740 1.00074 0.00470 HS r'
55269.614970 1.00124 0.00482 HS r'
55269.618210 1.00112 0.00492 HS r'
55269.621430 0.99616 0.00487 HS r'
55269.629960 1.00486 0.00515 HS r'
55269.633330 0.99883 0.00484 HS r'
55269.636570 1.00660 0.00493 HS r'
55269.639790 1.01171 0.00474 HS r'
55269.643030 1.00005 0.00488 HS r'
55270.524610 0.99821 0.00441 HS r'
55270.551310 0.99850 0.00440 HS r'
55270.561330 0.99138 0.00454 HS r'
55270.564570 0.99827 0.00454 HS r'
55270.571070 1.00334 0.00463 HS r'
55270.577820 1.02088 0.00449 HS r'
55270.581040 1.01330 0.00463 HS r'
55270.584280 0.99523 0.00468 HS r'
55270.590740 0.98364 0.00456 HS r'
55270.594270 1.00919 0.00467 HS r'
55270.597510 1.00472 0.00462 HS r'
55270.600760 0.98054 0.00472 HS r'
55270.603980 1.00345 0.00479 HS r'
55270.607210 0.98818 0.00472 HS r'
55270.610740 0.99996 0.00473 HS r'
55270.613970 0.99266 0.00477 HS r'
55270.617190 1.00726 0.00470 HS r'
55270.632300 0.99351 0.00484 HS r'
55270.638690 0.99852 0.00497 HS r'
55271.493950 1.01499 0.00496 HS r'
55271.531550 1.00681 0.00425 HS r'
55271.534640 0.99882 0.00423 HS r'
55271.541100 1.00006 0.00431 HS r'
55271.544180 0.99671 0.00426 HS r'
55271.547260 1.00142 0.00424 HS r'
55271.556810 0.99484 0.00427 HS r'
55271.559890 1.00152 0.00425 HS r'
55271.562970 0.99457 0.00431 HS r'
55271.566050 0.99789 0.00427 HS r'
55271.569130 0.99754 0.00432 HS r'
55271.572520 1.00085 0.00434 HS r'
55271.578690 1.00420 0.00450 HS r'
55271.584850 0.99512 0.00447 HS r'
55271.588220 0.98798 0.00465 HS r'
55271.591300 1.00578 0.00447 HS r'
55271.594380 1.00291 0.00462 HS r'
55271.597480 1.00614 0.00446 HS r'
55271.600560 1.00482 0.00447 HS r'
55271.603940 0.99982 0.00450 HS r'
55272.326390 0.98928 0.00457 HS r'
55272.493470 0.99646 0.00479 HS r'
55272.529870 1.00684 0.00440 HS r'
55272.533180 0.99291 0.00437 HS r'
55272.539690 0.99121 0.00437 HS r'
55272.549710 0.99565 0.00443 HS r'
55272.559730 1.00721 0.00458 HS r'
55272.562970 1.00495 0.00454 HS r'
55272.569430 0.99897 0.00456 HS r'
55272.572680 1.00587 0.00453 HS r'
55272.576210 1.00333 0.00455 HS r'
55272.579440 0.99840 0.00458 HS r'
55272.582670 0.99852 0.00475 HS r'
55272.585910 1.00096 0.00472 HS r'
55272.589130 1.00375 0.00461 HS r'
55272.592670 1.00122 0.00471 HS r'
55272.595900 1.01301 0.00468 HS r'
55272.599120 1.00876 0.00480 HS r'
55272.609090 1.00073 0.00471 HS r'
55272.612330 1.00132 0.00484 HS r'
55272.615560 1.00616 0.00481 HS r'
55272.618790 0.99783 0.00480 HS r'
55272.622030 1.01358 0.00478 HS r'
55272.625550 0.99962 0.00483 HS r'
55272.628790 1.00443 0.00489 HS r'
55272.632010 1.00272 0.00505 HS r'
55273.298910 0.98566 0.00450 HS r'
55273.354020 0.99139 0.00486 HS r'
55273.521900 0.99349 0.00443 HS r'
55273.531850 1.00076 0.00441 HS r'
55273.538360 0.99500 0.00446 HS r'
55273.548350 1.00125 0.00439 HS r'
55273.551610 0.99576 0.00444 HS r'
55273.554870 0.98922 0.00450 HS r'
55273.558400 1.00784 0.00455 HS r'
55273.561640 0.99620 0.00456 HS r'
55273.564900 0.99832 0.00457 HS r'
55273.568160 1.00282 0.00456 HS r'
55273.571400 0.99870 0.00450 HS r'
55273.574940 1.00948 0.00459 HS r'
55273.578180 1.00511 0.00457 HS r'
55273.581410 1.00803 0.00457 HS r'
55273.584650 1.00506 0.00465 HS r'
55273.587890 1.00364 0.00467 HS r'
55273.591420 1.01125 0.00462 HS r'
55273.597870 0.99356 0.00470 HS r'
55273.607760 1.00311 0.00472 HS r'
55273.617460 0.99798 0.00475 HS r'
55273.620720 0.99914 0.00508 HS r'
55273.624220 1.00127 0.00475 HS r'
55273.627440 0.99775 0.00498 HS r'
55273.630660 1.00748 0.00482 HS r'
55274.326510 1.00759 0.00464 HS r'
55274.329820 1.00696 0.00463 HS r'
55274.543870 1.00627 0.00441 HS r'
55274.550350 0.99914 0.00467 HS r'
55274.553580 0.99754 0.00453 HS r'
55274.556890 1.00267 0.00458 HS r'
55274.563670 0.97998 0.00466 HS r'
55274.566920 0.99156 0.00457 HS r'
55274.570160 1.01310 0.00458 HS r'
55274.576940 1.00736 0.00467 HS r'
55274.580200 0.99012 0.00465 HS r'
55274.583440 0.99999 0.00467 HS r'
55274.586690 0.99943 0.00469 HS r'
55274.589940 0.99281 0.00460 HS r'
55274.593520 1.00541 0.00460 HS r'
55274.605200 1.00770 0.00501 HS r'
55274.611920 1.00609 0.00485 HS r'
55274.615170 0.99157 0.00499 HS r'
55274.618390 1.01243 0.00497 HS r'
55274.621610 0.99431 0.00483 HS r'
55274.624820 0.99551 0.00501 HS r'
55275.288530 1.00595 0.00460 HS r'
55275.291840 1.00171 0.00459 HS r'
55275.339140 1.00587 0.00486 HS r'
55275.490780 1.00146 0.00490 HS r'
55275.527180 1.01065 0.00437 HS r'
55275.547100 0.99780 0.00447 HS r'
55275.550350 1.00177 0.00445 HS r'
55275.553610 0.99678 0.00448 HS r'
55275.557170 1.01921 0.00466 HS r'
55275.560420 0.99918 0.00460 HS r'
55275.566900 1.00995 0.00455 HS r'
55275.570150 1.01639 0.00455 HS r'
55275.580160 0.99944 0.00456 HS r'
55275.586590 0.99294 0.00460 HS r'
55275.590060 0.99497 0.00481 HS r'
55275.596510 1.00090 0.00477 HS r'
55275.599780 1.01132 0.00496 HS r'
55275.603010 0.99916 0.00504 HS r'
55275.609780 0.99985 0.00467 HS r'
55275.613020 1.01202 0.00508 HS r'
55275.616270 0.99197 0.00508 HS r'
55275.619490 1.00745 0.00496 HS r'
55275.623010 1.00481 0.00486 HS r'
55275.626240 1.00415 0.00524 HS r'
55276.274170 1.01008 0.00472 HS r'
55276.304680 0.99209 0.00473 HS r'
55276.371810 0.97907 0.00792 HS r'
55276.489890 0.98880 0.00491 HS r'
55276.512930 0.96312 0.00449 HS r'
55276.529450 0.98647 0.00460 HS r'
55276.539290 0.98604 0.00469 HS r'
55276.545800 0.98471 0.00473 HS r'
55276.549060 0.98239 0.00465 HS r'
55276.552320 0.99023 0.00481 HS r'
55276.555780 0.97793 0.00489 HS r'
55276.559040 0.99925 0.00464 HS r'
55276.562280 0.99238 0.00466 HS r'
55276.565520 0.97362 0.00470 HS r'
55276.568770 0.98805 0.00470 HS r'
55276.572300 0.98069 0.00477 HS r'
55276.575530 0.99654 0.00494 HS r'
55276.578760 0.99130 0.00482 HS r'
55276.581990 0.99372 0.00483 HS r'
55276.585240 1.01254 0.00486 HS r'
55276.588750 0.99313 0.00493 HS r'
55276.595190 1.01168 0.00490 HS r'
55276.601650 0.99985 0.00508 HS r'
55276.605160 0.98416 0.00502 HS r'
55276.608380 1.01450 0.00517 HS r'
55276.611600 0.99868 0.00515 HS r'
55276.618030 1.01405 0.00499 HS r'
55276.621540 1.00003 0.00509 HS r'
55277.307640 0.98205 0.00495 HS r'
55277.488970 0.99272 0.00483 HS r'
55277.495470 1.00574 0.00450 HS r'
55277.501930 1.00739 0.00443 HS r'
55277.505460 1.00647 0.00445 HS r'
55277.508720 1.00459 0.00439 HS r'
55277.511950 0.99000 0.00439 HS r'
55277.518460 0.98542 0.00450 HS r'
55277.522000 0.99048 0.00449 HS r'
55277.531730 0.99391 0.00457 HS r'
55277.534970 1.01046 0.00439 HS r'
55277.541740 1.00191 0.00471 HS r'
55277.544980 1.00434 0.00458 HS r'
55277.548230 1.00001 0.00460 HS r'
55277.551440 1.00126 0.00467 HS r'
55277.554980 0.98098 0.00466 HS r'
55277.558240 1.00037 0.00458 HS r'
55277.561490 0.99428 0.00471 HS r'
55277.564720 1.00138 0.00477 HS r'
55277.567940 1.01596 0.00464 HS r'
55277.571450 1.01702 0.00455 HS r'
55277.574660 0.99002 0.00487 HS r'
55277.577890 1.00578 0.00491 HS r'
55277.581110 1.00140 0.00482 HS r'
55277.584320 1.00244 0.00484 HS r'
55277.587780 1.00817 0.00489 HS r'
55277.594180 1.00352 0.00489 HS r'
55277.604040 0.98643 0.00496 HS r'
55277.607270 1.00012 0.00486 HS r'
55277.610470 1.01248 0.00499 HS r'
55277.613710 1.00759 0.00492 HS r'
55278.614030 0.99824 0.00525 HS r'
55279.285260 0.98929 0.00532 HS r'
55279.302010 1.01801 0.00516 HS r'
55279.308630 1.00056 0.00543 HS r'
55279.315580 1.01110 0.00512 HS r'
55279.332110 0.99491 0.00568 HS r'
55279.365570 1.00161 0.00568 HS r'
55280.274440 0.98359 0.00508 HS r'
55280.330990 1.00703 0.00552 HS r'
55280.486370 0.99386 0.00519 HS r'
55280.499270 0.99425 0.00473 HS r'
55280.502760 1.00499 0.00479 HS r'
55280.505980 0.98587 0.00477 HS r'
55280.509200 1.01045 0.00471 HS r'
55280.512410 0.99507 0.00479 HS r'
55280.515630 0.99394 0.00476 HS r'
55280.519170 1.00620 0.00480 HS r'
55280.522390 0.99213 0.00487 HS r'
55280.525630 1.01109 0.00483 HS r'
55280.528890 0.99854 0.00494 HS r'
55280.532110 0.99794 0.00475 HS r'
55280.535620 0.99894 0.00488 HS r'
55280.538860 0.99797 0.00506 HS r'
55280.545300 0.98949 0.00488 HS r'
55280.548540 1.00917 0.00486 HS r'
55280.555250 0.99459 0.00508 HS r'
55280.558490 1.00148 0.00500 HS r'
55280.561720 1.00953 0.00521 HS r'
55280.564940 1.00159 0.00509 HS r'
55280.568420 0.99394 0.00516 HS r'
55280.571650 1.00396 0.00482 HS r'
55280.574870 1.00309 0.00509 HS r'
55280.578070 0.99714 0.00525 HS r'
55280.581270 1.00787 0.00545 HS r'
55280.587960 1.00657 0.00529 HS r'
55280.594370 1.01208 0.00555 HS r'
55280.597580 1.00470 0.00541 HS r'
55280.604270 0.98831 0.00590 HS r'
55280.607460 1.01579 0.00558 HS r'
55280.610660 0.98512 0.00578 HS r'
55281.246780 0.98710 0.00559 HS r'
55281.250150 1.01043 0.00524 HS r'
55281.266950 1.00874 0.00555 HS r'
55281.280410 0.99641 0.00541 HS r'
55281.310580 1.00081 0.00547 HS r'
55281.313950 1.01715 0.00528 HS r'
55281.317200 1.00462 0.00558 HS r'
55281.327270 0.99663 0.00578 HS r'
55281.485480 0.99896 0.00511 HS r'
55281.491940 1.01495 0.00495 HS r'
55281.505110 0.98755 0.00487 HS r'
55281.508350 0.99850 0.00485 HS r'
55281.511590 0.99747 0.00480 HS r'
55281.514810 1.00616 0.00477 HS r'
55281.518310 1.00017 0.00473 HS r'
55281.521530 0.99295 0.00488 HS r'
55281.524760 1.00075 0.00502 HS r'
55281.528000 1.00292 0.00496 HS r'
55281.531230 0.99006 0.00512 HS r'
55281.534730 1.00773 0.00507 HS r'
55281.541160 0.98653 0.00538 HS r'
55281.544360 0.98728 0.00516 HS r'
55281.547570 0.99904 0.00527 HS r'
55281.551070 1.02298 0.00509 HS r'
55281.554250 0.99753 0.00515 HS r'
55281.560550 1.01983 0.00513 HS r'
55281.563700 1.00772 0.00532 HS r'
55281.567150 0.99600 0.00520 HS r'
55281.570360 1.00468 0.00549 HS r'
55281.573550 1.00628 0.00540 HS r'
55281.576760 1.00959 0.00556 HS r'
55281.579960 0.99615 0.00552 HS r'
55281.583440 1.00975 0.00575 HS r'
55281.591620 1.00443 0.00615 HS r'
55281.594970 0.99550 0.00604 HS r'
55281.598140 1.00986 0.00614 HS r'
55281.601620 0.99945 0.00606 HS r'
55281.604810 1.00322 0.00614 HS r'
55281.607990 0.99772 0.00629 HS r'
55282.340900 1.00850 0.01050 HS r'
55282.353850 0.97501 0.01174 HS r'
55282.484580 0.98695 0.00536 HS r'
55282.560390 1.00731 0.00518 HS r'
55282.563650 1.00521 0.00566 HS r'
55282.573210 0.99401 0.00576 HS r'
55282.576680 1.00070 0.00568 HS r'
55282.579890 0.99458 0.00634 HS r'
55282.583080 1.00157 0.00580 HS r'
55282.586270 0.99444 0.00575 HS r'
55282.589460 0.99220 0.00583 HS r'
55282.592930 1.01466 0.00582 HS r'
55282.599330 0.99245 0.00584 HS r'
55282.602520 0.99734 0.00653 HS r'
55282.605710 1.01444 0.00623 HS r'
55283.245230 1.03168 0.00557 HS r'
55283.248570 1.04738 0.00523 HS r'
55283.255160 0.98679 0.00530 HS r'
55283.258830 1.01443 0.00518 HS r'
55283.262050 0.99165 0.00535 HS r'
55283.265330 0.98777 0.00541 HS r'
55283.268580 1.00687 0.00531 HS r'
55283.278780 0.98238 0.00541 HS r'
55283.295430 0.99897 0.00583 HS r'
55283.298790 0.98321 0.00538 HS r'
55283.321960 1.00945 0.00639 HS r'
55283.328810 1.01150 0.00625 HS r'
55283.335320 0.98208 0.00622 HS r'
55283.342160 1.00199 0.00652 HS r'
55283.483680 1.00208 0.00513 HS r'
55283.486930 0.99420 0.00566 HS r'
55283.493330 1.00577 0.00508 HS r'
55283.496540 0.99721 0.00505 HS r'
55283.503260 1.00646 0.00496 HS r'
55283.506480 0.99371 0.00477 HS r'
55283.509690 0.99753 0.00496 HS r'
55283.512910 0.99089 0.00504 HS r'
55283.516410 0.99489 0.00505 HS r'
55283.519640 0.99733 0.00521 HS r'
55283.522850 0.99866 0.00495 HS r'
55283.529250 0.99272 0.00550 HS r'
55283.532760 1.01207 0.00537 HS r'
55283.535980 0.99520 0.00551 HS r'
55283.539180 1.00488 0.00530 HS r'
55283.542400 1.01611 0.00561 HS r'
55283.545600 1.00962 0.00521 HS r'
55283.549110 0.99953 0.00580 HS r'
55283.552310 1.00529 0.00596 HS r'
55283.555510 1.00211 0.00594 HS r'
55283.558720 1.00822 0.00570 HS r'
55283.561920 1.00503 0.00617 HS r'
55283.565410 0.99264 0.00571 HS r'
55283.568630 0.99002 0.00591 HS r'
55283.571830 1.00457 0.00607 HS r'
55283.578220 0.99908 0.00573 HS r'
55283.581710 1.01416 0.00606 HS r'
55283.589870 1.00725 0.00597 HS r'
55283.596380 1.00271 0.00633 HS r'
55283.599850 1.02165 0.00652 HS r'
55283.603030 1.01585 0.00649 HS r'
55284.248910 0.99072 0.00610 HS r'
55284.252230 0.99014 0.00601 HS r'
55284.482850 0.99685 0.00555 HS r'
55284.499230 1.01242 0.00523 HS r'
55284.502430 1.00546 0.00514 HS r'
55284.505640 1.00729 0.00516 HS r'
55284.508860 1.00434 0.00512 HS r'
55284.512060 1.00190 0.00519 HS r'
55284.515540 0.98114 0.00536 HS r'
55284.518740 0.99679 0.00534 HS r'
55284.521960 0.99632 0.00531 HS r'
55284.525170 1.00268 0.00552 HS r'
55284.528390 1.00643 0.00552 HS r'
55284.589360 1.01806 0.00693 HS r'
55284.592490 0.99618 0.00760 HS r'
55284.599100 1.01151 0.00640 HS r'
55285.481980 0.98321 0.00596 HS r'
55285.498340 1.01583 0.00548 HS r'
55285.504770 1.02279 0.00586 HS r'
55285.514690 1.02292 0.00602 HS r'
55285.517880 1.01552 0.00557 HS r'
55285.521060 0.98885 0.00573 HS r'
55285.524260 1.00409 0.00606 HS r'
55285.527460 1.01950 0.00570 HS r'
55285.530940 1.01781 0.00625 HS r'
55285.534130 1.01474 0.00626 HS r'
55285.537320 1.00041 0.00686 HS r'
55285.540480 0.98433 0.00623 HS r'
55285.543710 1.01483 0.00642 HS r'
55285.547180 0.99438 0.00653 HS r'
55285.550370 0.99566 0.00653 HS r'
55285.553550 1.00817 0.00641 HS r'
55285.556700 0.98862 0.00633 HS r'
55285.559830 0.97407 0.00674 HS r'
55285.563250 0.99471 0.00749 HS r'
55285.566420 0.99816 0.00710 HS r'
55285.569580 1.01153 0.00738 HS r'
55285.572750 1.01240 0.00710 HS r'
55285.575920 1.01897 0.00787 HS r'
55285.579390 1.01655 0.00743 HS r'
55285.590830 0.98375 0.00812 HS r'
55285.593990 1.01496 0.00733 HS r'
55285.597430 0.99769 0.00858 HS r'
55286.510330 0.98107 0.00516 HS r'
55286.517040 1.01450 0.00539 HS r'
55286.520250 1.00931 0.00544 HS r'
55286.523460 0.99564 0.00574 HS r'
55286.526660 1.00670 0.00618 HS r'
55287.484410 0.97937 0.00484 HS r'
55287.490880 0.99635 0.00464 HS r'
55287.497370 0.99486 0.00474 HS r'
55287.500880 0.99593 0.00474 HS r'
55287.504090 0.98683 0.00481 HS r'
55287.507300 0.99906 0.00503 HS r'
55287.510540 0.99790 0.00474 HS r'
55287.513770 0.99974 0.00492 HS r'
55287.517270 1.00782 0.00486 HS r'
55287.520480 0.99396 0.00503 HS r'
55287.523700 1.00496 0.00527 HS r'
55287.526900 1.00636 0.00539 HS r'
55287.530110 1.00572 0.00527 HS r'
55287.533590 1.01164 0.00519 HS r'
55287.536800 1.00266 0.00578 HS r'
55287.539990 1.01620 0.00553 HS r'
55287.543180 1.00088 0.00556 HS r'
55287.546380 0.99931 0.00557 HS r'
55287.549860 0.99350 0.00569 HS r'
55287.553030 1.00260 0.00602 HS r'
55287.559410 0.99154 0.00587 HS r'
55287.562590 1.00157 0.00584 HS r'
55287.569220 1.01517 0.00576 HS r'
55287.572370 1.00350 0.00644 HS r'
55287.575500 0.99286 0.00638 HS r'
55287.578630 1.00088 0.00604 HS r'
55287.582030 0.99177 0.00640 HS r'
55287.585160 0.99655 0.00609 HS r'
55287.588290 1.00022 0.00633 HS r'
55287.591430 1.00018 0.00716 HS r'
55291.303820 0.96792 0.00560 HS r'
55293.508020 0.99734 0.00461 HS r'
55294.500730 0.99551 0.00443 HS r'
55294.510470 1.00038 0.00469 HS r'
55294.513680 0.98657 0.00461 HS r'
55294.517230 0.98778 0.00485 HS r'
55294.520460 0.98653 0.00515 HS r'
55294.533650 1.00392 0.00482 HS r'
55294.536880 1.00235 0.00501 HS r'
55294.540110 1.01155 0.00483 HS r'
55294.543340 0.99727 0.00479 HS r'
55294.546560 0.99907 0.00491 HS r'
55294.550090 1.00362 0.00501 HS r'
55294.553320 0.99394 0.00510 HS r'
55294.556560 1.00487 0.00509 HS r'
55294.559780 1.00400 0.00506 HS r'
55294.563000 0.99756 0.00500 HS r'
55294.566510 1.01674 0.00502 HS r'
55294.569720 1.00113 0.00502 HS r'
55294.572950 0.99891 0.00511 HS r'
55295.270010 1.01272 0.00547 HS r'
55295.276720 1.00008 0.00533 HS r'
55295.522120 1.00540 0.00474 HS r'
55295.525360 1.01905 0.00477 HS r'
55295.532100 0.99877 0.00492 HS r'
55295.535320 1.01573 0.00467 HS r'
55295.538540 1.00110 0.00478 HS r'
55295.541760 0.99141 0.00492 HS r'
55295.548490 1.00306 0.00486 HS r'
55295.551690 0.99518 0.00489 HS r'
55295.554910 1.00857 0.00498 HS r'
55295.561360 1.00436 0.00489 HS r'
55296.306500 1.00688 0.00503 HS r'
55296.472900 0.99389 0.00526 HS r'
55296.489380 1.00378 0.00456 HS r'
55296.492630 0.99304 0.00455 HS r'
55296.495880 1.00145 0.00466 HS r'
55296.499130 0.99159 0.00482 HS r'
55296.502340 1.00811 0.00470 HS r'
55296.509140 1.01315 0.00475 HS r'
55296.512410 1.00869 0.00486 HS r'
55296.515640 1.00308 0.00486 HS r'
55296.518860 0.99583 0.00477 HS r'
55296.522390 0.99202 0.00470 HS r'
55296.525630 1.00681 0.00484 HS r'
55296.528860 1.01208 0.00484 HS r'
55296.532090 1.00281 0.00492 HS r'
55296.535320 1.01759 0.00480 HS r'
55296.538830 1.00183 0.00500 HS r'
55296.542050 1.00249 0.00488 HS r'
55296.545280 1.00603 0.00514 HS r'
55296.548490 1.00088 0.00494 HS r'
55296.555230 1.00723 0.00515 HS r'
55296.558440 0.98882 0.00507 HS r'
55296.561670 1.00969 0.00484 HS r'
55296.564890 1.00266 0.00511 HS r'
55297.472130 1.00077 0.00501 HS r'
55297.475370 0.99640 0.00511 HS r'
55297.488580 1.00437 0.00458 HS r'
55297.491840 0.99081 0.00457 HS r'
55297.495100 1.01054 0.00470 HS r'
55297.501530 1.00625 0.00465 HS r'
55297.505050 1.00656 0.00466 HS r'
55297.508220 1.00000 0.00465 HS r'
55297.511420 1.00104 0.00473 HS r'
55297.514600 0.98872 0.00471 HS r'
55297.517770 0.99955 0.00480 HS r'
55297.521230 1.00733 0.00471 HS r'
55297.524480 0.99944 0.00474 HS r'
55297.527720 0.99538 0.00499 HS r'
55297.530950 1.00596 0.00469 HS r'
55297.540910 0.99529 0.00495 HS r'
55297.544110 1.01435 0.00489 HS r'
55297.547330 1.01797 0.00485 HS r'
55297.550540 1.00844 0.00496 HS r'
55297.559040 1.01178 0.00538 HS r'
55297.562400 0.99647 0.00488 HS r'
55298.233700 1.01771 0.00495 HS r'
55298.267550 1.00016 0.00470 HS r'
55298.274220 0.98485 0.00459 HS r'
55298.277490 0.97785 0.00595 HS r'
55298.304570 0.98951 0.00494 HS r'
55298.314840 0.99134 0.00473 HS r'
55298.471280 0.99651 0.00509 HS r'
55298.477620 1.00654 0.00478 HS r'
55298.483990 0.99391 0.00499 HS r'
55298.487440 0.99607 0.00522 HS r'
55298.490620 0.98725 0.00582 HS r'
55298.493790 1.00087 0.00580 HS r'
55298.496950 1.00658 0.00523 HS r'
55298.500100 0.99398 0.00517 HS r'
55298.503560 1.00021 0.00467 HS r'
55298.506790 0.99147 0.00465 HS r'
55298.510050 0.99045 0.00479 HS r'
55298.513290 0.98788 0.00470 HS r'
55298.516510 0.99747 0.00518 HS r'
55298.520030 0.99534 0.00489 HS r'
55298.523250 0.99872 0.00501 HS r'
55298.526460 1.00580 0.00503 HS r'
55298.529700 0.98899 0.00534 HS r'
55298.532900 0.99386 0.00520 HS r'
55298.536410 0.98497 0.00539 HS r'
55298.539640 0.99821 0.00548 HS r'
55298.542850 0.99314 0.00519 HS r'
55298.552820 0.99101 0.00512 HS r'
55298.561050 0.99990 0.00548 HS r'
55299.287930 0.97687 0.00496 HS r'
55299.470450 0.99769 0.00498 HS r'
55299.473670 0.99109 0.00543 HS r'
55299.486900 0.99913 0.00467 HS r'
55299.490130 1.00022 0.00477 HS r'
55299.493350 1.00817 0.00462 HS r'
55299.499790 0.99988 0.00472 HS r'
55299.506540 0.99560 0.00483 HS r'
55299.509780 0.99900 0.00485 HS r'
55299.512990 0.98694 0.00482 HS r'
55299.516230 0.99891 0.00474 HS r'
55299.519780 1.00365 0.00491 HS r'
55299.523010 0.99961 0.00480 HS r'
55300.260870 1.01337 0.00740 HS r'
55300.274390 1.04550 0.00466 HS r'
55300.469740 0.99867 0.00526 HS r'
55300.472970 0.99946 0.00488 HS r'
55300.479400 0.99681 0.00462 HS r'
55300.482640 0.99463 0.00466 HS r'
55300.486180 0.98884 0.00480 HS r'
55300.489410 1.01251 0.00474 HS r'
55300.492630 1.00740 0.00466 HS r'
55300.495800 1.00174 0.00466 HS r'
55300.502440 1.00046 0.00461 HS r'
55300.505710 1.01051 0.00473 HS r'
55300.508950 1.00795 0.00487 HS r'
55300.512180 1.00199 0.00482 HS r'
55300.518950 0.99859 0.00486 HS r'
55300.522180 1.00395 0.00475 HS r'
55300.525380 1.00137 0.00483 HS r'
55300.528620 1.00548 0.00481 HS r'
55300.531870 1.00732 0.00502 HS r'
55300.535370 1.00448 0.00498 HS r'
55300.538630 0.99343 0.00490 HS r'
55300.545060 1.01425 0.00502 HS r'
55300.548270 0.99160 0.00503 HS r'
55300.551780 1.00071 0.00525 HS r'
55300.554980 1.00261 0.00513 HS r'
55301.258060 0.96358 0.00796 HS r'
55301.281450 1.03685 0.00788 HS r'
55301.469030 0.99766 0.00543 HS r'
55301.475470 0.98844 0.00474 HS r'
55301.478720 1.00023 0.00457 HS r'
55301.481960 0.99371 0.00481 HS r'
55301.491960 1.00076 0.00464 HS r'
55301.495200 0.98917 0.00475 HS r'
55301.498440 0.98997 0.00486 HS r'
55301.501960 1.00416 0.00476 HS r'
55301.505190 1.00240 0.00472 HS r'
55301.508420 0.99805 0.00479 HS r'
55301.511660 1.00092 0.00481 HS r'
55301.514900 0.99233 0.00481 HS r'
55301.518420 1.00465 0.00494 HS r'
55301.521640 1.00211 0.00490 HS r'
55301.524850 0.99215 0.00484 HS r'
55301.528070 0.99778 0.00494 HS r'
55301.531300 0.99596 0.00492 HS r'
55301.534800 0.98868 0.00505 HS r'
55301.538030 0.99394 0.00505 HS r'
55301.541270 1.00994 0.00502 HS r'
55301.544480 0.99930 0.00503 HS r'
55301.547710 0.98961 0.00506 HS r'
55301.551240 0.98997 0.00514 HS r'
55303.269230 1.00859 0.00483 HS r'
55303.485890 0.99492 0.00776 HS r'
55304.263590 1.02739 0.00503 HS r'
55304.266850 0.98109 0.00530 HS r'
55304.538860 0.99586 0.00503 HS r'
55304.542050 1.00366 0.00478 HS r'
55304.545250 0.99357 0.00479 HS r'
55305.242870 1.00015 0.00466 HS r'
55305.246140 1.00598 0.00466 HS r'
55305.465110 0.99168 0.00569 HS r'
55305.468330 1.01363 0.00530 HS r'
55305.471540 1.01044 0.00467 HS r'
55305.474740 0.99424 0.00480 HS r'
55305.477990 0.99401 0.00456 HS r'
55305.484750 1.00306 0.00466 HS r'
55305.491180 0.99054 0.00464 HS r'
55305.494420 0.99910 0.00482 HS r'
55305.504410 1.00078 0.00480 HS r'
55305.510870 0.99632 0.00473 HS r'
55305.514400 0.99651 0.00495 HS r'
55305.517640 0.99315 0.00487 HS r'
55305.520860 1.00349 0.00496 HS r'
55305.524110 1.00792 0.00491 HS r'
55305.534060 0.99244 0.00488 HS r'
55305.537280 0.99170 0.00503 HS r'
55305.540490 0.99170 0.00517 HS r'
55306.242280 0.98914 0.00482 HS r'
55306.259030 0.99543 0.00504 HS r'
55306.275900 0.98450 0.00496 HS r'
55306.285810 1.01798 0.00483 HS r'
55306.289080 0.99844 0.00504 HS r'
55306.465620 1.00960 0.00513 HS r'
55306.482190 1.00512 0.00503 HS r'
55306.488710 0.99767 0.00484 HS r'
55306.491970 0.99827 0.00475 HS r'
55306.498730 0.99363 0.00482 HS r'
55306.501980 1.00587 0.00490 HS r'
55306.505230 1.01073 0.00486 HS r'
55306.508490 0.99099 0.00486 HS r'
55306.511770 1.00393 0.00487 HS r'
55306.515350 1.00175 0.00498 HS r'
55306.518580 1.00148 0.00492 HS r'
55306.521830 1.00738 0.00501 HS r'
55306.528340 0.99735 0.00511 HS r'
55306.531900 1.00228 0.00537 HS r'
55306.535150 0.99166 0.00527 HS r'
55306.538400 1.00352 0.00519 HS r'
55307.224890 0.98532 0.00659 HS r'
55307.244970 0.99688 0.00517 HS r'
55307.251590 0.99798 0.00516 HS r'
55307.254830 1.01208 0.00551 HS r'
55307.275190 1.00779 0.00533 HS r'
55311.483970 0.99658 0.00566 HS r'
55311.487430 1.00599 0.00522 HS r'
55311.490700 0.99743 0.00526 HS r'
55311.494300 0.99419 0.00533 HS r'
55311.497550 0.99044 0.00520 HS r'
55311.500800 1.00061 0.00528 HS r'
55311.504050 1.00908 0.00541 HS r'
55311.507300 0.99154 0.00530 HS r'
55311.510880 0.99808 0.00528 HS r'
55311.517380 1.00337 0.00550 HS r'
55311.523870 0.98345 0.00582 HS r'
55312.484210 1.00127 0.00541 HS r'
55312.490930 0.99297 0.00527 HS r'
55312.520470 1.00004 0.00564 HS r'
55313.483560 1.00990 0.00639 HS r'
55313.487000 0.99571 0.00552 HS r'
55313.493810 1.00008 0.00591 HS r'
55313.500280 0.99981 0.00611 HS r'
55313.506720 0.99269 0.00568 HS r'
55313.510240 1.00211 0.00619 HS r'
55313.513490 1.00792 0.00622 HS r'
55313.519980 1.00730 0.00601 HS r'
55314.482940 0.98552 0.00705 HS r'
55314.486380 1.00993 0.00646 HS r'
55314.489620 1.00546 0.00598 HS r'
55314.493130 0.98138 0.00635 HS r'
55314.496350 1.01628 0.00577 HS r'
55314.502780 0.99064 0.00684 HS r'
55314.506000 0.99637 0.00647 HS r'
55314.509550 1.01313 0.00649 HS r'
55314.512760 1.00278 0.00633 HS r'
55314.515990 0.99760 0.00699 HS r'
55315.485640 1.00240 0.00600 HS r'
55315.488810 0.99764 0.00640 HS r'
55315.492320 0.98583 0.00678 HS r'
55315.495550 1.00069 0.00698 HS r'
55315.498800 1.01705 0.00610 HS r'
55315.501990 1.00454 0.00627 HS r'
55315.505160 0.99492 0.00647 HS r'
55315.508660 0.98887 0.00656 HS r'
55315.511900 1.01853 0.00680 HS r'
55315.515120 1.00386 0.00691 HS r'


==> data/551-021/rv.dat <==
#BJD-2400000 RV(KM/S) ERR(KM/S) INST
55497.766487 	 28.16 	 0.06 	 CORALIE
55608.553710 	 -1.30 	 0.07 	 CORALIE
55610.627251 	 26.18 	 0.06 	 CORALIE
55813.836900 	 28.69 	 0.28 	 FEROS
55814.854700 	 8.32 	 0.25 	 FEROS
56374.929730 	 5.23 	 0.86 	 ANU2.3M/ECHELLE
56375.907060 	 -0.34 	 0.99 	 ANU2.3M/ECHELLE
56377.903320 	 24.64 	 0.65 	 ANU2.3M/ECHELLE
56378.906630 	 -1.47 	 0.94 	 ANU2.3M/ECHELLE
56380.916330 	 27.34 	 0.91 	 ANU2.3M/ECHELLE
56382.894950 	 -4.75 	 1.27 	 ANU2.3M/ECHELLE
56383.978820 	 16.47 	 0.82 	 ANU2.3M/ECHELLE


==> data/553-001/lightcurve.dat <==
#BJD-2400000 FLUX ERR INST FILT
55091.519969 0.98637 0.00568 HS r'
55091.523285 0.99027 0.00533 HS r'
55091.526738 0.99589 0.00528 HS r'
55091.530049 0.99446 0.00522 HS r'
55091.533508 0.98695 0.00512 HS r'
55091.536856 0.99233 0.00488 HS r'
55091.550306 1.00062 0.00478 HS r'
55091.628506 1.01121 0.00472 HS r'
55091.631842 1.01196 0.00453 HS r'
55091.635314 0.99866 0.00464 HS r'
55091.648922 1.00292 0.00456 HS r'
55091.652248 0.99935 0.00460 HS r'
55091.655733 1.01394 0.00457 HS r'
55093.568761 0.98431 0.00485 HS r'
55093.585810 0.98804 0.00477 HS r'
55093.640086 0.99388 0.00460 HS r'
55093.643415 0.98754 0.00463 HS r'
55093.646853 0.99705 0.00455 HS r'
55093.650208 0.99101 0.00453 HS r'
55093.653677 1.00409 0.00461 HS r'
55095.509281 1.00238 0.00611 HS r'
55095.512682 0.99294 0.00621 HS r'
55095.515997 1.00469 0.00612 HS r'
55095.519398 1.01274 0.00609 HS r'
55095.522706 0.99984 0.00577 HS r'
55095.526184 0.99456 0.00565 HS r'
55095.532910 1.01708 0.00706 HS r'
55095.539519 0.98320 0.00576 HS r'
55095.546263 1.01604 0.00529 HS r'
55095.552964 0.99464 0.00649 HS r'
55095.559543 0.99989 0.00531 HS r'
55095.579709 1.00931 0.00594 HS r'
55095.582882 1.01001 0.00510 HS r'
55095.586350 1.01799 0.00514 HS r'
55095.589680 1.01246 0.00495 HS r'
55095.593174 1.00064 0.00518 HS r'
55095.596501 1.02149 0.00630 HS r'
55095.599885 1.00585 0.00609 HS r'
55095.606490 1.00653 0.00508 HS r'
55095.613284 0.99649 0.00488 HS r'
55095.620066 1.00062 0.00581 HS r'
55095.653403 1.01348 0.00530 HS r'
55096.508821 0.99045 0.00855 HS r'
55096.512128 0.99467 0.00776 HS r'
55096.515542 1.01150 0.00747 HS r'
55096.518845 0.99620 0.00757 HS r'
55096.522258 1.00249 0.00739 HS r'
55096.525553 0.98359 0.00757 HS r'
55096.528970 0.99395 0.01325 HS r'
55096.532236 0.98992 0.00959 HS r'
55096.535625 1.01351 0.00716 HS r'
55096.538933 1.00003 0.00602 HS r'
55096.542380 1.00372 0.00613 HS r'
55096.545689 0.99798 0.00609 HS r'
55096.549134 1.00005 0.00623 HS r'
55096.555877 0.99049 0.00681 HS r'
55096.562616 1.01002 0.00618 HS r'
55096.628760 0.99572 0.00709 HS r'
55097.504530 0.99196 0.00995 HS r'
55097.507794 1.02721 0.01257 HS r'
55097.511153 1.00559 0.01469 HS r'
55097.514394 0.97841 0.00915 HS r'
55097.517803 0.99911 0.00594 HS r'
55097.524588 0.99239 0.00570 HS r'
55097.531353 0.99487 0.00551 HS r'
55097.538154 1.00321 0.00544 HS r'
55097.544944 0.99571 0.00540 HS r'
55098.533632 1.02237 0.01727 HS r'
55098.599076 1.01577 0.01458 HS r'
55099.652955 1.00913 0.00467 HS r'
55100.495805 0.99221 0.00497 HS r'
55100.499204 1.00431 0.00492 HS r'
55100.505818 0.99710 0.00486 HS r'
55100.536330 1.00328 0.00466 HS r'
55100.539792 0.99983 0.00477 HS r'
55100.546587 0.99523 0.00470 HS r'
55100.553406 1.00864 0.00462 HS r'
55100.560218 0.99332 0.00460 HS r'
55100.567043 0.99901 0.00458 HS r'
55100.570348 1.00726 0.00458 HS r'
55100.601109 0.99915 0.00452 HS r'
55100.607952 1.00343 0.00472 HS r'
55100.621576 0.99311 0.00460 HS r'
55100.628409 1.01170 0.00454 HS r'
55100.635247 1.00706 0.00450 HS r'
55100.642097 1.00564 0.00453 HS r'
55101.498917 0.99934 0.00557 HS r'
55101.502233 0.99549 0.00516 HS r'
55101.505685 1.00592 0.00526 HS r'
55101.512427 1.00320 0.00507 HS r'
55101.515754 0.99758 0.00495 HS r'
55101.519228 1.00129 0.00485 HS r'
55101.522563 1.00700 0.00489 HS r'
55101.526049 0.99225 0.00495 HS r'
55101.532874 0.98657 0.00499 HS r'
55101.539699 1.00727 0.00474 HS r'
55101.580648 1.00687 0.00466 HS r'
55101.587473 0.99951 0.00463 HS r'
55101.601148 1.00778 0.00463 HS r'
55101.628612 1.00129 0.00460 HS r'
55101.631949 1.01272 0.00443 HS r'
55102.639962 1.00233 0.00461 HS r'
55102.643434 0.98709 0.00466 HS r'
55102.646786 1.00526 0.00470 HS r'
55102.650267 0.98488 0.00481 HS r'
55103.491001 1.00106 0.00881 HS r'
55103.497612 0.98613 0.00861 HS r'
55103.504242 1.00207 0.00758 HS r'
55103.507504 1.01143 0.00710 HS r'
55103.510851 1.00362 0.00725 HS r'
55103.524197 1.00707 0.00645 HS r'
55103.547591 1.01225 0.00535 HS r'
55103.551043 0.99722 0.00547 HS r'
55103.571423 0.97762 0.00502 HS r'
55103.581554 1.00570 0.00488 HS r'
55103.585012 0.99994 0.00498 HS r'
55103.591800 1.00422 0.00496 HS r'
55103.595140 1.00102 0.00485 HS r'
55103.598630 1.00951 0.00492 HS r'
55103.605455 1.00118 0.00491 HS r'
55103.615582 1.01561 0.00479 HS r'
55103.619109 0.99523 0.00481 HS r'
55103.622419 1.00267 0.00476 HS r'
55103.646237 0.99448 0.00475 HS r'
55105.501593 1.00605 0.01307 HS r'
55105.504904 0.97476 0.01377 HS r'
55105.572469 1.00124 0.01186 HS r'
55105.595055 1.00272 0.00803 HS r'
55105.598332 1.00349 0.00735 HS r'
55105.614459 0.95689 0.00928 HS r'
55105.620959 1.01148 0.00554 HS r'
55105.624339 0.98872 0.00587 HS r'
55105.630782 0.99849 0.00601 HS r'
55105.634148 0.99899 0.00639 HS r'
55108.474412 1.00554 0.00924 HS r'
55108.477766 0.99068 0.00945 HS r'
55108.481047 0.97355 0.00892 HS r'
55108.484400 0.98240 0.00927 HS r'
55108.487659 1.00267 0.00879 HS r'
55108.491012 1.00135 0.00879 HS r'
55108.494279 1.02622 0.00768 HS r'
55108.497617 1.00481 0.00745 HS r'
55108.500873 0.98355 0.00730 HS r'
55108.504242 0.99367 0.00778 HS r'
55108.507535 0.98327 0.00726 HS r'
55108.510887 1.00094 0.00757 HS r'
55108.514194 1.00548 0.00708 HS r'
55108.517581 0.99320 0.00775 HS r'
55108.520867 1.00849 0.00657 HS r'
55108.524224 1.01780 0.00704 HS r'
55108.527497 0.99699 0.00684 HS r'
55108.530862 1.01558 0.00667 HS r'
55108.534127 0.97790 0.00676 HS r'
55108.537495 1.00034 0.00678 HS r'
55108.540754 0.98859 0.00651 HS r'
55108.544138 0.98774 0.00721 HS r'
55108.547387 1.02771 0.00594 HS r'
55108.550784 0.99366 0.00669 HS r'
55108.554034 0.98397 0.00643 HS r'
55108.557431 1.00071 0.00667 HS r'
55108.560636 1.00076 0.00622 HS r'
55108.563949 1.00844 0.00662 HS r'
55108.567157 0.99680 0.00599 HS r'
55108.570484 1.00668 0.00621 HS r'
55108.573699 1.01221 0.00590 HS r'
55108.577033 0.99756 0.00634 HS r'
55108.580220 0.99925 0.00622 HS r'
55108.583537 1.00624 0.00614 HS r'
55108.586729 0.99969 0.00569 HS r'
55108.590035 1.00813 0.00638 HS r'
55108.593214 0.99929 0.00624 HS r'
55108.596550 0.99289 0.00632 HS r'
55108.599753 0.99702 0.00580 HS r'
55108.603076 0.99528 0.00564 HS r'
55108.606271 0.98967 0.00602 HS r'
55108.609595 0.96339 0.00623 HS r'
55108.612775 0.99110 0.00594 HS r'
55108.616087 0.98922 0.00599 HS r'
55108.619357 0.99259 0.00557 HS r'
55108.622767 0.97980 0.00631 HS r'
55108.626051 0.99969 0.00572 HS r'
55108.629477 1.00383 0.00554 HS r'
55108.632776 0.98716 0.00565 HS r'
55108.636202 1.01881 0.00540 HS r'
55108.639490 1.00685 0.00538 HS r'
55108.642926 0.99868 0.00588 HS r'
55108.646228 1.01823 0.00523 HS r'
55109.496741 0.96002 0.01294 HS r'
55109.535562 0.99369 0.00840 HS r'
55109.584038 0.99211 0.00824 HS r'
55109.609852 1.00303 0.00724 HS r'
55109.629229 1.00219 0.00866 HS r'
55110.470209 0.98931 0.00802 HS r'
55110.473469 0.99873 0.00725 HS r'
55110.476815 0.99012 0.00768 HS r'
55110.480079 1.00163 0.00725 HS r'
55110.483430 0.98573 0.00741 HS r'
55110.486690 1.00525 0.00689 HS r'
55110.490050 0.98702 0.00642 HS r'
55110.493294 0.98914 0.00699 HS r'
55110.496653 1.00937 0.00647 HS r'
55110.499909 1.01712 0.00626 HS r'
55110.503264 1.00071 0.00642 HS r'
55110.506532 1.01334 0.00647 HS r'
55110.509910 1.00604 0.00666 HS r'
55110.513184 0.98675 0.00687 HS r'
55110.516562 0.98720 0.00635 HS r'
55110.519838 0.99837 0.00551 HS r'
55110.523222 1.00254 0.00661 HS r'
55110.526477 0.99387 0.00599 HS r'
55110.529857 1.00705 0.00610 HS r'
55110.533142 0.99581 0.00579 HS r'
55110.536519 1.00868 0.00622 HS r'
55110.539794 1.01313 0.00599 HS r'
55110.543196 1.00922 0.00594 HS r'
55110.546475 0.98808 0.00600 HS r'
55110.549866 1.01024 0.00592 HS r'
55110.553151 1.02068 0.00577 HS r'
55110.556558 1.00279 0.00594 HS r'
55110.559858 0.99222 0.00575 HS r'
55110.563279 0.99067 0.00594 HS r'
55110.566567 1.00786 0.00552 HS r'
55110.569964 1.01246 0.00572 HS r'
55110.573246 1.00690 0.00544 HS r'
55110.576649 0.98760 0.00565 HS r'
55110.579953 0.99574 0.00579 HS r'
55110.583362 1.00613 0.00594 HS r'
55110.586582 1.00194 0.00543 HS r'
55110.589922 1.01134 0.00562 HS r'
55110.593138 1.00808 0.00529 HS r'
55110.596476 0.99815 0.00567 HS r'
55110.599655 0.98748 0.00581 HS r'
55110.615709 1.01090 0.00537 HS r'
55110.622259 0.99220 0.00587 HS r'
55110.628809 1.00157 0.00547 HS r'
55110.635349 0.99222 0.00554 HS r'
55110.638641 1.00955 0.00519 HS r'
55110.642066 0.98956 0.00580 HS r'
55110.645334 1.00798 0.00534 HS r'
55111.468182 1.00451 0.00724 HS r'
55111.471556 0.99819 0.00726 HS r'
55111.474822 1.00059 0.00684 HS r'
55111.478187 1.00089 0.00724 HS r'
55111.481450 1.00320 0.00657 HS r'
55111.484840 1.01427 0.00665 HS r'
55111.488094 0.99658 0.00612 HS r'
55111.491469 0.97846 0.00625 HS r'
55111.494730 0.99885 0.00637 HS r'
55111.498127 1.00463 0.00638 HS r'
55111.501385 0.99476 0.00599 HS r'
55111.504782 1.01150 0.00601 HS r'
55111.508056 1.00531 0.00581 HS r'
55111.511463 0.99816 0.00614 HS r'
55111.514724 0.99794 0.00560 HS r'
55111.518125 1.01433 0.00581 HS r'
55111.521377 1.00492 0.00556 HS r'
55111.524796 0.99701 0.00593 HS r'
55111.528052 1.00104 0.00543 HS r'
55111.531461 1.00896 0.00559 HS r'
55111.534746 1.01427 0.00574 HS r'
55111.538146 1.00074 0.00562 HS r'
55111.541401 1.01069 0.00553 HS r'
55111.544817 0.99975 0.00573 HS r'
55111.548090 0.99910 0.00553 HS r'
55111.551512 1.01356 0.00567 HS r'
55111.558209 0.98489 0.00548 HS r'
55111.564906 1.01219 0.00568 HS r'
55111.571623 0.97965 0.00605 HS r'
55111.578312 1.01683 0.00567 HS r'
55111.584999 1.00673 0.00527 HS r'
55111.598413 0.98899 0.00569 HS r'
55111.605094 0.99918 0.00547 HS r'
55111.608337 1.01477 0.00500 HS r'
55114.536188 1.00900 0.00576 HS r'
55114.539617 0.99681 0.00612 HS r'
55114.542941 1.00388 0.00582 HS r'
55114.546359 1.00391 0.00611 HS r'
55114.549722 0.99573 0.00615 HS r'
55114.553563 0.99811 0.00564 HS r'
55114.556870 0.99890 0.00582 HS r'
55114.560387 0.98553 0.00981 HS r'
55114.563640 0.97768 0.00935 HS r'
55114.567039 1.01112 0.00724 HS r'
55114.570288 0.99171 0.00611 HS r'
55114.573712 1.00573 0.00686 HS r'
55114.576975 0.99889 0.00634 HS r'
55114.580365 0.99959 0.00581 HS r'
55114.583673 0.98430 0.00573 HS r'
55115.555825 1.00551 0.00554 HS r'
55115.559215 0.99801 0.00664 HS r'
55115.562486 1.00970 0.00570 HS r'
55115.565872 1.00471 0.00577 HS r'
55115.569178 1.00702 0.00550 HS r'
55115.572633 0.98991 0.00556 HS r'
55115.575932 1.01174 0.00616 HS r'
55115.579304 1.00138 0.00837 HS r'
55115.582539 1.00380 0.00541 HS r'
55115.585969 1.00958 0.00564 HS r'
55115.589265 1.00459 0.00527 HS r'
55115.592678 1.01062 0.00529 HS r'
55115.595984 0.99580 0.00523 HS r'
55115.599406 0.98820 0.00556 HS r'
55115.602729 0.97389 0.00543 HS r'
55115.606146 1.01362 0.00551 HS r'
55115.609453 0.99500 0.00526 HS r'
55115.612886 1.01567 0.00536 HS r'
55115.616190 0.99376 0.00533 HS r'
55115.619626 1.01332 0.00560 HS r'
55115.622944 0.99738 0.00528 HS r'
55115.626391 1.00389 0.00521 HS r'
55115.629675 0.99056 0.00512 HS r'
55115.633116 1.01074 0.00568 HS r'
55115.636434 0.99997 0.00531 HS r'
55115.639856 1.00842 0.00562 HS r'
55115.643151 1.00081 0.00510 HS r'
55116.493438 0.98601 0.00670 HS r'
55116.503089 0.98354 0.00761 HS r'
55116.519107 0.98106 0.00738 HS r'
55116.522347 1.00910 0.00696 HS r'
55116.528669 1.03026 0.00928 HS r'
55116.547703 0.98752 0.00660 HS r'
55116.560465 0.98110 0.00635 HS r'
55116.573501 0.99530 0.00779 HS r'
55116.580009 0.99788 0.00819 HS r'
55116.611872 0.98397 0.00659 HS r'
55116.615136 0.99274 0.00918 HS r'
55116.637644 1.01515 0.00702 HS r'
55117.480470 1.00039 0.00633 HS r'
55117.493449 1.00899 0.00609 HS r'
55117.503090 0.99001 0.00837 HS r'
55117.531837 1.01390 0.00645 HS r'
55117.535139 0.99037 0.00752 HS r'
55117.551169 1.00083 0.00651 HS r'
55117.557568 0.99038 0.00902 HS r'
55117.567258 1.00957 0.00654 HS r'
55117.576928 1.00567 0.00600 HS r'
55117.583384 0.99561 0.00675 HS r'
55117.586645 1.00107 0.00871 HS r'
55117.612367 1.00836 0.00933 HS r'
55117.618750 0.98353 0.00619 HS r'
55117.628434 0.99589 0.00770 HS r'
55117.634795 1.00750 0.00684 HS r'
55117.638052 1.00083 0.00838 HS r'
55118.500378 1.00594 0.00476 HS r'
55118.503839 0.99562 0.00475 HS r'
55118.510677 1.00030 0.00471 HS r'
55118.517457 1.01312 0.00474 HS r'
55118.520763 1.00296 0.00470 HS r'
55118.524245 1.00701 0.00473 HS r'
55118.531082 0.99979 0.00480 HS r'
55118.534447 0.99914 0.00465 HS r'
55118.544743 1.00142 0.00466 HS r'
55118.551553 0.98897 0.00462 HS r'
55118.558347 1.01040 0.00480 HS r'
55118.578835 1.01159 0.00464 HS r'
55118.595866 0.99836 0.00452 HS r'
55118.626596 0.99523 0.00474 HS r'
55118.629836 0.99316 0.00474 HS r'
55118.633227 0.99379 0.00469 HS r'
55118.636469 0.99814 0.00464 HS r'
55118.639847 0.98465 0.00485 HS r'
55119.593128 0.97700 0.01219 HS r'
55119.599777 0.98523 0.00786 HS r'
55119.603180 0.99636 0.00788 HS r'
55119.606459 0.99765 0.00993 HS r'
55120.456979 0.99742 0.00548 HS r'
55120.460434 1.00149 0.00563 HS r'
55120.463747 1.00229 0.00525 HS r'
55120.467193 0.99452 0.00543 HS r'
55120.473950 0.98367 0.00540 HS r'
55120.480712 1.00927 0.00532 HS r'
55120.565490 0.99466 0.00468 HS r'
55120.572323 0.99310 0.00466 HS r'
55120.575789 1.00569 0.00475 HS r'
55120.579150 0.99517 0.00460 HS r'
55120.582620 0.99336 0.00482 HS r'
55120.589423 1.00320 0.00470 HS r'
55120.592796 0.99976 0.00474 HS r'
55120.596270 1.00830 0.00467 HS r'
55120.599592 1.00941 0.00464 HS r'
55120.603041 0.98669 0.00468 HS r'
55120.606401 0.99119 0.00457 HS r'
55120.609869 1.00697 0.00470 HS r'
55120.613213 0.98864 0.00472 HS r'
55120.616692 0.98398 0.00477 HS r'
55120.620012 0.99833 0.00456 HS r'
55120.623472 1.00344 0.00463 HS r'
55120.626809 0.97636 0.00475 HS r'
55120.630283 0.98505 0.00466 HS r'
55120.633649 0.98354 0.00467 HS r'
55120.637119 0.99557 0.00471 HS r'
55120.640470 1.01637 0.00460 HS r'
55121.451056 0.98784 0.00536 HS r'
55121.454493 1.00210 0.00563 HS r'
55121.457826 1.00637 0.00621 HS r'
55121.461235 0.98265 0.00701 HS r'
55121.464499 1.01144 0.00695 HS r'
55121.467893 1.00661 0.00700 HS r'
55121.471189 0.99685 0.00740 HS r'
55121.474577 0.99956 0.00733 HS r'
55121.477877 0.98848 0.00732 HS r'
55121.481275 0.97795 0.00767 HS r'
55121.484571 1.01670 0.00725 HS r'
55121.487968 1.00890 0.00665 HS r'
55121.491277 1.00071 0.00668 HS r'
55121.494687 0.99657 0.00646 HS r'
55121.498016 1.00132 0.00657 HS r'
55121.501430 1.01380 0.00682 HS r'
55121.504731 0.98009 0.00665 HS r'
55121.508129 1.00742 0.00649 HS r'
55121.511438 1.00133 0.00639 HS r'
55121.514868 0.98513 0.00692 HS r'
55121.518163 1.00277 0.00649 HS r'
55121.521601 1.00180 0.00620 HS r'
55121.524910 1.01002 0.00600 HS r'
55121.528307 0.98573 0.00654 HS r'
55121.531634 0.99800 0.00655 HS r'
55121.535042 0.98813 0.00695 HS r'
55121.538345 1.02753 0.00708 HS r'
55121.541747 1.00076 0.00765 HS r'
55121.545026 1.00994 0.00813 HS r'
55121.548420 1.01136 0.00821 HS r'
55121.551695 0.99619 0.00813 HS r'
55121.555079 1.00875 0.00866 HS r'
55121.558347 1.00848 0.00867 HS r'
55121.561717 1.00756 0.00789 HS r'
55121.565003 1.00714 0.00711 HS r'
55121.568393 1.00183 0.00819 HS r'
55121.571675 1.01412 0.00798 HS r'
55121.575067 0.99143 0.00896 HS r'
55121.578341 1.00443 0.00782 HS r'
55121.581747 0.99946 0.00762 HS r'
55121.585003 0.98679 0.00800 HS r'
55121.588394 1.00298 0.00870 HS r'
55121.595048 0.98019 0.00736 HS r'
55121.601770 0.99096 0.00673 HS r'
55121.608470 1.00806 0.01214 HS r'
55121.615074 1.00046 0.00867 HS r'
55121.621752 0.96772 0.00740 HS r'
55122.453875 0.99842 0.00582 HS r'
55122.457321 1.00294 0.00550 HS r'
55122.464087 1.01390 0.00556 HS r'
55122.467401 1.00724 0.00524 HS r'
55122.470855 0.99745 0.00518 HS r'
55122.477618 0.99890 0.00506 HS r'
55122.484361 1.00108 0.00520 HS r'
55122.491156 1.00910 0.00497 HS r'
55122.494483 1.00101 0.00493 HS r'
55122.497941 0.99001 0.00489 HS r'
55122.501287 1.01460 0.00475 HS r'
55122.504754 0.98326 0.00491 HS r'
55122.508061 1.00936 0.00469 HS r'
55122.511534 1.00188 0.00486 HS r'
55122.514879 1.00829 0.00475 HS r'
55122.518373 0.99862 0.00485 HS r'
55122.521696 1.01316 0.00480 HS r'
55122.525157 0.99493 0.00487 HS r'
55122.528478 0.98814 0.00479 HS r'
55122.531957 0.99184 0.00493 HS r'
55122.538802 0.99977 0.00487 HS r'
55122.545623 0.98575 0.00480 HS r'
55122.552448 1.01230 0.00471 HS r'
55122.555796 0.99256 0.00460 HS r'
55122.566113 1.00003 0.00469 HS r'
55122.572947 1.02370 0.00458 HS r'
55122.579763 1.00308 0.00484 HS r'
55122.586588 0.98120 0.00478 HS r'
55122.589949 1.01191 0.00464 HS r'
55122.593421 1.01829 0.00473 HS r'
55122.620787 1.00901 0.00464 HS r'
55123.452172 0.99143 0.01009 HS r'
55123.455549 1.00619 0.01486 HS r'
55123.468683 1.02946 0.01939 HS r'
55123.475309 1.04525 0.01134 HS r'
55123.481926 1.00721 0.00811 HS r'
55123.488661 1.00651 0.00567 HS r'
55123.495463 0.99302 0.00517 HS r'
55123.498797 0.99842 0.00490 HS r'
55123.509114 0.99856 0.00515 HS r'
55123.512430 0.98842 0.00481 HS r'
55123.563715 1.01235 0.00469 HS r'
55123.567065 0.99379 0.00462 HS r'
55123.570567 1.01153 0.00460 HS r'
55123.573924 0.98890 0.00461 HS r'
55123.580646 1.00484 0.00470 HS r'
55123.584117 1.01170 0.00474 HS r'
55123.587441 0.99882 0.00468 HS r'
55123.590913 0.99410 0.00469 HS r'
55123.597704 0.99949 0.00476 HS r'
55123.601067 0.99211 0.00463 HS r'
55123.604543 0.99191 0.00476 HS r'
55123.607878 0.99140 0.00470 HS r'
55123.611358 0.99239 0.00474 HS r'
55123.614724 1.00482 0.00466 HS r'
55123.618213 1.00217 0.00475 HS r'
55123.621544 1.00091 0.00468 HS r'
55123.625046 1.01327 0.00478 HS r'
55123.631848 1.00361 0.00475 HS r'
55123.638642 1.00869 0.00471 HS r'
55124.540974 0.99521 0.01112 HS r'
55130.421663 0.99486 0.00607 HS r'
55130.428367 1.02044 0.00573 HS r'
55130.462009 0.99869 0.00508 HS r'
55130.468767 0.99601 0.00515 HS r'
55130.475536 0.99196 0.00491 HS r'
55130.478852 1.01122 0.00494 HS r'
55130.482321 1.00333 0.00492 HS r'
55130.489093 1.00417 0.00490 HS r'
55130.495864 1.00562 0.00489 HS r'
55130.509420 0.98258 0.00483 HS r'
55130.523005 0.99667 0.00487 HS r'
55130.526256 1.00489 0.00477 HS r'
55130.539764 1.02146 0.00468 HS r'
55130.587319 0.99325 0.00488 HS r'
55130.594101 1.00433 0.00678 HS r'
55130.597527 1.01541 0.00558 HS r'
55130.634832 0.99714 0.00487 HS r'
55131.440859 0.99559 0.00938 HS r'
55131.466554 1.00570 0.00821 HS r'
55131.482847 0.97825 0.00850 HS r'
55131.538819 1.00126 0.00504 HS r'
55131.542243 0.98495 0.00495 HS r'
55131.545564 0.99874 0.00496 HS r'
55131.548981 0.99828 0.00503 HS r'
55131.552321 0.98746 0.00513 HS r'
55131.555749 0.98089 0.00497 HS r'
55131.559083 1.00855 0.00487 HS r'
55131.562485 0.98948 0.00515 HS r'
55131.565800 0.99397 0.00497 HS r'
55131.569234 1.01416 0.00496 HS r'
55131.572551 0.98487 0.00517 HS r'
55131.579337 0.97633 0.00509 HS r'
55131.582789 0.96487 0.00520 HS r'
55131.586094 0.97328 0.00525 HS r'
55131.589503 0.98089 0.00548 HS r'
55131.592833 1.00704 0.00495 HS r'
55131.596271 0.97709 0.00533 HS r'
55131.599605 0.99192 0.00499 HS r'
55131.603050 0.99055 0.00508 HS r'
55131.606388 1.01491 0.00501 HS r'
55131.609833 0.99441 0.00495 HS r'
55131.613142 1.00830 0.00495 HS r'
55131.616588 0.97277 0.00516 HS r'
55131.619884 0.97849 0.00521 HS r'
55131.623326 1.00532 0.00501 HS r'
55131.626662 0.99956 0.00492 HS r'
55131.630084 1.00114 0.00501 HS r'
55131.633383 0.99679 0.00504 HS r'
55133.419623 1.00553 0.00641 HS r'
55133.426185 1.01330 0.00787 HS r'
55133.432784 1.01300 0.00664 HS r'
55133.436054 1.00814 0.00666 HS r'
55133.439432 1.00795 0.00663 HS r'
55133.446119 1.01145 0.00639 HS r'
55133.452692 1.00281 0.00710 HS r'
55133.459303 1.03072 0.00598 HS r'
55133.466019 1.00641 0.00557 HS r'
55133.472700 0.98652 0.00678 HS r'
55133.479324 0.99491 0.00603 HS r'
55133.486027 0.99452 0.00570 HS r'
55133.492748 1.03398 0.00539 HS r'
55133.499323 0.98764 0.00635 HS r'
55133.506010 0.99462 0.00513 HS r'
55133.512738 0.97069 0.00509 HS r'
55133.529275 0.99954 0.00490 HS r'
55133.532727 0.97926 0.00489 HS r'
55133.536021 1.01630 0.00498 HS r'
55133.539434 1.01971 0.00498 HS r'
55133.546082 0.98320 0.00580 HS r'
55133.549343 1.00974 0.00488 HS r'
55133.552790 1.00332 0.00488 HS r'
55133.556117 1.00418 0.00472 HS r'
55133.559569 0.99437 0.00478 HS r'
55133.562888 1.01185 0.00608 HS r'
55133.579606 1.01506 0.00477 HS r'
55133.626546 0.99848 0.00488 HS r'
55133.633305 1.00944 0.00531 HS r'
55134.431926 0.99996 0.00615 HS r'
55134.472659 0.98234 0.00532 HS r'
55134.489676 1.02183 0.00535 HS r'
55134.510303 0.98678 0.00539 HS r'
55134.513662 1.00152 0.00532 HS r'
55134.517147 1.01704 0.00544 HS r'
55134.524004 1.00902 0.00513 HS r'
55134.527319 1.00481 0.00500 HS r'
55134.530779 1.00199 0.00506 HS r'
55134.534095 1.01203 0.00497 HS r'
55134.537552 0.98813 0.00524 HS r'
55134.540916 0.99931 0.00485 HS r'
55134.544356 1.01943 0.00510 HS r'
55134.547655 1.01042 0.00487 HS r'
55134.551124 1.02252 0.00481 HS r'
55134.557945 1.00555 0.00483 HS r'
55134.564843 1.00631 0.00468 HS r'
55134.571738 1.00401 0.00469 HS r'
55134.578808 0.99001 0.00484 HS r'
55134.582139 1.01108 0.00465 HS r'
55134.585635 1.00175 0.00465 HS r'
55134.592477 0.99470 0.00476 HS r'
55134.619999 1.00504 0.00458 HS r'
55134.633742 0.98948 0.00468 HS r'
55136.470670 0.99455 0.00662 HS r'
55136.474037 0.99605 0.00889 HS r'
55136.486983 1.00207 0.00987 HS r'
55136.512944 0.98174 0.01034 HS r'
55136.526003 0.97333 0.00742 HS r'
55136.561382 0.99065 0.00977 HS r'
55136.583946 0.99581 0.00743 HS r'
55136.593585 0.98977 0.00682 HS r'
55136.616352 0.98391 0.00636 HS r'
55137.409419 1.01657 0.00781 HS r'
55137.416020 0.98775 0.00781 HS r'
55137.439106 1.00637 0.00590 HS r'
55137.492165 1.00049 0.00586 HS r'
55137.532218 0.98899 0.00570 HS r'
55137.535622 0.99135 0.00610 HS r'
55137.542300 1.00814 0.00600 HS r'
55137.548992 0.98827 0.00580 HS r'
55137.555693 0.99596 0.00583 HS r'
55137.569068 0.98591 0.00583 HS r'
55137.575675 1.01688 0.00535 HS r'
55137.582142 1.01356 0.00585 HS r'
55137.588645 1.01478 0.00552 HS r'
55137.604895 1.00303 0.00525 HS r'
55138.475227 1.01021 0.01083 HS r'
55138.494533 0.99383 0.01117 HS r'
55138.526742 1.00803 0.01106 HS r'
55138.533219 0.98364 0.01013 HS r'
55138.546177 0.98255 0.00791 HS r'
55138.552591 1.00767 0.00974 HS r'
55138.562208 1.01081 0.00808 HS r'
55138.571895 1.01790 0.01085 HS r'
55138.575055 1.00803 0.00818 HS r'
55138.584637 1.02416 0.00949 HS r'
55138.587897 1.01646 0.00999 HS r'
55138.600738 1.01999 0.00943 HS r'
55138.610440 0.96228 0.00710 HS r'
55140.412110 1.00175 0.01083 HS r'
55140.460356 0.99397 0.01065 HS r'
55140.463660 1.01060 0.00955 HS r'
55140.470071 1.00440 0.00826 HS r'
55140.483182 0.98889 0.01184 HS r'
55140.495961 1.00751 0.00832 HS r'
55140.509178 1.02184 0.00946 HS r'
55140.512565 0.99819 0.00983 HS r'
55140.515871 0.99874 0.01109 HS r'
55140.597747 1.00335 0.00807 HS r'
55140.604122 1.00800 0.00796 HS r'
55140.620346 0.97565 0.00631 HS r'
55141.403450 0.98526 0.00713 HS r'
55141.446842 0.99803 0.00614 HS r'
55141.450280 1.01257 0.00653 HS r'
55141.460250 1.00990 0.00583 HS r'
55141.463608 1.01052 0.00614 HS r'
55141.466909 0.99810 0.00594 HS r'
55141.470307 1.00207 0.00597 HS r'
55141.473641 1.01189 0.00699 HS r'
55141.477138 0.99654 0.00649 HS r'
55141.480489 0.99681 0.00626 HS r'
55141.483893 0.99795 0.00610 HS r'
55141.487202 0.98320 0.00587 HS r'
55141.490679 0.99575 0.00666 HS r'
55141.494039 0.99244 0.00614 HS r'
55141.497511 1.02546 0.00571 HS r'
55141.500852 1.01815 0.00736 HS r'
55141.504187 1.00787 0.00714 HS r'
55141.507488 1.00311 0.00568 HS r'
55141.511043 1.00347 0.00559 HS r'
55141.514357 1.01283 0.00534 HS r'
55141.517754 0.99181 0.00566 HS r'
55141.524404 0.99688 0.00685 HS r'
55141.527703 1.01031 0.00561 HS r'
55141.531105 0.99392 0.00667 HS r'
55141.534372 0.99905 0.00537 HS r'
55141.537790 1.01284 0.00571 HS r'
55141.541151 0.99137 0.00640 HS r'
55141.544519 1.01246 0.00694 HS r'
55141.547773 1.00559 0.00633 HS r'
55141.551132 0.99334 0.00618 HS r'
55141.554403 0.99823 0.00570 HS r'
55141.557832 1.00142 0.00573 HS r'
55141.561136 1.00947 0.00544 HS r'
55141.564548 1.00687 0.00543 HS r'
55141.571224 0.97077 0.00762 HS r'
55141.574440 0.97283 0.00597 HS r'
55141.577829 1.00819 0.00555 HS r'
55141.584543 0.99138 0.00579 HS r'
55141.587834 1.02257 0.00630 HS r'
55141.591180 0.99466 0.00686 HS r'
55141.594515 0.97474 0.00662 HS r'
55141.597955 1.01581 0.00601 HS r'
55141.604809 0.99720 0.00606 HS r'
55141.611516 0.99729 0.00573 HS r'
55141.618197 1.00582 0.00636 HS r'
55141.624972 1.02451 0.00555 HS r'
55143.385404 1.00509 0.00699 HS r'
55143.404193 0.99387 0.00801 HS r'
55143.413836 0.99876 0.00799 HS r'
55143.420310 1.00938 0.00554 HS r'
55143.446246 1.00258 0.00855 HS r'
55143.468890 1.00206 0.00852 HS r'
55143.497949 1.00725 0.00849 HS r'
55143.510939 1.00470 0.00776 HS r'
55143.523962 0.98601 0.00784 HS r'
55143.533562 0.99983 0.00668 HS r'
55143.539937 1.00635 0.00620 HS r'
55143.543265 0.98805 0.00844 HS r'
55143.575290 1.00301 0.00760 HS r'
55143.581786 0.99776 0.00828 HS r'
55143.584973 1.02209 0.00857 HS r'
55143.591404 1.00342 0.00588 HS r'
55143.594723 0.99586 0.00605 HS r'
55143.601185 1.01364 0.00594 HS r'
55143.607726 0.99531 0.00722 HS r'
55143.611040 1.00016 0.00589 HS r'
55143.620769 0.99824 0.00545 HS r'
55143.627276 1.00086 0.00606 HS r'
55143.630600 1.02216 0.00689 HS r'
55145.392835 1.00542 0.00504 HS r'
55145.396260 0.98725 0.00522 HS r'
55145.399586 0.99070 0.00506 HS r'
55145.403020 0.99692 0.00499 HS r'
55145.406352 0.99803 0.00494 HS r'
55145.409793 0.99565 0.00491 HS r'
55145.416571 1.00351 0.00489 HS r'
55145.423340 1.00374 0.00496 HS r'
55145.430111 0.98888 0.00496 HS r'
55145.436898 0.99310 0.00476 HS r'
55145.443673 1.00458 0.00479 HS r'
55145.558366 0.98652 0.00463 HS r'
55145.568402 1.01015 0.00470 HS r'
55145.571804 0.99379 0.00482 HS r'
55145.575157 1.00476 0.00505 HS r'
55145.578580 1.00519 0.00495 HS r'
55145.581939 0.99639 0.00474 HS r'
55145.585380 0.98926 0.00493 HS r'
55145.588717 1.00204 0.00490 HS r'
55145.592147 1.00428 0.00488 HS r'
55145.595521 1.02730 0.00491 HS r'
55145.598937 1.01302 0.00491 HS r'
55145.602286 1.01488 0.00485 HS r'
55145.605711 1.01600 0.00498 HS r'
55145.608990 1.02020 0.00480 HS r'
55145.612392 0.98360 0.00502 HS r'
55145.619099 1.00452 0.00495 HS r'
55145.622430 1.01689 0.00486 HS r'
55145.625858 0.98074 0.00525 HS r'
55145.629207 0.99878 0.00488 HS r'
55145.692977 0.99746 0.00915 HS r'
55145.696255 0.98864 0.00918 HS r'
55145.699518 1.01304 0.00987 HS r'
55145.702781 1.00213 0.00990 HS r'
55145.706043 1.00002 0.00873 HS r'
55145.709318 1.00159 0.00778 HS r'
55145.712637 1.01945 0.00957 HS r'
55145.715921 1.00435 0.00879 HS r'
55145.719243 1.01152 0.00792 HS r'
55145.722574 0.99596 0.00873 HS r'
55145.725943 1.00277 0.01012 HS r'
55145.729317 0.99317 0.00871 HS r'
55145.732749 1.00425 0.00792 HS r'
55145.736196 1.01681 0.00859 HS r'
55145.739662 0.99199 0.00992 HS r'
55145.743152 1.01447 0.00940 HS r'
55145.771721 0.97982 0.01225 HS r'
55145.775188 1.00180 0.01039 HS r'
55145.778662 1.00356 0.01580 HS r'
55145.781894 1.01499 0.01310 HS r'
55145.785352 1.01610 0.01031 HS r'
55145.788825 0.98871 0.00937 HS r'
55145.792093 0.98843 0.00849 HS r'
55145.795566 0.99257 0.01382 HS r'
55145.798822 0.99254 0.01253 HS r'
55145.802271 1.00072 0.00848 HS r'
55145.805545 1.00580 0.00803 HS r'
55145.809017 1.01004 0.00783 HS r'
55145.812516 1.00755 0.00847 HS r'
55145.815784 0.99814 0.01256 HS r'
55145.819219 0.96241 0.01124 HS r'
55145.822455 0.99912 0.00784 HS r'
55145.825922 0.99486 0.00658 HS r'
55145.829267 1.01920 0.00860 HS r'
55145.832814 1.01430 0.00778 HS r'
55145.836102 0.99914 0.00859 HS r'
55145.839387 1.00633 0.00831 HS r'
55145.842862 1.01845 0.00777 HS r'
55145.846136 0.99209 0.00738 HS r'
55145.849608 0.99838 0.00715 HS r'
55145.853110 1.01428 0.00691 HS r'
55145.856367 0.99841 0.00662 HS r'
55145.863115 0.99619 0.00863 HS r'
55145.866594 0.99490 0.00802 HS r'
55146.390281 0.98966 0.00491 HS r'
55146.397279 1.00251 0.00479 HS r'
55146.404315 1.01117 0.00475 HS r'
55146.411139 0.98998 0.00476 HS r'
55146.417921 1.00644 0.00467 HS r'
55146.441623 1.00901 0.00462 HS r'
55146.519816 0.97851 0.00465 HS r'
55146.523200 1.00371 0.00459 HS r'
55146.526631 0.98596 0.00470 HS r'
55146.529985 0.97853 0.00464 HS r'
55146.533419 0.98955 0.00474 HS r'
55146.536778 0.99403 0.00468 HS r'
55146.540191 0.99884 0.00466 HS r'
55146.543538 0.99237 0.00471 HS r'
55146.546998 1.02192 0.00461 HS r'
55146.550375 0.97022 0.00471 HS r'
55146.553776 0.99368 0.00472 HS r'
55146.557137 0.99582 0.00459 HS r'
55146.560556 0.99504 0.00471 HS r'
55146.563903 0.98063 0.00463 HS r'
55146.567331 1.00467 0.00472 HS r'
55146.570707 0.99966 0.00461 HS r'
55146.574124 0.97714 0.00459 HS r'
55146.577483 0.98107 0.00471 HS r'
55146.580906 1.02914 0.00465 HS r'
55146.584287 0.98493 0.00480 HS r'
55146.587710 0.98556 0.00460 HS r'
55146.591084 1.02177 0.00458 HS r'
55146.594506 0.98850 0.00480 HS r'
55146.597837 1.00282 0.00468 HS r'
55146.601288 1.00528 0.00476 HS r'
55146.604641 1.01576 0.00466 HS r'
55146.608079 0.98433 0.00483 HS r'
55146.611457 1.02624 0.00475 HS r'
55146.614875 1.00578 0.00478 HS r'
55146.618220 1.00299 0.00467 HS r'
55146.621647 0.98243 0.00481 HS r'
55146.624981 1.00605 0.00477 HS r'
55146.628418 0.96113 0.00491 HS r'
55146.632768 0.99177 0.00684 HS r'
55146.635998 1.00698 0.00671 HS r'
55146.639269 1.00989 0.00666 HS r'
55146.642549 0.99464 0.00674 HS r'
55146.645845 1.00295 0.00654 HS r'
55146.649185 0.98645 0.00656 HS r'
55146.652509 0.98357 0.00677 HS r'
55146.655859 0.99366 0.00666 HS r'
55146.659199 1.00337 0.00671 HS r'
55146.662607 1.00603 0.00643 HS r'
55146.665988 0.99116 0.00673 HS r'
55146.669435 0.99171 0.00656 HS r'
55146.672855 1.00762 0.00700 HS r'
55146.676329 1.00653 0.00665 HS r'
55146.679764 0.99981 0.00652 HS r'
55146.683286 1.00356 0.00669 HS r'
55146.686552 0.99875 0.00670 HS r'
55146.690073 1.00605 0.00659 HS r'
55146.693548 0.98727 0.00636 HS r'
55146.696877 0.99687 0.00660 HS r'
55146.700444 0.98138 0.00681 HS r'
55146.703772 1.00663 0.00630 HS r'
55146.707239 0.99061 0.00695 HS r'
55146.710732 0.99788 0.00646 HS r'
55146.714003 0.99434 0.00702 HS r'
55146.717501 0.99543 0.00639 HS r'
55146.720788 1.01036 0.00678 HS r'
55146.724466 0.99723 0.00647 HS r'
55146.727959 1.00855 0.00667 HS r'
55146.731565 1.00055 0.00648 HS r'
55146.735172 1.00438 0.00643 HS r'
55146.738837 1.00260 0.00685 HS r'
55146.742448 1.00676 0.00640 HS r'
55146.746135 0.98380 0.00688 HS r'
55146.749811 1.01237 0.00637 HS r'
55146.753514 0.98587 0.00671 HS r'
55146.757200 1.00880 0.00660 HS r'
55146.760906 0.99753 0.00660 HS r'
55146.764389 0.99908 0.00689 HS r'
55146.767911 0.97980 0.00648 HS r'
55146.771441 0.98781 0.00657 HS r'
55146.775066 0.98450 0.00674 HS r'
55146.778694 0.99212 0.00650 HS r'
55146.782361 1.00163 0.00679 HS r'
55146.786123 0.98169 0.00653 HS r'
55146.789803 0.99334 0.00644 HS r'
55146.793490 0.99545 0.00649 HS r'
55146.797207 0.99596 0.00658 HS r'
55146.800687 0.98046 0.00920 HS r'
55146.804354 0.97839 0.00672 HS r'
55146.818122 0.97408 0.00733 HS r'
55146.821625 0.98347 0.00686 HS r'
55146.824943 0.98058 0.00669 HS r'
55146.828257 0.99237 0.00641 HS r'
55146.831620 0.99414 0.00713 HS r'
55146.834979 0.98141 0.00665 HS r'
55146.838381 0.98476 0.00682 HS r'
55146.841817 0.98994 0.00677 HS r'
55146.845287 0.98028 0.00651 HS r'
55146.848782 0.98615 0.00689 HS r'
55146.852262 0.99821 0.00685 HS r'
55146.855794 0.99569 0.00686 HS r'
55146.859338 0.97607 0.00900 HS r'
55146.862916 0.98805 0.00750 HS r'
55146.866559 0.99977 0.00705 HS r'
55147.387879 1.01740 0.00492 HS r'
55147.391463 1.00488 0.00506 HS r'
55147.398352 1.01184 0.00505 HS r'
55147.401683 0.99279 0.00499 HS r'
55147.405132 0.99533 0.00496 HS r'
55147.411921 0.99664 0.00495 HS r'
55147.418708 0.99147 0.00490 HS r'
55147.425513 0.98461 0.00486 HS r'
55147.432299 1.00601 0.00474 HS r'
55147.452852 1.01313 0.00460 HS r'
55147.486975 1.01134 0.00456 HS r'
55147.561853 1.01731 0.00458 HS r'
55147.565204 0.98699 0.00469 HS r'
55147.568669 0.97481 0.00462 HS r'
55147.572027 0.99528 0.00451 HS r'
55147.575485 1.00064 0.00480 HS r'
55147.578810 1.00185 0.00465 HS r'
55147.582270 0.96290 0.00464 HS r'
55147.589070 0.98481 0.00465 HS r'
55147.592438 0.99791 0.00473 HS r'
55147.595902 1.02393 0.00474 HS r'
55147.599240 1.00326 0.00462 HS r'
55147.602681 1.01975 0.00449 HS r'
55147.609477 1.01652 0.00467 HS r'
55147.612831 1.00036 0.00463 HS r'
55147.616276 1.01907 0.00463 HS r'
55147.619634 1.01033 0.00462 HS r'
55147.623081 1.00368 0.00484 HS r'
55147.629850 1.00743 0.00492 HS r'
55147.630265 0.99262 0.00719 HS r'
55147.633743 1.00010 0.00686 HS r'
55147.637219 1.01247 0.00734 HS r'
55147.640685 0.99645 0.00664 HS r'
55147.644172 1.00945 0.00673 HS r'
55147.647702 0.99273 0.00753 HS r'
55147.651240 1.01081 0.00701 HS r'
55147.654815 0.99904 0.00658 HS r'
55147.658405 1.00493 0.00702 HS r'
55147.662012 0.98723 0.00685 HS r'
55147.665661 0.99840 0.00676 HS r'
55147.669336 1.00491 0.00717 HS r'
55147.673030 1.02736 0.00672 HS r'
55147.676784 1.00263 0.00741 HS r'
55147.680239 1.00495 0.00640 HS r'
55147.683723 1.00900 0.00655 HS r'
55147.687241 1.01013 0.00630 HS r'
55147.690730 0.99970 0.00657 HS r'
55147.694028 1.00187 0.00728 HS r'
55147.697508 0.98495 0.00705 HS r'
55147.700974 1.01002 0.00614 HS r'
55147.704312 1.00780 0.00671 HS r'
55147.707837 1.00677 0.00758 HS r'
55147.711099 1.00006 0.00659 HS r'
55147.714633 1.00737 0.00636 HS r'
55147.718168 1.01086 0.00688 HS r'
55147.721437 1.00677 0.00648 HS r'
55147.724921 0.99562 0.00681 HS r'
55147.728205 0.99623 0.00681 HS r'
55147.731672 1.00185 0.00650 HS r'
55147.734975 0.99716 0.00642 HS r'
55147.738239 1.00714 0.00665 HS r'
55147.741731 1.00307 0.00640 HS r'
55147.744989 1.00262 0.00720 HS r'
55147.748476 0.99433 0.00684 HS r'
55147.751945 1.00354 0.00670 HS r'
55147.755231 1.00490 0.00642 HS r'
55147.758721 1.00376 0.00633 HS r'
55147.762019 1.01119 0.00662 HS r'
55147.765513 1.01430 0.00840 HS r'
55147.768784 0.99797 0.00641 HS r'
55147.772257 1.00965 0.00703 HS r'
55147.775535 1.00274 0.00619 HS r'
55147.779010 1.00306 0.00642 HS r'
55147.782315 0.99665 0.00640 HS r'
55147.785774 1.01081 0.00632 HS r'
55147.789297 1.00177 0.00621 HS r'
55147.792580 1.00694 0.00645 HS r'
55147.796094 0.99811 0.00609 HS r'
55147.799387 1.00893 0.00650 HS r'
55147.802896 1.00031 0.00638 HS r'
55147.806173 1.00466 0.00651 HS r'
55147.809683 0.99902 0.00617 HS r'
55147.812922 1.00964 0.00717 HS r'
55147.816370 0.99640 0.00620 HS r'
55147.819788 1.01555 0.00677 HS r'
55147.823040 0.99291 0.00621 HS r'
55147.826459 1.01592 0.00655 HS r'
55147.829728 1.02295 0.00628 HS r'
55147.833140 1.00605 0.00635 HS r'
55147.836600 0.99303 0.00642 HS r'
55147.840017 1.01072 0.00671 HS r'
55147.843273 1.01093 0.00615 HS r'
55147.846684 1.00425 0.00649 HS r'
55147.849943 0.99976 0.00655 HS r'
55147.853385 1.00082 0.00647 HS r'
55147.856712 1.00587 0.00888 HS r'
55147.859956 0.99673 0.00693 HS r'
55147.863488 0.99373 0.00695 HS r'
55148.379925 1.00457 0.00498 HS r'
55148.383819 0.99715 0.00515 HS r'
55148.387203 1.00916 0.00584 HS r'
55148.390828 1.01082 0.00493 HS r'
55148.398154 0.99093 0.00539 HS r'
55148.401809 1.01147 0.00493 HS r'
55148.405517 1.00945 0.00493 HS r'
55148.409225 1.00679 0.00512 HS r'
55148.412919 0.99797 0.00586 HS r'
55148.416583 1.00467 0.00514 HS r'
55148.420359 0.99985 0.00530 HS r'
55148.423707 0.98651 0.00679 HS r'
55148.426977 1.00720 0.00550 HS r'
55148.430329 1.00702 0.00639 HS r'
55148.433703 1.00753 0.00768 HS r'
55148.436962 0.98748 0.00652 HS r'
55148.440268 0.98907 0.00666 HS r'
55148.443585 0.99497 0.00690 HS r'
55148.446875 1.01261 0.00699 HS r'
55148.450195 1.00763 0.00829 HS r'
55148.453947 0.99979 0.00825 HS r'
55148.457204 1.02250 0.00734 HS r'
55148.460539 1.00211 0.00781 HS r'
55148.463816 1.00986 0.00782 HS r'
55148.467121 0.98588 0.00864 HS r'
55148.470402 1.03106 0.01104 HS r'
55148.473683 1.00303 0.00966 HS r'
55148.476970 0.98117 0.01179 HS r'
55148.480255 1.02411 0.01546 HS r'
55148.483469 0.99506 0.01396 HS r'
55148.486752 1.03329 0.01532 HS r'
55148.489985 1.03576 0.01463 HS r'
55148.493255 0.98498 0.01596 HS r'
55148.499748 0.95067 0.01865 HS r'
55148.502982 0.99679 0.01989 HS r'
55148.509471 1.01171 0.02203 HS r'
55148.519246 0.99101 0.02142 HS r'
55148.644816 1.00806 0.00700 HS r'
55148.648093 1.01231 0.00755 HS r'
55148.651364 0.99680 0.00652 HS r'
55148.654655 1.00513 0.00653 HS r'
55148.657973 1.02501 0.00645 HS r'
55148.661259 0.99963 0.00727 HS r'
55148.664540 1.00769 0.00622 HS r'
55148.667838 1.00129 0.00667 HS r'
55148.671135 1.01035 0.00653 HS r'
55148.674451 1.00123 0.00719 HS r'
55148.677775 1.00524 0.00625 HS r'
55148.681195 0.98661 0.00666 HS r'
55148.684630 0.99608 0.00644 HS r'
55148.688119 1.00089 0.00652 HS r'
55148.691600 0.99666 0.00674 HS r'
55148.695168 0.99906 0.00658 HS r'
55148.698720 0.99683 0.00676 HS r'
55148.702320 1.00193 0.00744 HS r'
55148.705926 1.00508 0.00697 HS r'
55148.709573 0.99438 0.00645 HS r'
55148.713231 1.00496 0.00612 HS r'
55148.716925 0.98885 0.00646 HS r'
55148.720650 1.00248 0.00750 HS r'
55148.723907 0.98997 0.00669 HS r'
55148.727400 0.99620 0.00642 HS r'
55148.730901 0.98280 0.00740 HS r'
55148.734165 1.00437 0.00612 HS r'
55148.737661 1.00103 0.00683 HS r'
55148.740935 0.99318 0.00636 HS r'
55148.744418 1.01404 0.00642 HS r'
55148.747687 1.02305 0.00650 HS r'
55148.751177 1.00379 0.00649 HS r'
55148.754478 1.00207 0.00644 HS r'
55148.757970 1.01419 0.00710 HS r'
55148.761255 1.00425 0.00770 HS r'
55148.764720 1.00412 0.00722 HS r'
55148.767992 0.99693 0.00671 HS r'
55148.771463 0.99727 0.00649 HS r'
55148.774758 0.98943 0.00621 HS r'
55148.778229 1.00310 0.00672 HS r'
55148.781525 0.98762 0.00627 HS r'
55148.785001 1.00792 0.00656 HS r'
55148.788518 1.00186 0.00637 HS r'
55148.791786 0.99731 0.00646 HS r'
55148.795307 0.99909 0.00629 HS r'
55148.798598 1.00344 0.00644 HS r'
55148.802118 1.04411 0.00648 HS r'
55148.805408 1.01579 0.00690 HS r'
55148.808918 1.00576 0.00653 HS r'
55148.812186 1.00151 0.00754 HS r'
55148.815682 0.99413 0.00661 HS r'
55148.818942 0.99570 0.00733 HS r'
55148.822451 1.00469 0.00648 HS r'
55148.825727 0.98826 0.00717 HS r'
55148.829223 1.00042 0.00613 HS r'
55148.832508 1.00171 0.00664 HS r'
55148.836004 1.01287 0.00606 HS r'
55148.839296 1.00357 0.00634 HS r'
55148.842808 1.01039 0.00613 HS r'
55148.846091 1.01142 0.00642 HS r'
55148.849573 1.00909 0.00642 HS r'
55148.853024 1.00800 0.00675 HS r'
55148.856535 1.00783 0.00689 HS r'
55148.859788 1.01110 0.00649 HS r'
55148.863294 0.99748 0.00674 HS r'
55149.427530 0.99102 0.00475 HS r'
55149.451305 1.00985 0.00471 HS r'
55149.458133 1.00838 0.00462 HS r'
55149.461555 0.98738 0.00462 HS r'
55149.464920 1.00859 0.00452 HS r'
55149.468390 0.98533 0.00469 HS r'
55149.471741 0.99505 0.00459 HS r'
55149.475193 1.00368 0.00462 HS r'
55149.478654 0.99503 0.00458 HS r'
55149.482133 1.00198 0.00475 HS r'
55149.485506 1.00801 0.00455 HS r'
55149.488976 0.99101 0.00461 HS r'
55149.492361 0.99690 0.00463 HS r'
55149.495824 0.99334 0.00464 HS r'
55149.499213 0.99426 0.00469 HS r'
55149.502654 0.99761 0.00467 HS r'
55149.506028 1.00250 0.00472 HS r'
55149.509481 1.00315 0.00468 HS r'
55149.512852 1.01105 0.00460 HS r'
55149.516318 1.00034 0.00450 HS r'
55149.519694 0.99071 0.00472 HS r'
55149.523150 1.01862 0.00455 HS r'
55149.526521 1.00984 0.00453 HS r'
55149.529982 1.01495 0.00448 HS r'
55149.533345 1.00159 0.00461 HS r'
55149.536817 1.00942 0.00458 HS r'
55149.540199 0.98056 0.00471 HS r'
55149.543626 1.01252 0.00461 HS r'
55149.547008 0.99545 0.00448 HS r'
55149.550471 1.01161 0.00457 HS r'
55149.553842 0.99786 0.00462 HS r'
55149.557293 0.98197 0.00470 HS r'
55149.560705 1.01114 0.00441 HS r'
55149.564183 1.01760 0.00448 HS r'
55149.567576 0.97824 0.00468 HS r'
55149.571097 0.98535 0.00452 HS r'
55149.574531 1.00694 0.00447 HS r'
55149.577995 1.00933 0.00454 HS r'
55149.581369 1.00809 0.00456 HS r'
55149.584820 1.00073 0.00473 HS r'
55149.588185 1.01002 0.00466 HS r'
55149.591645 1.01572 0.00458 HS r'
55149.595003 1.01245 0.00456 HS r'
55149.598470 1.01815 0.00456 HS r'
55149.601807 0.99976 0.00450 HS r'
55149.605272 1.01455 0.00460 HS r'
55149.608635 0.98965 0.00464 HS r'
55149.612114 1.01539 0.00462 HS r'
55149.615498 0.98755 0.00467 HS r'
55149.618959 0.99418 0.00469 HS r'
55149.622312 1.00195 0.00455 HS r'
55149.623561 1.00352 0.01041 HS r'
55149.625766 1.00711 0.00458 HS r'
55149.629143 0.99160 0.00479 HS r'
55149.639745 0.98700 0.00679 HS r'
55149.643067 1.00851 0.00691 HS r'
55149.646384 0.99901 0.00693 HS r'
55149.649708 0.98550 0.00650 HS r'
55149.653050 1.01405 0.00791 HS r'
55149.656402 1.00691 0.00755 HS r'
55149.659770 1.00320 0.00690 HS r'
55149.663204 1.01400 0.00694 HS r'
55149.666630 0.98915 0.00644 HS r'
55149.670119 1.01590 0.00672 HS r'
55149.673594 1.00739 0.00710 HS r'
55149.677068 1.00586 0.00752 HS r'
55149.680574 0.99238 0.00673 HS r'
55149.684102 1.00448 0.00787 HS r'
55149.687640 1.02209 0.00725 HS r'
55149.691195 1.00562 0.00688 HS r'
55149.694749 1.00016 0.00652 HS r'
55149.698334 0.99512 0.00679 HS r'
55149.701963 0.99381 0.00801 HS r'
55149.705582 1.00846 0.00873 HS r'
55149.709246 0.99140 0.00760 HS r'
55149.712923 1.00656 0.00674 HS r'
55149.716623 1.00960 0.00617 HS r'
55149.719993 0.99628 0.00677 HS r'
55149.723384 0.99127 0.00672 HS r'
55149.726707 0.99295 0.00637 HS r'
55149.730142 0.99935 0.00717 HS r'
55149.733529 1.00816 0.00761 HS r'
55149.736951 1.00727 0.00634 HS r'
55149.740387 0.98496 0.00640 HS r'
55149.743834 0.98495 0.00714 HS r'
55149.747264 1.00131 0.00647 HS r'
55149.750761 1.00506 0.00629 HS r'
55149.754241 0.99531 0.00665 HS r'
55149.757531 0.99789 0.00635 HS r'
55149.761000 1.01008 0.00679 HS r'
55149.764523 1.00730 0.00640 HS r'
55149.767779 1.00896 0.00630 HS r'
55149.771305 0.98333 0.00633 HS r'
55149.774781 1.00238 0.00613 HS r'
55149.778106 0.99595 0.00615 HS r'
55149.781550 1.00437 0.00634 HS r'
55149.785052 1.01681 0.00642 HS r'
55149.788540 0.99571 0.00621 HS r'
55149.791855 0.98807 0.00616 HS r'
55149.795323 0.99798 0.00624 HS r'
55149.798860 0.99915 0.00588 HS r'
55149.802130 0.98675 0.00647 HS r'
55149.805650 1.00816 0.00605 HS r'
55149.809129 0.99381 0.00688 HS r'
55149.812432 1.00633 0.00628 HS r'
55149.815845 1.00599 0.00645 HS r'
55149.819112 0.99477 0.00617 HS r'
55149.822520 1.01835 0.00652 HS r'
55149.825994 0.99578 0.00616 HS r'
55149.829197 1.00928 0.00637 HS r'
55149.832458 1.00984 0.00639 HS r'
55149.835680 1.00495 0.00645 HS r'
55149.839213 0.98298 0.00625 HS r'
55149.842686 0.99971 0.00631 HS r'
55149.846040 0.99966 0.00612 HS r'
55149.849511 1.00626 0.00638 HS r'
55149.852862 1.00075 0.00718 HS r'
55149.856287 1.00658 0.00638 HS r'
55149.859615 1.00543 0.00662 HS r'
55149.863083 0.99182 0.00742 HS r'
55150.620974 0.98649 0.00675 HS r'
55150.624456 0.98878 0.00750 HS r'
55150.627939 0.99439 0.00653 HS r'
55150.631467 0.99052 0.00642 HS r'
55150.634964 0.98791 0.00721 HS r'
55150.638499 0.99054 0.00646 HS r'
55150.642054 0.98102 0.00714 HS r'
55150.645683 0.97575 0.00678 HS r'
55150.649325 0.99508 0.00627 HS r'
55150.653034 0.98204 0.00652 HS r'
55150.656708 0.98008 0.00624 HS r'
55150.660201 0.99856 0.00615 HS r'
55150.663487 0.99399 0.00605 HS r'
55150.666962 0.98390 0.00601 HS r'
55150.670478 0.97780 0.00679 HS r'
55150.673968 0.99919 0.00685 HS r'
55150.677238 1.00121 0.00574 HS r'
55150.680739 0.99776 0.00628 HS r'
55150.684031 0.98824 0.00669 HS r'
55150.687485 1.02107 0.00674 HS r'
55150.690766 0.99569 0.00609 HS r'
55150.694236 0.98576 0.00674 HS r'
55150.697712 0.99118 0.00596 HS r'
55150.701184 1.00102 0.00654 HS r'
55150.704689 0.99548 0.00617 HS r'
55150.707953 0.99038 0.00583 HS r'
55150.711472 1.00134 0.00622 HS r'
55150.714817 0.99402 0.00619 HS r'
55150.718322 0.99008 0.00602 HS r'
55150.721814 1.00753 0.00648 HS r'
55150.725116 0.99090 0.00698 HS r'
55150.728565 0.99925 0.00626 HS r'
55150.732079 0.99220 0.00588 HS r'
55150.735362 1.00318 0.00599 HS r'
55150.738868 1.00783 0.00567 HS r'
55150.742358 1.00078 0.00668 HS r'
55150.745666 1.01410 0.00647 HS r'
55150.749108 0.99673 0.00611 HS r'
55150.752441 0.99657 0.00612 HS r'
55150.755900 0.99725 0.00610 HS r'
55150.759399 0.99619 0.00595 HS r'
55150.762854 0.98554 0.00673 HS r'
55150.766149 1.00206 0.00589 HS r'
55150.769621 1.00594 0.00618 HS r'
55150.772912 0.98749 0.00597 HS r'
55150.776362 0.99666 0.00613 HS r'
55150.779694 0.99653 0.00587 HS r'
55150.783169 0.99719 0.00605 HS r'
55150.786499 1.00609 0.00589 HS r'
55150.789974 0.99633 0.00604 HS r'
55150.793334 0.99890 0.00593 HS r'
55150.796844 1.00753 0.00592 HS r'
55150.800204 0.99122 0.00589 HS r'
55150.803683 1.00303 0.00605 HS r'
55150.807018 1.00904 0.00580 HS r'
55150.810529 0.98940 0.00600 HS r'
55150.814080 0.99498 0.00576 HS r'
55150.817379 1.00752 0.00617 HS r'
55150.820880 0.99309 0.00573 HS r'
55150.824187 1.02010 0.00613 HS r'
55150.827734 0.99674 0.00578 HS r'
55150.831224 1.00625 0.00646 HS r'
55150.834554 1.00301 0.00579 HS r'
55150.838061 1.00746 0.00628 HS r'
55150.841421 1.00463 0.00587 HS r'
55150.844897 0.99624 0.00602 HS r'
55150.848235 0.99745 0.00799 HS r'
55150.851662 0.98757 0.00625 HS r'
55150.854986 1.00403 0.00579 HS r'
55150.858454 0.98531 0.00650 HS r'
55150.865046 0.98311 0.00683 HS r'
55151.375554 1.00607 0.00499 HS r'
55151.378943 0.98564 0.00512 HS r'
55151.382380 1.00734 0.00485 HS r'
55151.385738 0.99357 0.00484 HS r'
55151.389188 0.99073 0.00494 HS r'
55151.392532 0.99733 0.00486 HS r'
55151.395959 1.00187 0.00483 HS r'
55151.399323 0.99895 0.00485 HS r'
55151.402760 1.01320 0.00483 HS r'
55151.406335 0.99559 0.00482 HS r'
55151.409867 0.98766 0.00477 HS r'
55151.413328 0.98712 0.00484 HS r'
55151.416817 0.98400 0.00477 HS r'
55151.420160 1.01843 0.00474 HS r'
55151.423593 1.00538 0.00469 HS r'
55151.426972 1.01572 0.00466 HS r'
55151.430417 0.99313 0.00469 HS r'
55151.433804 0.99300 0.00479 HS r'
55151.437245 1.00063 0.00458 HS r'
55151.440616 1.01278 0.00467 HS r'
55151.444072 1.00025 0.00466 HS r'
55151.447458 1.00158 0.00471 HS r'
55151.450911 0.99302 0.00462 HS r'
55151.454287 1.00326 0.00465 HS r'
55151.457739 0.99943 0.00469 HS r'
55151.461099 1.00086 0.00464 HS r'
55151.464532 1.01990 0.00463 HS r'
55151.467897 0.99539 0.00465 HS r'
55151.471332 0.99388 0.00466 HS r'
55151.474732 1.00616 0.00459 HS r'
55151.478180 0.99388 0.00462 HS r'
55151.481569 0.97624 0.00464 HS r'
55151.485018 0.98796 0.00462 HS r'
55151.488439 1.00116 0.00455 HS r'
55151.491896 1.00212 0.00459 HS r'
55151.495305 0.99973 0.00456 HS r'
55151.498781 0.99517 0.00454 HS r'
55151.502172 1.00499 0.00456 HS r'
55151.505636 0.99712 0.00455 HS r'
55151.509040 1.01199 0.00458 HS r'
55151.512442 1.00257 0.00456 HS r'
55151.515839 0.99852 0.00450 HS r'
55151.519297 1.01872 0.00448 HS r'
55151.522680 0.98979 0.00450 HS r'
55151.526104 0.99982 0.00459 HS r'
55151.529508 0.99313 0.00451 HS r'
55151.532958 0.98678 0.00458 HS r'
55151.536345 0.99760 0.00446 HS r'
55151.539781 0.99616 0.00458 HS r'
55151.543181 1.00595 0.00449 HS r'
55151.546662 1.00929 0.00455 HS r'
55151.550073 1.00938 0.00458 HS r'
55151.553524 0.97446 0.00458 HS r'
55151.556922 0.99486 0.00464 HS r'
55151.560373 0.99456 0.00459 HS r'
55151.563759 0.99265 0.00454 HS r'
55151.567219 0.99436 0.00461 HS r'
55151.570578 0.98798 0.00454 HS r'
55151.574047 1.00415 0.00449 HS r'
55151.577436 1.00131 0.00453 HS r'
55151.580912 0.98410 0.00462 HS r'
55151.584312 1.00060 0.00449 HS r'
55151.587771 0.99991 0.00455 HS r'
55151.591143 1.01016 0.00451 HS r'
55151.594617 0.99356 0.00450 HS r'
55151.598005 1.00092 0.00445 HS r'
55151.601442 0.99520 0.00453 HS r'
55151.604835 0.99375 0.00446 HS r'
55151.608308 1.00266 0.00458 HS r'
55151.611702 0.99905 0.00454 HS r'
55151.615160 1.00205 0.00457 HS r'
55151.618482 1.00818 0.00445 HS r'
55151.618552 0.99028 0.00656 HS r'
55151.621882 0.99861 0.00616 HS r'
55151.621929 0.99432 0.00453 HS r'
55151.625185 1.00807 0.00619 HS r'
55151.625324 0.99374 0.00457 HS r'
55151.628540 1.00630 0.00600 HS r'
55151.628790 1.00747 0.00475 HS r'
55151.631925 0.99540 0.00613 HS r'
55151.635354 0.99538 0.00624 HS r'
55151.638802 0.99460 0.00594 HS r'
55151.642299 0.99335 0.00622 HS r'
55151.645761 0.98553 0.00613 HS r'
55151.649290 0.99227 0.00609 HS r'
55151.652811 0.99329 0.00620 HS r'
55151.656367 0.99219 0.00603 HS r'
55151.659978 0.99322 0.00591 HS r'
55151.663644 1.00321 0.00597 HS r'
55151.667324 0.99367 0.00610 HS r'
55151.671035 0.98437 0.00589 HS r'
55151.674730 1.01022 0.00589 HS r'
55151.678125 1.00944 0.00593 HS r'
55151.681868 1.02257 0.00591 HS r'
55151.685271 0.99559 0.00612 HS r'
55151.689011 0.99438 0.00632 HS r'
55151.692465 0.98589 0.00597 HS r'
55151.696188 0.99867 0.00599 HS r'
55151.699689 1.01082 0.00590 HS r'
55151.706427 1.00369 0.00603 HS r'
55151.709733 1.00809 0.00616 HS r'
55151.713230 0.98782 0.00602 HS r'
55151.716959 1.00898 0.00573 HS r'
55151.720480 0.99528 0.00656 HS r'
55151.724163 0.98613 0.00588 HS r'
55151.727878 0.98694 0.00585 HS r'
55151.731555 0.99758 0.00582 HS r'
55151.735282 0.99367 0.00623 HS r'
55151.738979 0.99878 0.00618 HS r'
55151.742482 0.99696 0.00611 HS r'
55151.746138 1.00575 0.00603 HS r'
55151.749853 0.99232 0.00581 HS r'
55151.753587 1.00132 0.00574 HS r'
55151.756893 1.00513 0.00592 HS r'
55151.760615 0.99616 0.00576 HS r'
55151.764136 0.99502 0.00571 HS r'
55151.767855 1.00892 0.00577 HS r'
55151.771361 0.98148 0.00590 HS r'
55151.775080 0.99802 0.00572 HS r'
55151.778591 1.00560 0.00585 HS r'
55151.782334 0.99408 0.00579 HS r'
55151.785639 0.99796 0.00621 HS r'
55151.789139 0.98597 0.00575 HS r'
55151.792429 0.99168 0.00596 HS r'
55151.795933 0.98776 0.00604 HS r'
55151.799382 0.99208 0.00579 HS r'
55151.802617 0.99819 0.00578 HS r'
55151.806147 1.00819 0.00584 HS r'
55151.809455 1.00409 0.00581 HS r'
55151.812966 0.99898 0.00582 HS r'
55151.816268 1.00776 0.00579 HS r'
55151.819766 0.98641 0.00602 HS r'
55151.823282 1.01197 0.00577 HS r'
55151.826582 0.99722 0.00601 HS r'
55151.830091 0.99261 0.00611 HS r'
55151.833377 1.00530 0.00591 HS r'
55151.836886 0.99697 0.00598 HS r'
55151.840393 1.00821 0.00588 HS r'
55151.843677 0.99486 0.00614 HS r'
55151.847184 0.99947 0.00577 HS r'
55151.850477 0.99034 0.00664 HS r'
55151.853948 0.97750 0.00612 HS r'
55151.857253 0.99512 0.00702 HS r'
55151.860725 0.99572 0.00650 HS r'
55151.864227 1.00623 0.00693 HS r'
55152.454114 1.00169 0.00476 HS r'
55152.457497 1.00120 0.00465 HS r'
55152.460910 0.99902 0.00481 HS r'
55152.464291 1.00453 0.00471 HS r'
55152.467722 1.01288 0.00470 HS r'
55152.478416 0.99710 0.00534 HS r'
55152.481844 1.00159 0.00482 HS r'
55152.485237 0.98732 0.00569 HS r'
55152.488455 1.00241 0.00467 HS r'
55152.491851 0.98876 0.00480 HS r'
55152.495236 1.00342 0.00505 HS r'
55152.498583 1.00344 0.00466 HS r'
55152.501973 0.99338 0.00497 HS r'
55152.505341 0.99874 0.00495 HS r'
55152.508694 1.00085 0.00463 HS r'
55152.512081 1.00725 0.00514 HS r'
55152.515434 1.00743 0.00483 HS r'
55152.518819 1.00026 0.00471 HS r'
55152.522211 1.01267 0.00526 HS r'
55152.525482 0.98823 0.00458 HS r'
55152.528938 1.01288 0.00473 HS r'
55152.532300 1.01526 0.00558 HS r'
55152.535598 0.99441 0.00460 HS r'
55152.539003 1.00309 0.00464 HS r'
55152.545666 1.00956 0.00454 HS r'
55152.549085 0.99196 0.00473 HS r'
55152.552404 1.00662 0.00533 HS r'
55152.555675 0.99501 0.00468 HS r'
55152.559083 0.99078 0.00468 HS r'
55152.562421 1.01299 0.00476 HS r'
55152.572351 1.01249 0.00458 HS r'
55152.575705 1.00373 0.00471 HS r'
55152.579085 0.99489 0.00542 HS r'
55152.582411 0.99939 0.00470 HS r'
55152.585814 1.00612 0.00495 HS r'
55152.589167 0.99741 0.00565 HS r'
55152.592474 1.00487 0.00467 HS r'
55152.595854 1.01361 0.00472 HS r'
55152.599254 0.98808 0.00545 HS r'
55152.602545 0.98899 0.00460 HS r'
55152.605935 0.99266 0.00485 HS r'
55152.609297 1.01312 0.00503 HS r'
55152.612643 1.00562 0.00472 HS r'
55152.616033 0.99517 0.00502 HS r'
55152.616249 0.98833 0.00643 HS r'
55152.619591 1.00602 0.00672 HS r'
55152.622861 1.00319 0.00627 HS r'
55152.626138 1.00344 0.00621 HS r'
55152.629426 0.98354 0.00650 HS r'
55152.632668 1.00108 0.00611 HS r'
55152.639262 1.01219 0.00615 HS r'
55152.642531 0.99716 0.00611 HS r'
55152.645802 0.99102 0.00611 HS r'
55152.649093 0.99930 0.00638 HS r'
55152.652341 1.01320 0.00618 HS r'
55152.655570 1.01145 0.00641 HS r'
55152.658848 0.99802 0.00606 HS r'
55152.662122 1.01065 0.00625 HS r'
55152.665398 1.00522 0.00661 HS r'
55152.668615 1.00015 0.00644 HS r'
55152.671902 1.00692 0.00581 HS r'
55152.675181 0.99722 0.00627 HS r'
55152.678451 1.01683 0.00605 HS r'
55152.681729 0.99052 0.00680 HS r'
55152.684997 1.00654 0.00595 HS r'
55152.688256 1.00169 0.00616 HS r'
55152.691546 0.99471 0.00657 HS r'
55152.694820 1.01996 0.00664 HS r'
55152.698073 1.00832 0.00592 HS r'
55152.701370 0.99555 0.00603 HS r'
55152.704648 0.99547 0.00626 HS r'
55152.707916 0.98852 0.00636 HS r'
55152.711191 0.99819 0.00598 HS r'
55152.714478 0.99898 0.00604 HS r'
55152.717764 0.99995 0.00616 HS r'
55152.721042 0.98977 0.00649 HS r'
55152.724275 1.00118 0.00617 HS r'
55152.727583 1.00070 0.00634 HS r'
55152.730835 0.99263 0.00615 HS r'
55152.734108 1.00881 0.00596 HS r'
55152.737396 1.00730 0.00601 HS r'
55152.740665 1.00677 0.00611 HS r'
55152.743943 1.01312 0.00606 HS r'
55152.747216 1.00901 0.00607 HS r'
55152.750498 1.01082 0.00607 HS r'
55152.753773 1.00202 0.00633 HS r'
55152.757038 1.00295 0.00622 HS r'
55152.760324 1.00104 0.00582 HS r'
55152.763608 0.99935 0.00598 HS r'
55152.766880 0.99586 0.00605 HS r'
55152.770141 0.99264 0.00624 HS r'
55152.773401 1.00736 0.00599 HS r'
55152.776672 1.00232 0.00594 HS r'
55152.779980 1.00163 0.00644 HS r'
55152.783256 1.01094 0.00582 HS r'
55152.786520 1.01097 0.00596 HS r'
55152.789830 1.00463 0.00583 HS r'
55152.793114 1.00919 0.00586 HS r'
55152.796409 0.99035 0.00607 HS r'
55152.799722 0.99945 0.00626 HS r'
55152.802986 0.99887 0.00602 HS r'
55152.806264 1.01667 0.00602 HS r'
55152.809556 1.01435 0.00614 HS r'
55152.812805 1.00770 0.00594 HS r'
55152.816119 0.99329 0.00604 HS r'
55152.819378 0.98252 0.00598 HS r'
55152.822649 1.00949 0.00592 HS r'
55152.825946 1.01415 0.00591 HS r'
55152.829239 0.99111 0.00592 HS r'
55152.832527 0.99377 0.00610 HS r'
55152.835789 1.00062 0.00620 HS r'
55152.839069 0.99865 0.00611 HS r'
55152.842380 1.00069 0.00789 HS r'
55152.845658 0.99217 0.00658 HS r'
55152.848941 0.99563 0.00660 HS r'
55152.855510 0.99883 0.00698 HS r'
55152.858763 1.02109 0.00622 HS r'
55153.613194 1.00612 0.00660 HS r'
55153.616539 1.01072 0.00717 HS r'
55153.619787 1.00154 0.00642 HS r'
55153.623065 0.98316 0.00622 HS r'
55153.626349 1.01137 0.00615 HS r'
55153.629607 1.00272 0.00641 HS r'
55153.632875 1.00846 0.00634 HS r'
55153.636156 1.00589 0.00593 HS r'
55153.639452 0.99845 0.00611 HS r'
55153.642724 1.01157 0.00615 HS r'
55153.646002 1.00273 0.00613 HS r'
55153.649273 1.00393 0.00618 HS r'
55153.652568 0.98919 0.00632 HS r'
55153.655835 1.00274 0.00579 HS r'
55153.748322 0.99516 0.00555 HS r'
55153.751934 0.99777 0.00471 HS r'
55153.755350 0.99445 0.00473 HS r'
55153.758767 1.01240 0.00461 HS r'
55153.762185 1.00035 0.00462 HS r'
55153.765572 0.99347 0.00473 HS r'
55153.768980 0.99828 0.00473 HS r'
55153.772388 1.00691 0.00482 HS r'
55153.775804 0.99840 0.00467 HS r'
55153.789154 0.99037 0.00472 HS r'
55153.792573 1.00365 0.00469 HS r'
55153.795951 0.99154 0.00464 HS r'
55153.799372 0.99531 0.00465 HS r'
55153.806870 1.00832 0.00471 HS r'
55153.814145 1.00421 0.00464 HS r'
55153.820836 0.99560 0.00471 HS r'
55153.824221 0.99619 0.00466 HS r'
55153.827616 1.00088 0.00473 HS r'
55153.831016 1.00536 0.00476 HS r'
55153.834410 1.00531 0.00478 HS r'
55153.837796 1.00279 0.00472 HS r'
55153.841184 0.98462 0.00615 HS r'
55153.844490 0.99504 0.00492 HS r'
55153.847858 1.00417 0.00473 HS r'
55153.851270 0.99489 0.00478 HS r'
55153.854648 0.98780 0.00480 HS r'
55153.858065 0.97963 0.00484 HS r'
55153.861460 0.98993 0.00489 HS r'
55153.864853 0.99546 0.00518 HS r'
55154.357636 1.00818 0.00505 HS r'
55154.367001 1.00844 0.00512 HS r'
55154.370413 0.99409 0.00518 HS r'
55154.373858 1.00206 0.00496 HS r'
55154.377252 0.99127 0.00509 HS r'
55154.380592 0.99401 0.00503 HS r'
55154.383930 0.99364 0.00489 HS r'
55154.387289 0.99764 0.00502 HS r'
55154.390649 0.98789 0.00483 HS r'
55154.394042 0.99436 0.00510 HS r'
55154.397393 0.97730 0.00543 HS r'
55154.400685 0.97580 0.00480 HS r'
55154.404094 1.01450 0.00496 HS r'
55154.407466 0.98672 0.00552 HS r'
55154.410774 1.00016 0.00491 HS r'
55154.414164 0.99511 0.00501 HS r'
55154.417524 0.98773 0.00549 HS r'
55154.420808 0.99505 0.00481 HS r'
55154.424191 0.96791 0.00493 HS r'
55154.427552 0.99609 0.00522 HS r'
55154.430878 0.98879 0.00490 HS r'
55154.434272 0.97975 0.00498 HS r'
55154.437603 0.98284 0.00500 HS r'
55154.440931 0.97817 0.00494 HS r'
55154.444348 0.99467 0.00534 HS r'
55154.447661 0.98314 0.00478 HS r'
55154.451056 0.99670 0.00492 HS r'
55154.454416 0.99457 0.00579 HS r'
55154.457701 0.99811 0.00468 HS r'
55154.461087 0.99237 0.00494 HS r'
55154.464421 1.00691 0.00559 HS r'
55154.467724 1.00215 0.00471 HS r'
55154.471101 0.99371 0.00484 HS r'
55154.474469 0.99929 0.00526 HS r'
55154.477733 0.98647 0.00471 HS r'
55154.481091 0.98553 0.00495 HS r'
55154.484437 1.00949 0.00491 HS r'
55154.487771 0.98350 0.00472 HS r'
55154.491128 1.01425 0.00502 HS r'
55154.494446 0.99562 0.00481 HS r'
55154.497806 1.00885 0.00480 HS r'
55154.501162 1.02330 0.00529 HS r'
55154.504400 0.97752 0.00476 HS r'
55154.507689 1.02431 0.00467 HS r'
55154.510964 1.00465 0.00546 HS r'
55154.514194 0.98691 0.00471 HS r'
55154.517475 0.98843 0.00492 HS r'
55154.520731 1.00701 0.00489 HS r'
55154.523962 0.99714 0.00483 HS r'
55154.527170 1.01600 0.00548 HS r'
55154.530447 0.98349 0.00471 HS r'
55154.533717 0.99185 0.00467 HS r'
55154.540194 0.99458 0.00479 HS r'
55154.543481 1.00261 0.00487 HS r'
55154.546743 0.98899 0.00492 HS r'
55154.549988 0.97902 0.00473 HS r'
55154.553270 0.99530 0.00532 HS r'
55154.556549 1.00315 0.00469 HS r'
55154.559841 1.02404 0.00482 HS r'
55154.563113 0.99055 0.00571 HS r'
55154.566407 1.00257 0.00472 HS r'
55154.569797 0.99881 0.00488 HS r'
55154.573181 1.01097 0.00567 HS r'
55154.576506 1.00199 0.00474 HS r'
55154.579925 0.98930 0.00497 HS r'
55154.583261 1.00881 0.00530 HS r'
55154.586536 0.99954 0.00492 HS r'
55154.589898 1.01363 0.00513 HS r'
55154.593216 0.99975 0.00492 HS r'
55154.596567 0.99244 0.00491 HS r'
55154.599927 1.00885 0.00543 HS r'
55154.603221 1.00625 0.00478 HS r'
55154.606623 0.98718 0.00496 HS r'
55154.609985 1.00340 0.00560 HS r'
55154.613269 0.99796 0.00480 HS r'
55154.616637 0.98670 0.00485 HS r'
55154.620009 0.99713 0.00545 HS r'
55154.623329 0.99847 0.00501 HS r'
55154.626708 1.00632 0.00501 HS r'
55154.716806 1.01344 0.00548 HS r'
55154.720386 1.00443 0.00474 HS r'
55154.723789 0.99770 0.00480 HS r'
55154.727191 0.99122 0.00478 HS r'
55154.733898 0.99453 0.00473 HS r'
55154.737339 0.99230 0.00477 HS r'
55154.740731 1.00259 0.00470 HS r'
55154.744160 1.00324 0.00475 HS r'
55154.747576 1.00530 0.00472 HS r'
55154.750993 0.99770 0.00470 HS r'
55154.754376 1.01456 0.00467 HS r'
55154.757783 1.00240 0.00469 HS r'
55154.761192 0.99217 0.00469 HS r'
55154.764580 1.01168 0.00472 HS r'
55154.767974 0.99881 0.00468 HS r'
55154.771391 1.00387 0.00476 HS r'
55154.774769 0.99735 0.00476 HS r'
55154.778140 1.00275 0.00466 HS r'
55154.781531 0.99781 0.00470 HS r'
55154.784909 0.99969 0.00465 HS r'
55154.788316 0.98666 0.00493 HS r'
55154.791686 0.98695 0.00469 HS r'
55154.795072 0.99810 0.00468 HS r'
55154.798465 0.99959 0.00471 HS r'
55154.801882 1.00824 0.00463 HS r'
55154.805277 1.00259 0.00472 HS r'
55154.808679 0.99250 0.00470 HS r'
55154.812073 1.00683 0.00474 HS r'
55154.815472 0.99828 0.00468 HS r'
55154.818865 1.00669 0.00470 HS r'
55154.822269 1.00295 0.00473 HS r'
55154.825674 1.00218 0.00466 HS r'
55154.829005 0.99503 0.00466 HS r'
55154.832388 0.99844 0.00472 HS r'
55154.835760 0.99659 0.00468 HS r'
55154.839162 1.00060 0.00466 HS r'
55154.842549 0.99787 0.00466 HS r'
55154.845957 1.00070 0.00485 HS r'
55154.849292 0.99632 0.00501 HS r'
55154.852659 0.99925 0.00478 HS r'
55154.856054 1.01281 0.00496 HS r'
55154.859399 0.99606 0.00481 HS r'
55154.862815 0.99134 0.00496 HS r'
55155.358433 0.97894 0.00514 HS r'
55155.361919 1.00404 0.00520 HS r'
55155.371852 1.00222 0.00491 HS r'
55155.375197 1.00156 0.00484 HS r'
55155.378556 1.00398 0.00486 HS r'
55155.381936 0.99686 0.00485 HS r'
55155.385313 1.00523 0.00489 HS r'
55155.388698 0.99938 0.00474 HS r'
55155.392085 1.00599 0.00476 HS r'
55155.395466 1.00153 0.00486 HS r'
55155.398856 1.01273 0.00480 HS r'
55155.402258 1.00719 0.00478 HS r'
55155.405623 1.01031 0.00472 HS r'
55155.409001 1.00054 0.00481 HS r'
55155.412375 0.99582 0.00470 HS r'
55155.415746 0.98323 0.00489 HS r'
55155.419134 1.00445 0.00475 HS r'
55155.422510 1.00499 0.00467 HS r'
55155.425893 0.99873 0.00471 HS r'
55155.429263 0.99403 0.00480 HS r'
55155.432621 0.98626 0.00471 HS r'
55155.436004 0.99556 0.00476 HS r'
55155.439387 0.99872 0.00463 HS r'
55155.442777 1.00504 0.00464 HS r'
55155.446158 1.01601 0.00467 HS r'
55155.449473 0.99300 0.00462 HS r'
55155.452857 0.99751 0.00466 HS r'
55155.456233 1.00337 0.00467 HS r'
55155.459620 1.00704 0.00456 HS r'
55155.462980 0.99553 0.00464 HS r'
55155.466345 0.99407 0.00451 HS r'
55155.469706 0.99693 0.00463 HS r'
55155.473080 1.00233 0.00452 HS r'
55155.476453 1.00521 0.00454 HS r'
55155.479840 1.00147 0.00455 HS r'
55155.483230 0.99475 0.00456 HS r'
55155.486631 1.00011 0.00460 HS r'
55155.490015 0.99634 0.00457 HS r'
55155.493412 0.98703 0.00459 HS r'
55155.496789 1.00334 0.00454 HS r'
55155.500165 0.98762 0.00458 HS r'
55155.503560 0.98828 0.00450 HS r'
55155.506942 1.01307 0.00445 HS r'
55155.510328 1.00676 0.00446 HS r'
55155.513718 1.00569 0.00447 HS r'
55155.517112 0.99734 0.00447 HS r'
55155.520504 1.00916 0.00446 HS r'
55155.523887 1.01758 0.00454 HS r'
55155.527287 1.00053 0.00450 HS r'
55155.530665 1.00933 0.00442 HS r'
55155.534055 1.00864 0.00452 HS r'
55155.537456 0.99847 0.00448 HS r'
55155.540825 1.00201 0.00449 HS r'
55155.544215 1.00907 0.00447 HS r'
55155.547605 1.00820 0.00451 HS r'
55155.551009 1.00784 0.00449 HS r'
55155.554387 0.99171 0.00449 HS r'
55155.557782 1.00877 0.00438 HS r'
55155.561182 0.98977 0.00457 HS r'
55155.564484 1.00672 0.00455 HS r'
55155.567877 1.00450 0.00449 HS r'
55155.571261 1.00998 0.00446 HS r'
55155.574671 0.99657 0.00441 HS r'
55155.578059 0.99615 0.00450 HS r'
55155.581472 1.00547 0.00441 HS r'
55155.584856 1.00153 0.00449 HS r'
55155.588243 1.00956 0.00440 HS r'
55155.591642 1.01100 0.00442 HS r'
55155.595081 1.00634 0.00438 HS r'
55155.598486 0.99212 0.00453 HS r'
55155.601892 0.99790 0.00449 HS r'
55155.605294 1.00264 0.00450 HS r'
55155.608700 0.99852 0.00447 HS r'
55155.612076 1.00375 0.00437 HS r'
55155.615432 0.99819 0.00467 HS r'
55155.618853 1.00304 0.00457 HS r'
55155.622241 1.00834 0.00462 HS r'
55155.625623 0.99990 0.00472 HS r'
55155.628998 0.99528 0.00482 HS r'
55155.784133 1.00837 0.00581 HS r'
55155.787577 1.00253 0.00459 HS r'
55155.790981 1.00038 0.00462 HS r'
55155.794405 1.00362 0.00461 HS r'
55155.797828 1.00382 0.00469 HS r'
55155.801264 1.00713 0.00465 HS r'
55155.804672 0.99370 0.00462 HS r'
55155.808086 0.98903 0.00456 HS r'
55155.818818 1.03149 0.00457 HS r'
55155.822248 0.99622 0.00465 HS r'
55155.825815 0.99563 0.00460 HS r'
55155.829147 0.98740 0.00476 HS r'
55155.832477 1.00210 0.00475 HS r'
55155.835784 0.99318 0.00471 HS r'
55155.839119 1.01314 0.00634 HS r'
55155.842391 0.98496 0.00505 HS r'
55155.845694 1.00155 0.00465 HS r'
55155.849033 0.99773 0.00466 HS r'
55155.852416 1.00363 0.00468 HS r'
55155.855841 0.99018 0.00475 HS r'
55155.859242 1.01864 0.00468 HS r'
55155.862654 1.00003 0.00497 HS r'
55156.359437 1.00183 0.00529 HS r'
55156.362882 1.00997 0.00511 HS r'
55156.366247 1.00317 0.00550 HS r'
55156.369576 1.00452 0.00486 HS r'
55156.372977 1.01057 0.00522 HS r'
55156.376332 1.01365 0.00534 HS r'
55156.379693 1.00718 0.00507 HS r'
55156.383075 1.00922 0.00491 HS r'
55156.386461 1.01260 0.00547 HS r'
55156.389792 0.99922 0.00478 HS r'
55156.393178 0.99844 0.00479 HS r'
55156.396559 1.01517 0.00522 HS r'
55156.399876 1.00974 0.00486 HS r'
55156.403294 0.99860 0.00480 HS r'
55156.406689 0.99632 0.00523 HS r'
55156.410008 1.00641 0.00480 HS r'
55156.413342 1.00916 0.00492 HS r'
55156.416609 0.99800 0.00481 HS r'
55156.419886 1.00651 0.00477 HS r'
55156.423278 1.01154 0.00521 HS r'
55156.426597 0.99272 0.00469 HS r'
55156.430021 1.01062 0.00501 HS r'
55156.433407 1.00930 0.00530 HS r'
55156.436711 0.99286 0.00479 HS r'
55156.440086 1.00362 0.00478 HS r'
55156.443471 1.00056 0.00535 HS r'
55156.446786 1.00414 0.00465 HS r'
55156.450206 1.00373 0.00473 HS r'
55156.453589 0.99539 0.00527 HS r'
55156.456892 0.99377 0.00471 HS r'
55156.460276 1.00739 0.00469 HS r'
55156.463639 0.99438 0.00497 HS r'
55156.466943 0.99600 0.00466 HS r'
55156.470326 1.02226 0.00492 HS r'
55156.473671 1.00210 0.00471 HS r'
55156.477028 1.01567 0.00466 HS r'
55156.480399 1.00100 0.00511 HS r'
55156.483728 1.00232 0.00452 HS r'
55156.487103 0.98673 0.00483 HS r'
55156.490455 0.99245 0.00508 HS r'
55156.493760 1.00381 0.00462 HS r'
55156.497163 0.98753 0.00452 HS r'
55156.500562 0.99761 0.00544 HS r'
55156.503877 0.99428 0.00453 HS r'
55156.507267 0.98957 0.00454 HS r'
55156.510650 0.97177 0.00528 HS r'
55156.513956 0.98956 0.00452 HS r'
55156.517383 1.01754 0.00458 HS r'
55156.520750 0.98269 0.00499 HS r'
55156.524093 1.00461 0.00447 HS r'
55156.527486 0.99329 0.00490 HS r'
55156.530806 0.99804 0.00465 HS r'
55156.534155 1.00016 0.00464 HS r'
55156.537522 0.99971 0.00487 HS r'
55156.554019 1.00187 0.00463 HS r'
55156.557398 0.99557 0.00529 HS r'
55156.560691 0.98636 0.00457 HS r'
55156.564106 1.00508 0.00465 HS r'
55156.567492 1.00069 0.00510 HS r'
55156.570799 1.00758 0.00461 HS r'
55156.574209 1.02366 0.00461 HS r'
55156.577569 0.98380 0.00490 HS r'
55156.580947 1.01406 0.00464 HS r'
55156.584291 0.98605 0.00515 HS r'
55156.587628 1.00019 0.00450 HS r'
55156.591006 0.99672 0.00471 HS r'
55156.594390 0.98634 0.00531 HS r'
55156.597697 1.01878 0.00457 HS r'
55156.601024 1.00405 0.00465 HS r'
55156.604406 1.01880 0.00537 HS r'
55156.607738 1.00344 0.00459 HS r'
55156.611151 0.99078 0.00467 HS r'
55156.614544 0.99258 0.00508 HS r'
55156.617870 1.00270 0.00468 HS r'
55156.621266 0.99887 0.00490 HS r'
55156.624627 0.99978 0.00504 HS r'
55156.627937 0.99998 0.00484 HS r'
55157.345174 1.00570 0.00524 HS r'
55157.348758 1.00100 0.00522 HS r'
55157.352125 0.99194 0.00521 HS r'
55157.355496 0.99765 0.00512 HS r'
55157.358861 1.01255 0.00503 HS r'
55157.362227 1.00029 0.00501 HS r'
55157.365618 0.99618 0.00493 HS r'
55157.368978 1.00034 0.00493 HS r'
55157.372353 0.98917 0.00495 HS r'
55157.375755 0.99662 0.00489 HS r'
55157.379145 1.00713 0.00485 HS r'
55157.382563 0.98874 0.00492 HS r'
55157.385979 0.99306 0.00479 HS r'
55157.389406 0.99791 0.00481 HS r'
55157.392817 1.01982 0.00463 HS r'
55157.396232 0.99418 0.00472 HS r'
55157.399615 0.99024 0.00475 HS r'
55157.403043 0.99963 0.00469 HS r'
55157.406501 0.99230 0.00469 HS r'
55157.422918 1.00585 0.00464 HS r'
55157.426421 1.00257 0.00476 HS r'
55157.429772 1.01315 0.00490 HS r'
55157.433131 1.00582 0.00474 HS r'
55157.436495 1.00522 0.00483 HS r'
55157.439865 0.99229 0.00473 HS r'
55157.443227 1.00116 0.00473 HS r'
55157.446597 1.00128 0.00526 HS r'
55157.449944 0.99315 0.00461 HS r'
55157.453356 1.00469 0.00469 HS r'
55157.456749 0.99403 0.00516 HS r'
55157.460068 1.00727 0.00457 HS r'
55157.463477 1.00097 0.00468 HS r'
55157.470171 1.01832 0.00450 HS r'
55157.473588 0.99580 0.00462 HS r'
55157.476969 0.98813 0.00533 HS r'
55157.480294 0.99709 0.00459 HS r'
55157.483711 1.00599 0.00467 HS r'
55157.487122 1.01805 0.00519 HS r'
55157.490434 1.00053 0.00460 HS r'
55157.493878 0.99622 0.00465 HS r'
55157.497243 1.00676 0.00493 HS r'
55157.500577 0.98223 0.00460 HS r'
55157.503977 0.98534 0.00498 HS r'
55157.507310 0.99578 0.00461 HS r'
55157.510702 1.00099 0.00455 HS r'
55157.514070 0.99275 0.00499 HS r'
55157.517418 1.02296 0.00452 HS r'
55157.520802 0.99436 0.00457 HS r'
55157.524192 0.99581 0.00510 HS r'
55157.527506 1.00027 0.00452 HS r'
55157.530896 1.00354 0.00469 HS r'
55157.534235 1.00725 0.00503 HS r'
55157.537551 1.01020 0.00444 HS r'
55157.540948 0.99397 0.00466 HS r'
55157.544313 1.00085 0.00506 HS r'
55157.547604 1.00848 0.00456 HS r'
55157.551005 1.00730 0.00455 HS r'
55157.554375 0.98539 0.00501 HS r'
55157.557721 1.01010 0.00448 HS r'
55157.561108 1.00007 0.00497 HS r'
55157.564427 1.00834 0.00466 HS r'
55157.567808 0.98213 0.00456 HS r'
55157.571212 1.00015 0.00487 HS r'
55157.574535 1.01449 0.00456 HS r'
55157.577933 1.00440 0.00467 HS r'
55157.584570 1.00170 0.00458 HS r'
55157.587959 0.99666 0.00466 HS r'
55157.591341 0.99641 0.00538 HS r'
55157.594647 0.98858 0.00458 HS r'
55157.598062 0.99227 0.00466 HS r'
55157.601443 1.00356 0.00528 HS r'
55157.604766 1.01190 0.00461 HS r'
55157.608165 0.99080 0.00476 HS r'
55157.611536 1.00547 0.00505 HS r'
55157.614855 0.99663 0.00461 HS r'
55157.618209 1.00641 0.00483 HS r'
55157.621560 0.99785 0.00480 HS r'
55157.624940 1.00711 0.00483 HS r'
55157.628293 0.99830 0.00537 HS r'
55158.342130 0.99219 0.00527 HS r'
55158.345709 1.00782 0.00520 HS r'
55158.349089 0.99975 0.00521 HS r'
55158.352454 1.00806 0.00508 HS r'
55158.355835 0.98718 0.00520 HS r'
55158.359187 1.00178 0.00510 HS r'
55158.362573 1.00184 0.00497 HS r'
55158.365912 1.00806 0.00503 HS r'
55158.369290 0.99256 0.00493 HS r'
55158.372677 0.99457 0.00502 HS r'
55158.376078 1.00925 0.00485 HS r'
55158.379473 0.99613 0.00486 HS r'
55158.382873 1.00106 0.00498 HS r'
55158.386283 1.00106 0.00485 HS r'
55158.389707 1.00410 0.00478 HS r'
55158.393098 0.98915 0.00474 HS r'
55158.396504 1.00046 0.00476 HS r'
55158.399893 1.00615 0.00469 HS r'
55158.403276 1.00455 0.00468 HS r'
55158.409970 1.00546 0.00464 HS r'
55158.413393 1.00479 0.00463 HS r'
55158.416769 0.99751 0.00455 HS r'
55158.420191 1.02442 0.00458 HS r'
55158.423585 1.00229 0.00453 HS r'
55158.426979 0.97978 0.00466 HS r'
55158.430385 1.00420 0.00455 HS r'
55158.433770 1.00194 0.00454 HS r'
55158.437167 1.00823 0.00445 HS r'
55158.440548 0.99872 0.00455 HS r'
55158.443933 1.00369 0.00453 HS r'
55158.447312 0.99007 0.00461 HS r'
55158.450718 0.98842 0.00451 HS r'
55158.454126 1.00364 0.00451 HS r'
55158.457512 0.99395 0.00450 HS r'
55158.460926 0.99366 0.00452 HS r'
55158.464348 0.99047 0.00454 HS r'
55158.467751 0.99383 0.00452 HS r'
55158.471136 1.00910 0.00444 HS r'
55158.474520 1.01094 0.00443 HS r'
55158.477973 1.00582 0.00448 HS r'
55158.481365 1.02076 0.00439 HS r'
55158.484763 1.00261 0.00447 HS r'
55158.488169 0.99275 0.00450 HS r'
55158.491546 1.00199 0.00451 HS r'
55158.494933 0.99144 0.00457 HS r'
55158.498343 1.00505 0.00446 HS r'
55158.501750 1.01806 0.00443 HS r'
55158.505110 1.00687 0.00446 HS r'
55158.508506 0.99030 0.00455 HS r'
55158.511914 1.00893 0.00456 HS r'
55158.515295 1.00789 0.00454 HS r'
55158.518683 1.01156 0.00446 HS r'
55158.522070 0.99777 0.00450 HS r'
55158.525472 0.99459 0.00452 HS r'
55158.528870 0.98875 0.00456 HS r'
55158.532256 1.00355 0.00454 HS r'
55158.535638 0.99132 0.00456 HS r'
55158.539049 1.00796 0.00452 HS r'
55158.542452 1.00722 0.00445 HS r'
55158.545848 1.00796 0.00444 HS r'
55158.549240 0.99557 0.00446 HS r'
55158.552602 1.01078 0.00451 HS r'
55158.556001 1.00859 0.00449 HS r'
55158.559396 1.00402 0.00448 HS r'
55158.562755 0.99708 0.00449 HS r'
55158.566123 0.98233 0.00452 HS r'
55158.569492 0.99181 0.00460 HS r'
55158.572869 1.00953 0.00455 HS r'
55158.576250 0.99740 0.00454 HS r'
55158.579622 1.00630 0.00455 HS r'
55158.583006 1.00623 0.00451 HS r'
55158.586378 0.99716 0.00452 HS r'
55158.589736 1.00330 0.00453 HS r'
55158.593116 1.01757 0.00460 HS r'
55158.596508 1.00681 0.00453 HS r'
55158.599881 1.00927 0.00458 HS r'
55158.603250 1.00638 0.00461 HS r'
55158.606627 0.99764 0.00466 HS r'
55158.609995 0.99730 0.00461 HS r'
55158.613379 0.99626 0.00449 HS r'
55158.616763 0.98914 0.00457 HS r'
55158.620152 1.00101 0.00447 HS r'
55158.623516 1.00901 0.00466 HS r'
55158.626877 0.98787 0.00483 HS r'
55159.336409 1.00990 0.00554 HS r'
55159.339833 0.99607 0.00547 HS r'
55159.343244 1.00307 0.00541 HS r'
55159.346614 0.99370 0.00546 HS r'
55159.349999 0.99991 0.00527 HS r'
55159.353375 0.98833 0.00525 HS r'
55159.356827 0.98432 0.00516 HS r'
55159.360204 1.00554 0.00500 HS r'
55159.363609 1.00128 0.00511 HS r'
55159.366986 0.99747 0.00513 HS r'
55159.370376 1.00187 0.00493 HS r'
55159.373783 1.00401 0.00501 HS r'
55159.377186 1.01515 0.00483 HS r'
55159.380590 1.00371 0.00498 HS r'
55159.383917 0.99239 0.00499 HS r'
55159.387333 0.98339 0.00494 HS r'
55159.390745 1.00428 0.00485 HS r'
55159.394148 1.00227 0.00487 HS r'
55159.397595 0.98921 0.00487 HS r'
55159.400986 0.99694 0.00503 HS r'
55159.404375 0.99798 0.00489 HS r'
55159.407752 0.99921 0.00484 HS r'
55159.411152 0.99438 0.00478 HS r'
55159.414551 0.99064 0.00491 HS r'
55159.417938 0.99651 0.00473 HS r'
55159.421314 0.99502 0.00472 HS r'
55159.424689 0.99660 0.00468 HS r'
55159.428093 1.00215 0.00453 HS r'
55159.431477 1.00877 0.00465 HS r'
55159.434856 0.99158 0.00475 HS r'
55159.438248 0.99168 0.00471 HS r'
55159.441650 1.00003 0.00457 HS r'
55159.445052 1.00335 0.00467 HS r'
55159.448441 0.99899 0.00451 HS r'
55159.451753 0.99497 0.00458 HS r'
55159.455118 1.00854 0.00448 HS r'
55159.458519 0.98881 0.00463 HS r'
55159.461952 1.00624 0.00447 HS r'
55159.465324 1.00117 0.00454 HS r'
55159.468724 0.99587 0.00451 HS r'
55159.472122 1.00267 0.00449 HS r'
55159.475532 1.00031 0.00453 HS r'
55159.478933 1.01430 0.00448 HS r'
55159.482335 1.00215 0.00446 HS r'
55159.485756 0.99691 0.00455 HS r'
55159.489187 1.00519 0.00447 HS r'
55159.492604 1.00148 0.00450 HS r'
55159.496010 0.99383 0.00462 HS r'
55159.499425 0.99490 0.00451 HS r'
55159.502846 0.99381 0.00451 HS r'
55159.506236 1.00389 0.00452 HS r'
55159.509639 1.00121 0.00447 HS r'
55159.513033 0.99666 0.00449 HS r'
55159.516424 0.99497 0.00451 HS r'
55159.519792 1.01154 0.00451 HS r'
55159.523214 0.98094 0.00459 HS r'
55159.526605 1.00364 0.00439 HS r'
55159.530014 0.99347 0.00457 HS r'
55159.533415 1.00298 0.00449 HS r'
55159.536819 0.99895 0.00446 HS r'
55159.540218 1.00869 0.00456 HS r'
55159.543634 1.01115 0.00453 HS r'
55159.547120 1.01545 0.00449 HS r'
55159.550501 1.01386 0.00444 HS r'
55159.553889 1.00959 0.00454 HS r'
55159.557278 1.01018 0.00451 HS r'
55159.560671 1.00088 0.00454 HS r'
55159.564073 1.00922 0.00457 HS r'
55159.567491 1.00190 0.00452 HS r'
55159.570893 1.01420 0.00443 HS r'
55159.574282 1.00072 0.00456 HS r'
55159.577670 1.02425 0.00445 HS r'
55159.581059 0.99616 0.00449 HS r'
55159.584461 1.00587 0.00448 HS r'
55159.587858 0.99519 0.00455 HS r'
55159.591245 1.02644 0.00440 HS r'
55159.594637 1.00488 0.00449 HS r'
55159.598039 1.00453 0.00454 HS r'
55159.601429 1.00008 0.00460 HS r'
55159.604835 0.99263 0.00458 HS r'
55159.608223 1.00241 0.00461 HS r'
55159.611640 1.02916 0.00455 HS r'
55159.615056 1.01961 0.00449 HS r'
55159.618476 0.98456 0.00467 HS r'
55159.621853 0.99663 0.00460 HS r'
55159.625268 1.00072 0.00472 HS r'
55159.628647 0.99987 0.00478 HS r'
55160.348441 0.99468 0.00550 HS r'
55160.351940 0.99426 0.00536 HS r'
55160.355302 0.99708 0.00534 HS r'
55160.358677 1.00638 0.00509 HS r'
55160.362042 0.99432 0.00518 HS r'
55160.365405 0.99887 0.00546 HS r'
55160.368789 0.99601 0.00503 HS r'
55160.372170 0.99812 0.00498 HS r'
55160.375542 1.01351 0.00507 HS r'
55160.378929 1.01335 0.00499 HS r'
55160.382319 0.99122 0.00516 HS r'
55160.385718 1.00808 0.00511 HS r'
55160.389098 0.98468 0.00512 HS r'
55160.392505 0.99787 0.00504 HS r'
55160.395903 0.98660 0.00519 HS r'
55160.399307 0.98297 0.00492 HS r'
55160.402653 0.99574 0.00488 HS r'
55160.406074 0.99999 0.00483 HS r'
55160.409480 1.02041 0.00504 HS r'
55160.412864 1.00850 0.00487 HS r'
55160.416278 0.99091 0.00492 HS r'
55160.419686 0.99418 0.00477 HS r'
55160.423086 1.00656 0.00488 HS r'
55160.426525 0.99864 0.00485 HS r'
55160.429912 0.98658 0.00492 HS r'
55160.433293 0.99832 0.00477 HS r'
55160.436687 1.00851 0.00464 HS r'
55160.440088 0.99699 0.00470 HS r'
55160.443467 1.01213 0.00472 HS r'
55160.446871 1.02087 0.00458 HS r'
55160.450268 1.00720 0.00468 HS r'
55160.453648 0.96369 0.00483 HS r'
55160.457069 0.99322 0.00464 HS r'
55160.460469 1.01477 0.00457 HS r'
55160.463876 1.01417 0.00458 HS r'
55160.467288 0.99963 0.00459 HS r'
55160.470677 0.99677 0.00462 HS r'
55160.474086 1.01225 0.00453 HS r'
55160.477477 0.99727 0.00463 HS r'
55160.480869 0.99930 0.00458 HS r'
55160.484254 0.99912 0.00460 HS r'
55160.487654 1.00482 0.00450 HS r'
55160.491049 0.98534 0.00466 HS r'
55160.494454 1.01476 0.00449 HS r'
55160.497851 1.00148 0.00458 HS r'
55160.501199 0.99524 0.00456 HS r'
55160.504671 1.00591 0.00457 HS r'
55160.508082 1.01485 0.00448 HS r'
55160.511506 1.00006 0.00461 HS r'
55160.514902 0.98327 0.00548 HS r'
55160.518259 0.99037 0.00569 HS r'
55160.563447 1.01090 0.00460 HS r'
55160.566842 0.99307 0.00487 HS r'
55160.570234 0.99384 0.00472 HS r'
55160.573648 1.00379 0.00483 HS r'
55160.577040 0.99209 0.00512 HS r'
55160.623043 0.98761 0.00497 HS r'
55160.626397 0.97676 0.00525 HS r'
55165.334211 0.99677 0.00716 HS r'
55165.337653 1.00800 0.00683 HS r'
55165.353960 1.00364 0.00657 HS r'
55165.357276 0.99205 0.00792 HS r'
55165.360537 1.01705 0.00725 HS r'
55165.363861 0.99688 0.00637 HS r'
55165.367165 1.00179 0.00834 HS r'
55165.370430 1.00835 0.00632 HS r'
55165.373735 0.99744 0.00681 HS r'
55165.377034 1.00512 0.00701 HS r'
55165.380357 1.01455 0.00612 HS r'
55165.383657 0.97378 0.00733 HS r'
55165.386930 1.00567 0.00609 HS r'
55165.390294 1.01533 0.00636 HS r'
55165.393601 1.01936 0.00767 HS r'
55165.396870 0.99601 0.00636 HS r'
55165.400125 1.00317 0.00842 HS r'
55165.403360 1.01126 0.00678 HS r'
55165.406584 1.00875 0.00606 HS r'
55165.445123 1.00532 0.00577 HS r'
55165.448493 0.99466 0.00575 HS r'
55165.451836 0.98716 0.00594 HS r'
55165.455129 1.00141 0.00557 HS r'
55165.458488 0.98397 0.00543 HS r'
55165.461794 0.99391 0.00571 HS r'
55165.465143 0.97916 0.00553 HS r'
55165.468459 1.00272 0.00589 HS r'
55165.471806 1.01218 0.00524 HS r'
55165.475144 0.98197 0.00549 HS r'
55165.478469 0.99520 0.00546 HS r'
55165.481784 1.01292 0.00544 HS r'
55165.485113 1.04363 0.00538 HS r'
55165.488473 0.98625 0.00570 HS r'
55165.491804 1.00231 0.00545 HS r'
55165.495134 1.00525 0.00548 HS r'
55165.498477 1.00844 0.00539 HS r'
55165.501809 0.98708 0.00559 HS r'
55165.505132 1.00523 0.00517 HS r'
55165.508458 0.99007 0.00568 HS r'
55165.511790 0.98978 0.00516 HS r'
55165.515132 0.96752 0.00570 HS r'
55165.518475 1.01947 0.00545 HS r'
55165.521797 0.98953 0.00555 HS r'
55165.525122 0.99616 0.00543 HS r'
55165.528459 1.01441 0.00546 HS r'
55165.531801 0.98324 0.00539 HS r'
55165.535120 0.97121 0.00557 HS r'
55165.538464 1.00188 0.00539 HS r'
55165.541814 0.99721 0.00534 HS r'
55165.545151 0.98783 0.00538 HS r'
55165.548481 1.05090 0.00517 HS r'
55165.551824 1.00271 0.00549 HS r'
55165.555156 1.00016 0.00524 HS r'
55165.558494 0.99747 0.00538 HS r'
55165.561869 1.01231 0.00528 HS r'
55165.565246 0.99782 0.00532 HS r'
55165.568620 1.01714 0.00506 HS r'
55165.571957 0.98732 0.00514 HS r'
55165.575319 0.99357 0.00492 HS r'
55165.578666 0.99159 0.00489 HS r'
55165.582021 0.99387 0.00482 HS r'
55165.585381 0.96290 0.00483 HS r'
55165.588760 1.00463 0.00473 HS r'
55165.592121 1.00620 0.00479 HS r'
55165.595485 0.98964 0.00476 HS r'
55165.598848 1.00556 0.00476 HS r'
55165.602232 0.97356 0.00469 HS r'
55165.605590 0.99985 0.00471 HS r'
55165.608971 1.02536 0.00476 HS r'
55165.612344 0.99968 0.00471 HS r'
55165.615711 1.00326 0.00478 HS r'
55165.619089 0.98576 0.00472 HS r'
55165.622447 0.98937 0.00478 HS r'
55165.625813 1.00437 0.00494 HS r'
55165.629181 0.99303 0.00516 HS r'
55166.321131 0.99925 0.00856 HS r'
55166.324608 0.98833 0.00854 HS r'
55166.327879 1.00374 0.00803 HS r'
55166.331140 1.01182 0.00835 HS r'
55166.334418 1.01304 0.00783 HS r'
55166.337689 0.98896 0.00770 HS r'
55166.340986 1.00039 0.00814 HS r'
55166.344276 0.96529 0.00755 HS r'
55166.347566 1.00740 0.00736 HS r'
55166.350844 1.02171 0.00716 HS r'
55166.354129 0.99781 0.00795 HS r'
55166.357420 0.99928 0.00724 HS r'
55166.360732 1.02229 0.00706 HS r'
55166.364042 1.01444 0.00707 HS r'
55166.367344 0.99353 0.00684 HS r'
55166.370663 1.02144 0.00648 HS r'
55166.373939 0.99962 0.00713 HS r'
55166.377265 0.97730 0.00655 HS r'
55166.380559 0.98514 0.00720 HS r'
55166.383875 0.99772 0.00663 HS r'
55166.387202 0.98555 0.00660 HS r'
55166.390501 0.98448 0.00631 HS r'
55166.393797 1.00167 0.00646 HS r'
55166.397104 0.99820 0.00617 HS r'
55166.400414 1.00440 0.00666 HS r'
55166.403721 1.00401 0.00614 HS r'
55166.407028 1.01037 0.00631 HS r'
55166.410323 1.00167 0.00671 HS r'
55166.413617 0.99050 0.00622 HS r'
55166.416893 0.98584 0.00673 HS r'
55166.420127 1.01608 0.00634 HS r'
55166.423360 0.99286 0.00586 HS r'
55166.426590 1.00052 0.00621 HS r'
55166.429838 1.01635 0.00613 HS r'
55166.433072 1.00337 0.00576 HS r'
55166.436332 0.99747 0.00653 HS r'
55166.439591 1.00526 0.00598 HS r'
55166.442829 1.00390 0.00609 HS r'
55166.446182 1.01143 0.00633 HS r'
55166.449486 1.00191 0.00571 HS r'
55166.452788 1.00358 0.00646 HS r'
55166.456083 1.00406 0.00606 HS r'
55166.472352 1.00740 0.00689 HS r'
55166.475650 1.00792 0.00608 HS r'
55166.478978 1.02398 0.00773 HS r'
55166.482226 1.00535 0.00605 HS r'
55166.485536 0.99238 0.00648 HS r'
55166.488870 0.99297 0.00757 HS r'
55166.492142 0.99778 0.00636 HS r'
55166.495449 0.97554 0.00624 HS r'
55166.498726 0.99781 0.00659 HS r'
55166.502042 0.99886 0.00657 HS r'
55166.505342 1.00132 0.00738 HS r'
55166.508631 0.99263 0.00662 HS r'
55166.511935 0.99725 0.00847 HS r'
55166.533928 1.03158 0.01095 HS r'
55166.537155 1.02096 0.00812 HS r'
55166.540446 0.98492 0.01090 HS r'
55166.574079 1.00216 0.00667 HS r'
55166.577384 1.01134 0.00612 HS r'
55166.580687 0.99744 0.00665 HS r'
55166.583997 0.99717 0.00642 HS r'
55166.584837 0.96965 0.00985 HS r'
55166.587297 0.99674 0.00638 HS r'
55166.588104 0.99583 0.00570 HS r'
55166.590599 0.99410 0.00668 HS r'
55166.591422 0.98454 0.00860 HS r'
55166.594699 0.99653 0.00747 HS r'
55166.597861 1.00964 0.00635 HS r'
55166.598001 0.98337 0.00753 HS r'
55166.604827 1.00316 0.00651 HS r'
55166.608169 1.01121 0.00605 HS r'
55166.611502 1.02149 0.00628 HS r'
55166.614849 0.99720 0.00618 HS r'
55166.618169 0.98524 0.00652 HS r'
55166.621494 1.00401 0.00628 HS r'
55166.624820 1.00106 0.00611 HS r'
55166.628147 1.01607 0.00621 HS r'
55166.631483 1.00220 0.00710 HS r'
55166.634775 1.00204 0.00606 HS r'
55166.638111 0.99906 0.00632 HS r'
55166.641467 0.99641 0.00642 HS r'
55166.644765 0.97604 0.00606 HS r'
55166.648113 1.00219 0.00648 HS r'
55166.651473 0.97584 0.00638 HS r'
55166.654816 0.98665 0.00608 HS r'
55166.658171 1.00654 0.00622 HS r'
55166.661509 1.00239 0.00584 HS r'
55166.664874 0.98925 0.00653 HS r'
55166.668213 1.00518 0.00567 HS r'
55166.671499 0.99947 0.00559 HS r'
55166.674690 1.01055 0.00660 HS r'
55166.677912 1.00278 0.00581 HS r'
55166.681168 0.98935 0.00580 HS r'
55166.684438 1.00864 0.00591 HS r'
55166.687655 0.99862 0.00582 HS r'
55166.690889 0.99095 0.00579 HS r'
55166.694089 1.00286 0.00586 HS r'
55166.697312 0.99414 0.00556 HS r'
55166.700575 1.00531 0.00574 HS r'
55166.703829 0.99651 0.00586 HS r'
55166.707070 1.01192 0.00611 HS r'
55166.710305 1.00487 0.00565 HS r'
55166.713581 0.97908 0.00639 HS r'
55166.716827 0.98599 0.00552 HS r'
55166.720128 0.99281 0.00651 HS r'
55166.723360 1.01711 0.00555 HS r'
55166.729855 1.00784 0.00588 HS r'
55166.733159 0.99680 0.00564 HS r'
55166.736423 0.99238 0.00554 HS r'
55166.739638 0.99282 0.00548 HS r'
55166.742914 0.98702 0.00569 HS r'
55166.746127 0.98530 0.00655 HS r'
55166.749349 1.00358 0.00571 HS r'
55166.752637 1.01266 0.00571 HS r'
55166.755896 0.99963 0.00570 HS r'
55166.759184 0.98524 0.00586 HS r'
55166.762367 1.00036 0.00543 HS r'
55166.765633 0.99933 0.00540 HS r'
55166.768914 1.00817 0.00569 HS r'
55166.772172 1.00157 0.00540 HS r'
55166.775444 1.00227 0.00570 HS r'
55166.778700 1.00070 0.00554 HS r'
55166.782043 0.99456 0.00574 HS r'
55166.785374 1.00753 0.00566 HS r'
55166.788739 1.00669 0.00574 HS r'
55166.792114 0.99988 0.00549 HS r'
55166.795433 0.99974 0.00570 HS r'
55166.798773 1.00635 0.00540 HS r'
55166.802140 0.99847 0.00562 HS r'
55166.805470 0.99808 0.00537 HS r'
55166.808816 0.99297 0.00559 HS r'
55166.812158 1.01199 0.00544 HS r'
55166.815495 1.00287 0.00530 HS r'
55166.818830 1.01327 0.00545 HS r'
55166.822190 0.99289 0.00537 HS r'
55166.825574 0.99200 0.00578 HS r'
55166.828941 0.99476 0.00536 HS r'
55166.832271 1.00382 0.00526 HS r'
55166.835614 0.98498 0.00545 HS r'
55166.838971 0.99541 0.00562 HS r'
55166.842336 1.00855 0.00526 HS r'
55166.845697 0.99417 0.00548 HS r'
55166.849088 0.99937 0.00545 HS r'
55166.852426 1.00763 0.00537 HS r'
55166.855791 1.00708 0.00515 HS r'
55166.859177 0.99607 0.00534 HS r'
55166.862553 1.00584 0.00565 HS r'
55167.360663 0.99312 0.00802 HS r'
55167.363948 1.02290 0.00817 HS r'
55167.367225 1.02359 0.00918 HS r'
55167.370478 1.00000 0.00707 HS r'
55167.373762 0.99530 0.00770 HS r'
55167.377040 0.98393 0.00946 HS r'
55167.380303 0.99947 0.00727 HS r'
55167.383577 0.99551 0.00812 HS r'
55167.386847 1.01472 0.00758 HS r'
55167.390135 0.98451 0.00740 HS r'
55167.393417 1.00765 0.00857 HS r'
55167.396672 0.98868 0.00739 HS r'
55167.399980 1.01074 0.00679 HS r'
55167.403261 0.99093 0.00923 HS r'
55167.406521 1.01924 0.00732 HS r'
55167.409821 1.00243 0.00724 HS r'
55167.413096 1.01249 0.00754 HS r'
55167.416372 0.99793 0.00685 HS r'
55167.419665 0.99131 0.00801 HS r'
55167.422915 1.01619 0.00715 HS r'
55167.426235 1.02147 0.00673 HS r'
55167.429502 1.02782 0.00792 HS r'
55167.432765 0.99496 0.00695 HS r'
55167.436066 1.00882 0.00681 HS r'
55167.439363 0.99596 0.00851 HS r'
55167.442633 0.98023 0.00692 HS r'
55167.445924 1.01219 0.00763 HS r'
55167.449183 1.01442 0.00700 HS r'
55167.452464 0.97713 0.00665 HS r'
55167.455764 0.98578 0.00775 HS r'
55167.459030 0.98240 0.00681 HS r'
55167.462333 0.98684 0.00671 HS r'
55167.465613 0.99350 0.00834 HS r'
55167.468857 1.01468 0.00611 HS r'
55167.472164 0.99129 0.00623 HS r'
55167.475447 1.00320 0.00710 HS r'
55167.478727 0.98712 0.00635 HS r'
55167.482006 1.01346 0.00752 HS r'
55167.485272 0.99735 0.00634 HS r'
55167.488583 1.00425 0.00647 HS r'
55167.495100 0.97917 0.00651 HS r'
55167.498434 1.01731 0.00647 HS r'
55167.501729 1.02998 0.00847 HS r'
55167.504974 0.99993 0.00674 HS r'
55167.508267 1.00535 0.00651 HS r'
55167.511553 1.01136 0.00653 HS r'
55167.514836 1.01052 0.00645 HS r'
55167.518133 0.98446 0.00770 HS r'
55167.521409 1.01270 0.00683 HS r'
55167.524747 1.00304 0.00646 HS r'
55167.531306 0.99409 0.00648 HS r'
55167.534595 0.99274 0.00671 HS r'
55167.537890 1.01619 0.00724 HS r'
55167.541153 1.00263 0.00691 HS r'
55167.544449 0.99012 0.00724 HS r'
55167.555394 0.98537 0.00864 HS r'
55167.559040 0.98297 0.00893 HS r'
55167.560169 0.98862 0.00671 HS r'
55167.562300 1.01881 0.00909 HS r'
55167.563434 1.00582 0.00651 HS r'
55167.565539 1.01205 0.00868 HS r'
55167.566728 1.01839 0.00671 HS r'
55167.568763 0.98406 0.00842 HS r'
55167.570027 0.99126 0.00736 HS r'
55167.572009 1.00883 0.00794 HS r'
55167.573294 0.99787 0.00604 HS r'
55167.575241 1.00814 0.00857 HS r'
55167.576625 1.00005 0.00703 HS r'
55167.578475 1.01150 0.00762 HS r'
55167.579926 1.00236 0.00786 HS r'
55167.581709 0.99673 0.00780 HS r'
55167.583166 0.99131 0.00617 HS r'
55167.584949 0.99859 0.00831 HS r'
55167.586474 1.01761 0.00651 HS r'
55167.588169 0.98207 0.00708 HS r'
55167.589759 1.00069 0.00761 HS r'
55167.593031 1.00885 0.00690 HS r'
55167.596325 0.99860 0.00705 HS r'
55167.599608 1.01308 0.00648 HS r'
55167.602931 0.99883 0.00653 HS r'
55167.604453 0.99212 0.00714 HS r'
55167.606222 1.01863 0.00673 HS r'
55167.607774 1.00302 0.00809 HS r'
55167.609484 1.01846 0.00657 HS r'
55167.611104 1.01936 0.00739 HS r'
55167.612787 1.02323 0.00718 HS r'
55167.614380 0.99252 0.00718 HS r'
55167.616089 1.00302 0.00751 HS r'
55167.617651 1.01645 0.00659 HS r'
55167.619372 0.99523 0.00623 HS r'
55167.620914 1.00400 0.00730 HS r'
55167.622696 0.99067 0.00646 HS r'
55167.624230 1.01941 0.00698 HS r'
55167.625984 0.98938 0.00741 HS r'
55167.627548 1.02316 0.00701 HS r'
55167.629258 0.98320 0.00680 HS r'
55167.630854 0.98654 0.00703 HS r'
55167.634188 1.01718 0.00699 HS r'
55167.637526 1.00485 0.00674 HS r'
55167.640855 1.00404 0.00703 HS r'
55167.644168 0.99770 0.00687 HS r'
55167.647481 1.02744 0.00645 HS r'
55167.650807 1.00831 0.00665 HS r'
55167.654135 1.01784 0.00700 HS r'
55167.657498 1.00445 0.00679 HS r'
55167.660821 0.99369 0.00731 HS r'
55167.664166 1.00014 0.00634 HS r'
55167.667494 1.00202 0.00671 HS r'
55167.683356 0.99658 0.00676 HS r'
55167.686688 1.01185 0.00596 HS r'
55167.689995 0.98801 0.00703 HS r'
55167.693356 0.99549 0.00694 HS r'
55167.696689 1.00343 0.00608 HS r'
55167.700014 1.00382 0.00614 HS r'
55167.703337 1.00027 0.00634 HS r'
55167.706642 0.98491 0.00599 HS r'
55167.709957 0.99475 0.00608 HS r'
55167.713286 0.99303 0.00636 HS r'
55167.716626 1.00157 0.00618 HS r'
55167.719935 0.98732 0.00626 HS r'
55167.723258 1.01469 0.00639 HS r'
55167.726594 0.99318 0.00631 HS r'
55167.729866 1.00379 0.00644 HS r'
55167.733119 1.01171 0.00603 HS r'
55167.736373 1.00445 0.00645 HS r'
55167.739634 1.00231 0.00622 HS r'
55167.742905 1.00567 0.00629 HS r'
55167.746255 1.00601 0.00611 HS r'
55167.749571 1.00872 0.00638 HS r'
55167.752900 0.99424 0.00619 HS r'
55167.756224 1.00541 0.00678 HS r'
55167.759501 0.99598 0.00676 HS r'
55167.762835 1.00152 0.00618 HS r'
55167.766156 0.99407 0.00628 HS r'
55167.769476 0.99346 0.00621 HS r'
55167.772780 0.98985 0.00619 HS r'
55167.776099 0.98788 0.00604 HS r'
55167.779423 0.99936 0.00609 HS r'
55167.782744 1.00388 0.00674 HS r'
55167.786071 1.00834 0.00634 HS r'
55167.789393 1.01043 0.00603 HS r'
55167.792722 0.99785 0.00628 HS r'
55167.796000 0.99612 0.00611 HS r'
55167.799318 1.00253 0.00670 HS r'
55167.802644 1.03013 0.00641 HS r'
55167.815029 0.99107 0.00620 HS r'
55167.818491 1.00118 0.00629 HS r'
55167.821837 0.99908 0.00619 HS r'
55167.825148 1.00195 0.00604 HS r'
55167.828479 0.99901 0.00634 HS r'
55167.831811 0.98762 0.00621 HS r'
55167.835154 1.01863 0.00622 HS r'
55167.838483 0.99691 0.00642 HS r'
55167.841821 1.00759 0.00639 HS r'
55167.845166 1.00094 0.00639 HS r'
55167.848500 1.00604 0.00622 HS r'
55167.851820 0.98633 0.00652 HS r'
55167.855095 0.99637 0.00644 HS r'
55167.858415 0.99277 0.00670 HS r'
55167.861745 0.99472 0.00649 HS r'
55168.368317 1.00822 0.01196 HS r'
55168.436199 0.98663 0.01105 HS r'
55168.513350 0.96807 0.01354 HS r'
55168.529534 0.99444 0.00973 HS r'
55168.552053 1.01777 0.00773 HS r'
55168.555491 0.95822 0.01061 HS r'
55168.555683 1.01082 0.00759 HS r'
55168.558987 1.01120 0.00783 HS r'
55168.562283 1.01791 0.00771 HS r'
55168.565568 0.99061 0.00730 HS r'
55168.568870 1.01576 0.00746 HS r'
55168.572168 0.98203 0.00708 HS r'
55168.575459 0.99642 0.00736 HS r'
55168.575887 0.99844 0.01210 HS r'
55168.578703 0.99350 0.00690 HS r'
55168.585629 0.98886 0.01059 HS r'
55168.592171 1.01814 0.01035 HS r'
55168.595083 1.00118 0.00692 HS r'
55168.598401 0.99276 0.00704 HS r'
55168.601704 0.99379 0.00676 HS r'
55168.605050 0.99193 0.00672 HS r'
55168.608359 1.01098 0.00687 HS r'
55168.611634 1.01822 0.00624 HS r'
55168.614959 0.99936 0.00668 HS r'
55168.618291 1.01045 0.00657 HS r'
55168.621629 1.01069 0.00613 HS r'
55168.624964 0.99818 0.00615 HS r'
55168.628300 1.00597 0.00671 HS r'
55168.631582 0.99477 0.00636 HS r'
55168.634914 0.99623 0.00630 HS r'
55168.638233 1.00571 0.00668 HS r'
55168.641563 1.00893 0.00637 HS r'
55168.644891 0.99841 0.00624 HS r'
55168.648226 0.98976 0.00629 HS r'
55168.651580 0.98699 0.00653 HS r'
55168.654900 1.00850 0.00614 HS r'
55168.658210 1.01342 0.00601 HS r'
55168.661489 1.00805 0.00641 HS r'
55168.664825 0.99200 0.00614 HS r'
55168.668163 1.00868 0.00603 HS r'
55168.671507 1.00541 0.00619 HS r'
55168.674874 0.98179 0.00596 HS r'
55168.678224 1.01177 0.00640 HS r'
55168.681557 0.99709 0.00601 HS r'
55168.684830 1.00066 0.00634 HS r'
55168.688197 0.99684 0.00627 HS r'
55168.691545 1.00613 0.00616 HS r'
55168.694898 1.01083 0.00611 HS r'
55168.698239 0.99914 0.00597 HS r'
55168.701578 1.00836 0.00617 HS r'
55168.704921 1.00185 0.00593 HS r'
55168.708263 0.99479 0.00578 HS r'
55168.711600 1.01091 0.00589 HS r'
55168.714954 0.99634 0.00568 HS r'
55168.718259 0.99587 0.00578 HS r'
55168.721597 1.01125 0.00582 HS r'
55168.737475 1.00996 0.00586 HS r'
55168.740831 0.98481 0.00602 HS r'
55168.744169 0.99173 0.00590 HS r'
55168.747490 1.00465 0.00593 HS r'
55168.750829 0.98691 0.00607 HS r'
55168.754109 1.00512 0.00587 HS r'
55168.757446 0.99550 0.00619 HS r'
55168.760799 1.00025 0.00618 HS r'
55168.764121 1.01478 0.00618 HS r'
55168.767496 1.01343 0.00555 HS r'
55168.770808 0.98881 0.00627 HS r'
55168.774145 1.00635 0.00607 HS r'
55168.777469 1.01500 0.00598 HS r'
55168.780803 0.98742 0.00625 HS r'
55168.784069 1.00595 0.00595 HS r'
55168.787408 0.99410 0.00600 HS r'
55168.790732 0.99919 0.00619 HS r'
55168.794054 0.99519 0.00604 HS r'
55168.797387 0.99965 0.00591 HS r'
55168.800706 1.00054 0.00618 HS r'
55168.804032 1.00740 0.00631 HS r'
55168.807371 0.99950 0.00606 HS r'
55168.810705 1.00435 0.00609 HS r'
55168.814034 1.00349 0.00647 HS r'
55168.817362 1.01360 0.00593 HS r'
55168.820682 0.99159 0.00618 HS r'
55168.823993 0.99764 0.00579 HS r'
55168.827273 1.00004 0.00627 HS r'
55168.830605 1.01369 0.00604 HS r'
55168.833932 1.01174 0.00588 HS r'
55168.837248 0.99296 0.00631 HS r'
55168.840525 1.00308 0.00614 HS r'
55168.843839 0.99739 0.00605 HS r'
55168.847189 1.00717 0.00626 HS r'
55168.850515 0.98607 0.00626 HS r'
55168.853848 0.99870 0.00603 HS r'
55168.857173 1.00747 0.00646 HS r'
55168.860517 1.00085 0.00675 HS r'
55169.313608 0.99451 0.00772 HS r'
55169.317132 1.00874 0.00821 HS r'
55169.320436 1.00468 0.00724 HS r'
55169.323738 1.00827 0.00758 HS r'
55169.327038 0.98953 0.00753 HS r'
55169.330327 1.00290 0.00739 HS r'
55169.333617 1.00443 0.00745 HS r'
55169.336913 1.01769 0.00727 HS r'
55169.340204 0.99741 0.00741 HS r'
55169.343513 0.99997 0.00771 HS r'
55169.346817 0.99602 0.00788 HS r'
55169.350115 0.99137 0.00724 HS r'
55169.353417 1.01450 0.00795 HS r'
55169.356718 1.00155 0.00767 HS r'
55169.360020 1.00280 0.00727 HS r'
55169.363325 1.00625 0.00730 HS r'
55169.366628 1.00098 0.00735 HS r'
55169.369942 1.01037 0.00704 HS r'
55169.373236 1.00608 0.00724 HS r'
55169.383087 0.99915 0.00650 HS r'
55169.386395 0.99756 0.00654 HS r'
55169.389701 1.02858 0.00629 HS r'
55169.392984 1.00295 0.00679 HS r'
55169.396299 1.00322 0.00673 HS r'
55169.399622 1.00314 0.00701 HS r'
55169.402942 1.00897 0.00624 HS r'
55169.406253 0.99742 0.00685 HS r'
55169.409568 1.00772 0.00671 HS r'
55169.412894 0.98206 0.00644 HS r'
55169.416197 1.00242 0.00690 HS r'
55169.419507 0.98250 0.00667 HS r'
55169.422801 1.00370 0.00665 HS r'
55169.426127 0.99616 0.00658 HS r'
55169.429428 1.00573 0.00666 HS r'
55169.432755 0.99734 0.00667 HS r'
55169.436077 1.00195 0.00662 HS r'
55169.439393 0.99970 0.00677 HS r'
55169.442695 0.99558 0.00684 HS r'
55169.445996 1.00511 0.00629 HS r'
55169.449300 0.99250 0.00647 HS r'
55169.452632 1.00464 0.00641 HS r'
55169.455975 0.99659 0.00646 HS r'
55169.459286 0.99898 0.00657 HS r'
55169.462596 1.00066 0.00611 HS r'
55169.465905 1.01290 0.00631 HS r'
55169.469223 1.02536 0.00657 HS r'
55169.472533 0.99100 0.00649 HS r'
55169.475837 1.00983 0.00677 HS r'
55169.479164 0.98148 0.00648 HS r'
55169.482470 0.99737 0.00633 HS r'
55169.485771 0.98706 0.00634 HS r'
55169.489092 1.01640 0.00600 HS r'
55169.492433 1.00487 0.00630 HS r'
55169.495738 0.98119 0.00648 HS r'
55169.499057 0.99751 0.00605 HS r'
55169.502377 1.00713 0.00610 HS r'
55169.505684 0.99765 0.00631 HS r'
55169.509001 1.01287 0.00598 HS r'
55169.512301 0.99960 0.00613 HS r'
55169.515631 1.00987 0.00607 HS r'
55169.518959 1.00728 0.00636 HS r'
55169.522274 0.97832 0.00673 HS r'
55169.525586 1.00474 0.00591 HS r'
55169.528929 1.00933 0.00655 HS r'
55169.532236 1.02477 0.00654 HS r'
55169.535552 1.00097 0.00639 HS r'
55169.538866 0.98123 0.00605 HS r'
55169.542162 0.99046 0.00609 HS r'
55169.545463 0.97582 0.00651 HS r'
55169.547788 0.99878 0.00542 HS r'
55169.548713 0.99712 0.00657 HS r'
55169.551539 0.99502 0.00548 HS r'
55169.552012 1.00212 0.00645 HS r'
55169.554950 0.99323 0.00534 HS r'
55169.555337 1.00428 0.00647 HS r'
55169.558323 0.98539 0.00543 HS r'
55169.558640 0.98920 0.00694 HS r'
55169.561673 1.00278 0.00549 HS r'
55169.561958 1.00733 0.00595 HS r'
55169.565044 1.00844 0.00583 HS r'
55169.565259 1.00332 0.00644 HS r'
55169.568412 0.99083 0.00604 HS r'
55169.571769 0.99399 0.00628 HS r'
55169.575124 1.01118 0.00582 HS r'
55169.578488 0.99622 0.00621 HS r'
55169.581839 1.00269 0.00591 HS r'
55169.585151 1.00186 0.00612 HS r'
55169.588473 0.99616 0.00611 HS r'
55169.591827 1.01185 0.00637 HS r'
55169.604093 1.00035 0.00974 HS r'
55169.608299 0.98761 0.00588 HS r'
55169.611601 0.98348 0.00631 HS r'
55169.614954 0.97784 0.00619 HS r'
55169.618301 0.97896 0.00636 HS r'
55169.620366 0.99154 0.01098 HS r'
55169.621667 0.97807 0.00592 HS r'
55169.625026 0.98505 0.00619 HS r'
55169.628379 0.99059 0.00593 HS r'
55169.631735 0.99972 0.00584 HS r'
55169.635099 0.98562 0.00590 HS r'
55169.638433 0.98738 0.00580 HS r'
55169.641773 0.98501 0.00573 HS r'
55169.645128 0.97566 0.00614 HS r'
55169.648471 0.98595 0.00607 HS r'
55169.651818 0.97157 0.00611 HS r'
55169.655174 0.97618 0.00578 HS r'
55169.658532 0.99088 0.00580 HS r'
55169.661898 0.98436 0.00561 HS r'
55169.674327 0.98787 0.00551 HS r'
55169.677746 0.98943 0.00595 HS r'
55169.681052 0.99508 0.00548 HS r'
55169.684320 0.99624 0.00578 HS r'
55169.687590 0.99622 0.00562 HS r'
55169.690855 0.99475 0.00555 HS r'
55169.694197 0.99407 0.00590 HS r'
55169.697543 0.98573 0.00589 HS r'
55169.700836 0.99502 0.00584 HS r'
55169.704154 0.99387 0.00593 HS r'
55169.707498 0.99265 0.00561 HS r'
55169.710850 1.02115 0.00541 HS r'
55169.714105 0.99323 0.00563 HS r'
55169.717456 1.00613 0.00580 HS r'
55169.720800 1.00854 0.00555 HS r'
55169.724138 0.99574 0.00557 HS r'
55169.727474 0.99506 0.00560 HS r'
55169.730808 0.99261 0.00525 HS r'
55169.734145 1.01240 0.00570 HS r'
55169.737503 1.00633 0.00568 HS r'
55169.740838 1.01094 0.00581 HS r'
55169.744138 1.00255 0.00581 HS r'
55169.747478 0.99773 0.00552 HS r'
55169.750822 0.99419 0.00570 HS r'
55169.754169 0.99959 0.00553 HS r'
55169.757482 0.99839 0.00565 HS r'
55169.760826 0.99439 0.00573 HS r'
55169.764158 0.99846 0.00562 HS r'
55169.767494 1.00032 0.00551 HS r'
55169.770762 0.99772 0.00537 HS r'
55169.774107 1.00136 0.00567 HS r'
55169.777459 0.99972 0.00563 HS r'
55169.780731 1.00494 0.00581 HS r'
55169.784061 0.99574 0.00537 HS r'
55169.787421 1.01174 0.00547 HS r'
55169.790749 0.99519 0.00592 HS r'
55169.794082 1.01073 0.00559 HS r'
55169.797417 1.00265 0.00557 HS r'
55169.800785 0.99873 0.00568 HS r'
55169.804147 1.00444 0.00562 HS r'
55169.807491 0.99047 0.00575 HS r'
55169.810822 1.01191 0.00549 HS r'
55169.814178 1.00206 0.00571 HS r'
55169.817532 1.00331 0.00558 HS r'
55169.820880 1.01131 0.00552 HS r'
55169.824215 1.00523 0.00576 HS r'
55169.827558 0.99632 0.00569 HS r'
55169.830909 1.00500 0.00577 HS r'
55169.834249 0.99805 0.00555 HS r'
55169.837585 0.99539 0.00551 HS r'
55169.840943 1.00281 0.00616 HS r'
55169.844300 1.00454 0.00567 HS r'
55169.847636 1.00324 0.00568 HS r'
55169.850970 1.00753 0.00581 HS r'
55169.854324 1.01531 0.00577 HS r'
55169.857677 1.00174 0.00603 HS r'
55169.861012 0.99413 0.00612 HS r'
55170.307781 1.00023 0.00518 HS r'
55170.311410 1.01329 0.00499 HS r'
55170.314812 1.00835 0.00494 HS r'
55170.318203 0.99139 0.00503 HS r'
55170.321601 0.99113 0.00494 HS r'
55170.325024 1.00503 0.00494 HS r'
55170.328445 1.00373 0.00506 HS r'
55170.331861 1.00490 0.00509 HS r'
55170.335206 0.99709 0.00528 HS r'
55170.338676 0.99583 0.00538 HS r'
55170.342061 0.99817 0.00589 HS r'
55170.345392 1.00159 0.00548 HS r'
55170.348672 0.99827 0.00600 HS r'
55170.351962 0.99259 0.00613 HS r'
55170.355286 0.99778 0.00590 HS r'
55170.358626 1.00095 0.00604 HS r'
55170.361918 1.00003 0.00582 HS r'
55170.365194 0.99597 0.00571 HS r'
55170.368464 0.98987 0.00642 HS r'
55170.371749 0.98710 0.00583 HS r'
55170.375017 0.99879 0.00604 HS r'
55170.378389 1.01645 0.00583 HS r'
55170.381730 1.00450 0.00634 HS r'
55170.385111 0.99217 0.00633 HS r'
55170.388449 1.00557 0.00573 HS r'
55170.391781 1.00240 0.00603 HS r'
55170.395130 1.00618 0.00651 HS r'
55170.398465 1.01215 0.00609 HS r'
55170.401820 0.99183 0.00627 HS r'
55170.405176 1.00591 0.00600 HS r'
55170.408544 1.01831 0.00575 HS r'
55170.411904 1.00885 0.00545 HS r'
55170.415225 0.98187 0.00594 HS r'
55170.418570 1.00246 0.00556 HS r'
55170.421885 1.00568 0.00590 HS r'
55170.425214 1.01001 0.00579 HS r'
55170.428573 0.98926 0.00590 HS r'
55170.431940 1.00250 0.00603 HS r'
55170.435287 0.99230 0.00612 HS r'
55170.438623 0.99641 0.00594 HS r'
55170.441955 0.99111 0.00595 HS r'
55170.445310 1.00083 0.00592 HS r'
55170.448670 0.99628 0.00576 HS r'
55170.452013 1.00063 0.00618 HS r'
55170.455374 1.00652 0.00568 HS r'
55170.458728 1.00793 0.00581 HS r'
55170.462055 0.99306 0.00609 HS r'
55170.465389 1.00299 0.00611 HS r'
55170.468733 1.01029 0.00564 HS r'
55170.472084 1.00182 0.00590 HS r'
55170.475419 0.99810 0.00607 HS r'
55170.478771 1.00894 0.00604 HS r'
55170.482145 1.00160 0.00558 HS r'
55170.485510 0.99388 0.00599 HS r'
55170.488865 0.99792 0.00587 HS r'
55170.492203 1.02169 0.00576 HS r'
55170.495547 0.99544 0.00596 HS r'
55170.498877 0.99059 0.00581 HS r'
55170.502214 0.99598 0.00609 HS r'
55170.505555 1.01249 0.00570 HS r'
55170.508912 1.00137 0.00604 HS r'
55170.512251 1.00149 0.00568 HS r'
55170.515600 0.99327 0.00578 HS r'
55170.518950 0.99144 0.00572 HS r'
55170.522294 1.00580 0.00559 HS r'
55170.525613 1.00900 0.00608 HS r'
55170.528961 1.00820 0.00574 HS r'
55170.532295 1.00617 0.00598 HS r'
55170.535630 0.99296 0.00588 HS r'
55170.538949 1.01997 0.00573 HS r'
55170.542312 0.99907 0.00584 HS r'
55170.545646 0.97141 0.00588 HS r'
55170.549002 0.99725 0.00622 HS r'
55170.552327 0.99957 0.00567 HS r'
55170.555651 0.99971 0.00604 HS r'
55170.558989 0.99805 0.00615 HS r'
55170.562344 1.00600 0.00634 HS r'
55170.565685 1.00663 0.00606 HS r'
55170.569051 1.01673 0.00609 HS r'
55170.627832 1.00864 0.00908 HS r'
55171.305049 1.00592 0.00511 HS r'
55171.308668 0.99774 0.00513 HS r'
55171.312017 0.98976 0.00517 HS r'
55171.315316 0.99360 0.00503 HS r'
55171.318628 0.98690 0.00501 HS r'
55171.321949 0.99577 0.00499 HS r'
55171.325259 0.98823 0.00498 HS r'
55171.328674 0.99821 0.00494 HS r'
55171.332096 1.00518 0.00494 HS r'
55171.335522 1.01109 0.00488 HS r'
55171.338931 1.00096 0.00485 HS r'
55171.342338 1.02188 0.00484 HS r'
55171.345766 1.00312 0.00486 HS r'
55171.349202 0.99086 0.00476 HS r'
55171.352615 1.01247 0.00474 HS r'
55171.356028 0.99291 0.00477 HS r'
55171.359440 1.01056 0.00471 HS r'
55171.362858 1.00970 0.00480 HS r'
55171.366295 0.99341 0.00484 HS r'
55171.369721 0.99920 0.00589 HS r'
55171.373150 1.02407 0.00742 HS r'
55171.376497 1.00830 0.00506 HS r'
55171.379897 0.99873 0.00517 HS r'
55171.383294 1.01617 0.00517 HS r'
55171.386665 0.98514 0.00530 HS r'
55171.390080 0.99188 0.00542 HS r'
55171.393480 0.99830 0.00555 HS r'
55171.396850 0.99483 0.00537 HS r'
55171.400209 1.00576 0.00531 HS r'
55171.403548 0.99534 0.00537 HS r'
55171.406915 0.99959 0.00547 HS r'
55171.410241 0.99313 0.00550 HS r'
55171.413592 0.99728 0.00557 HS r'
55171.416917 0.98216 0.00590 HS r'
55171.420180 1.00960 0.00520 HS r'
55171.423464 1.00392 0.00535 HS r'
55171.426743 1.00668 0.00538 HS r'
55171.430015 0.98718 0.00566 HS r'
55171.433285 1.00628 0.00521 HS r'
55171.436566 1.01484 0.00550 HS r'
55171.439853 1.00504 0.00518 HS r'
55171.443120 1.00485 0.00535 HS r'
55171.446410 0.99335 0.00751 HS r'
55171.492360 0.99475 0.00553 HS r'
55171.495824 0.99263 0.00534 HS r'
55171.499218 1.01002 0.00538 HS r'
55171.502665 1.00498 0.00516 HS r'
55171.506091 1.00389 0.00541 HS r'
55171.509462 0.99149 0.00570 HS r'
55172.403804 1.00412 0.00468 HS r'
55172.407207 1.00070 0.00481 HS r'
55172.410607 0.99848 0.00478 HS r'
55172.414017 0.98962 0.00503 HS r'
55172.417414 1.00237 0.00509 HS r'
55172.420776 1.00351 0.00986 HS r'
55172.492561 0.99201 0.00517 HS r'
55172.495939 0.99464 0.00553 HS r'
55172.499297 1.00972 0.00504 HS r'
55172.502663 1.00550 0.00547 HS r'
55172.506004 0.97248 0.00557 HS r'
55172.509385 1.00255 0.00527 HS r'
55172.512745 1.00267 0.00507 HS r'
55172.516118 0.99411 0.00526 HS r'
55172.519470 1.01825 0.00505 HS r'
55172.522842 1.00498 0.00534 HS r'
55172.526239 0.99598 0.00529 HS r'
55172.529645 1.01587 0.00526 HS r'
55172.533028 0.99850 0.00545 HS r'
55172.560653 1.00169 0.00802 HS r'
55172.563928 1.01457 0.00946 HS r'
55172.570496 0.99547 0.00745 HS r'
55172.596566 1.00191 0.00609 HS r'
55172.599892 0.99404 0.00718 HS r'
55172.606503 1.00559 0.00659 HS r'
55172.609791 0.97870 0.00893 HS r'
55172.616298 1.01461 0.00783 HS r'
55172.622801 1.00510 0.00752 HS r'
55172.626069 0.99170 0.00949 HS r'
55172.629343 0.96796 0.01150 HS r'
55173.299629 1.01632 0.00519 HS r'
55173.303235 1.00683 0.00502 HS r'
55173.306608 0.99417 0.00527 HS r'
55173.310025 1.00066 0.00499 HS r'
55173.313423 1.00495 0.00497 HS r'
55173.316847 1.01011 0.00496 HS r'
55173.320229 1.00107 0.00494 HS r'
55173.323652 1.00728 0.00500 HS r'
55173.327047 0.98884 0.00502 HS r'
55173.330448 0.98018 0.00495 HS r'
55173.333845 1.01821 0.00484 HS r'
55173.337250 1.01496 0.00484 HS r'
55173.340667 1.00476 0.00484 HS r'
55173.344084 1.00427 0.00472 HS r'
55173.347495 1.02176 0.00467 HS r'
55173.350906 1.00590 0.00476 HS r'
55173.354307 0.99920 0.00471 HS r'
55173.357741 0.97629 0.00474 HS r'
55173.361153 0.99259 0.00481 HS r'
55173.364584 0.98343 0.00469 HS r'
55173.367885 0.99893 0.00475 HS r'
55173.371310 0.99547 0.00466 HS r'
55173.374721 1.00938 0.00474 HS r'
55173.378151 0.98652 0.00470 HS r'
55173.381559 0.99724 0.00472 HS r'
55173.384972 1.01006 0.00470 HS r'
55173.388350 1.00158 0.00463 HS r'
55173.391748 0.98718 0.00474 HS r'
55173.395177 0.99809 0.00471 HS r'
55173.398578 1.00053 0.00462 HS r'
55173.401968 1.01611 0.00461 HS r'
55173.405360 1.01208 0.00463 HS r'
55173.408767 0.99592 0.00468 HS r'
55173.412158 1.00602 0.00466 HS r'
55173.415559 0.99191 0.00462 HS r'
55173.418950 0.98753 0.00475 HS r'
55173.422347 0.98199 0.00469 HS r'
55173.425750 0.99004 0.00467 HS r'
55173.429129 0.97982 0.00471 HS r'
55173.432554 0.98342 0.00462 HS r'
55173.435947 0.98712 0.00472 HS r'
55173.439362 0.98316 0.00476 HS r'
55173.442764 0.98029 0.00480 HS r'
55173.446164 0.98975 0.00485 HS r'
55173.449558 0.97900 0.00473 HS r'
55173.452979 0.97575 0.00481 HS r'
55173.456356 0.97209 0.00487 HS r'
55173.459757 0.98155 0.00493 HS r'
55173.463173 0.97441 0.00494 HS r'
55173.466586 0.98488 0.00482 HS r'
55173.469974 0.98659 0.00476 HS r'
55173.473374 0.98214 0.00471 HS r'
55173.476768 0.99399 0.00483 HS r'
55173.480113 0.97988 0.00479 HS r'
55173.483510 0.98604 0.00488 HS r'
55173.486895 0.98115 0.00504 HS r'
55173.490287 1.00936 0.00478 HS r'
55173.493681 0.98397 0.00492 HS r'
55173.497069 1.00968 0.00482 HS r'
55173.500450 1.00217 0.00461 HS r'
55173.503854 1.00391 0.00479 HS r'
55173.507262 0.99787 0.00492 HS r'
55173.526922 0.98600 0.00837 HS r'
55173.536580 0.99113 0.00692 HS r'
55173.539941 1.00477 0.00709 HS r'
55173.572352 1.01761 0.00796 HS r'
55173.588665 1.00496 0.00629 HS r'
55173.594305 0.98614 0.00841 HS r'
55173.597624 0.99222 0.00777 HS r'
55173.598506 0.99556 0.00661 HS r'
55173.600942 0.98099 0.00706 HS r'
55173.604328 0.97244 0.01193 HS r'
55173.607642 0.99619 0.01164 HS r'
55173.610968 1.01330 0.00713 HS r'
55173.614344 0.97468 0.01167 HS r'
55173.617652 0.96845 0.01063 HS r'
55173.620969 1.00553 0.00735 HS r'
55173.627579 0.98808 0.00896 HS r'
55173.630858 0.97643 0.01457 HS r'
55173.637426 1.02220 0.00853 HS r'
55173.640742 0.98888 0.00679 HS r'
55173.644099 1.00512 0.00572 HS r'
55173.647474 0.96142 0.00790 HS r'
55173.650750 1.00747 0.01169 HS r'
55173.654072 0.99285 0.00681 HS r'
55173.657392 0.99897 0.00981 HS r'
55173.664069 0.97637 0.00895 HS r'
55173.667407 1.01789 0.00719 HS r'
55173.670741 0.97643 0.00700 HS r'
55173.674115 1.00752 0.00663 HS r'
55173.677475 1.00569 0.00591 HS r'
55173.680794 1.01427 0.00620 HS r'
55173.684153 0.99153 0.00683 HS r'
55173.687427 1.00219 0.00637 HS r'
55173.690722 1.00239 0.00547 HS r'
55173.693964 0.98306 0.00595 HS r'
55173.697281 1.00043 0.00649 HS r'
55173.700522 1.00357 0.00768 HS r'
55173.703797 0.99429 0.00613 HS r'
55173.707079 0.99779 0.00552 HS r'
55173.710465 1.01410 0.00769 HS r'
55173.713809 0.98262 0.00764 HS r'
55173.717166 1.00197 0.00726 HS r'
55173.720425 0.98327 0.00758 HS r'
55173.723701 0.98399 0.00550 HS r'
55173.727067 0.99185 0.00625 HS r'
55173.730435 1.01489 0.00790 HS r'
55173.733749 0.98999 0.00855 HS r'
55173.737045 1.00344 0.00882 HS r'
55173.740364 1.00805 0.00779 HS r'
55173.743670 1.01393 0.01091 HS r'
55173.746959 1.00147 0.00688 HS r'
55173.753495 1.00048 0.00953 HS r'
55173.756814 0.99457 0.01128 HS r'
55173.760085 1.01453 0.01241 HS r'
55173.769804 0.98729 0.01121 HS r'
55173.776235 0.98628 0.00928 HS r'
55173.782834 1.02470 0.00983 HS r'
55173.786132 1.00353 0.00566 HS r'
55173.789495 0.99802 0.00562 HS r'
55173.792845 1.00224 0.00557 HS r'
55173.796204 1.01520 0.00555 HS r'
55173.799544 0.98846 0.00663 HS r'
55173.802871 1.00247 0.00554 HS r'
55173.806223 1.00819 0.00539 HS r'
55173.809525 1.00145 0.00630 HS r'
55173.812826 0.99949 0.00692 HS r'
55173.816155 0.99375 0.00930 HS r'
55173.819473 1.00938 0.01012 HS r'
55173.826051 0.99398 0.00976 HS r'
55173.829341 0.99441 0.00602 HS r'
55173.832701 0.98441 0.00734 HS r'
55173.836034 1.00658 0.00779 HS r'
55173.839350 0.98223 0.00869 HS r'
55173.842682 0.99358 0.00683 HS r'
55173.845948 1.01113 0.00754 HS r'
55173.849249 0.98745 0.00775 HS r'
55174.296891 1.00237 0.00510 HS r'
55174.300484 1.01200 0.00512 HS r'
55174.303876 0.99392 0.00506 HS r'
55174.307272 0.99079 0.00506 HS r'
55174.310662 0.99436 0.00502 HS r'
55174.314072 1.00014 0.00483 HS r'
55174.317492 1.00052 0.00482 HS r'
55174.320858 0.98763 0.00482 HS r'
55174.324279 1.01097 0.00487 HS r'
55174.327700 1.00151 0.00469 HS r'
55174.331129 1.00559 0.00474 HS r'
55174.334537 1.00666 0.00482 HS r'
55174.337938 0.98717 0.00482 HS r'
55174.341361 0.99287 0.00484 HS r'
55174.344787 0.99384 0.00472 HS r'
55174.409224 1.00818 0.00641 HS r'
55174.428775 1.00272 0.00821 HS r'
55174.518487 1.00355 0.00678 HS r'
55174.534408 0.99989 0.00572 HS r'
55174.538114 1.01497 0.00547 HS r'
55174.541495 0.98937 0.00521 HS r'
55174.544873 1.00353 0.00514 HS r'
55174.548206 1.00095 0.00513 HS r'
55174.551610 1.00803 0.00506 HS r'
55174.554987 0.99706 0.00501 HS r'
55174.558368 1.00126 0.00500 HS r'
55174.560116 0.99920 0.00607 HS r'
55174.561722 1.00768 0.00503 HS r'
55174.565127 1.01260 0.00497 HS r'
55174.581801 0.99828 0.00485 HS r'
55174.585240 0.99956 0.00480 HS r'
55174.585495 0.98671 0.00774 HS r'
55174.588658 1.00740 0.00482 HS r'
55174.591989 0.99668 0.00483 HS r'
55174.595330 0.99661 0.00775 HS r'
55174.595412 1.00019 0.00477 HS r'
55174.598869 0.99465 0.00475 HS r'
55174.601954 1.00263 0.00715 HS r'
55174.602305 0.99686 0.00478 HS r'
55174.605727 0.99859 0.00471 HS r'
55174.609156 1.00087 0.00475 HS r'
55174.611897 0.99268 0.00749 HS r'
55174.612582 1.00822 0.00467 HS r'
55174.628736 0.99936 0.00470 HS r'
55174.632193 1.00580 0.00461 HS r'
55174.635602 1.01218 0.00466 HS r'
55174.639032 1.00103 0.00466 HS r'
55174.642443 1.00007 0.00469 HS r'
55174.645861 1.00132 0.00468 HS r'
55174.649274 1.00601 0.00468 HS r'
55174.652691 0.99910 0.00468 HS r'
55174.656024 1.00098 0.00466 HS r'
55174.659434 1.01116 0.00462 HS r'
55174.662840 1.01007 0.00467 HS r'
55174.666248 1.00040 0.00466 HS r'
55174.669655 0.99749 0.00473 HS r'
55174.673041 0.99535 0.00480 HS r'
55174.676430 0.99759 0.00460 HS r'
55174.679821 0.99413 0.00471 HS r'
55174.683233 0.99366 0.00474 HS r'
55174.686626 0.99954 0.00475 HS r'
55174.689973 1.00439 0.00466 HS r'
55174.693405 1.00275 0.00460 HS r'
55174.696815 1.00470 0.00461 HS r'
55174.700228 1.00322 0.00467 HS r'
55174.703627 1.00195 0.00476 HS r'
55174.707044 1.00020 0.00473 HS r'
55174.710451 0.99711 0.00471 HS r'
55174.713787 1.00536 0.00470 HS r'
55174.717195 1.00088 0.00474 HS r'
55174.720609 1.01582 0.00473 HS r'
55174.724029 1.00734 0.00466 HS r'
55174.727410 1.01083 0.00465 HS r'
55174.730802 0.99259 0.00482 HS r'
55174.734191 1.00335 0.00477 HS r'
55174.737594 1.00086 0.00475 HS r'
55174.740986 1.01282 0.00474 HS r'
55174.744377 0.99552 0.00476 HS r'
55174.747785 0.99707 0.00484 HS r'
55174.751122 0.99439 0.00482 HS r'
55174.754535 0.99881 0.00476 HS r'
55174.757944 1.00037 0.00471 HS r'
55174.773982 1.00147 0.00481 HS r'
55174.777411 0.99671 0.00480 HS r'
55174.784106 1.00981 0.00480 HS r'
55174.787520 1.00834 0.00473 HS r'
55174.790916 0.99245 0.00471 HS r'
55174.794286 1.01417 0.00479 HS r'
55174.797694 1.00087 0.00479 HS r'
55174.801090 1.00275 0.00481 HS r'
55174.804480 1.00529 0.00484 HS r'
55174.807880 0.98821 0.00485 HS r'
55174.811193 1.00088 0.00474 HS r'
55174.814576 0.99599 0.00479 HS r'
55174.817975 0.99956 0.00485 HS r'
55174.821384 1.01139 0.00473 HS r'
55174.824792 0.99491 0.00478 HS r'
55174.828198 1.00737 0.00474 HS r'
55174.831597 1.00399 0.00488 HS r'
55174.834977 0.99730 0.00489 HS r'
55174.838369 1.00696 0.00473 HS r'
55174.841767 0.99858 0.00475 HS r'
55174.845181 0.99531 0.00486 HS r'
55174.848527 1.00326 0.00481 HS r'
55174.851928 1.00221 0.00493 HS r'
55174.855343 0.99857 0.00502 HS r'
55174.858746 1.00758 0.00506 HS r'
55174.862139 1.00665 0.00540 HS r'
55175.531977 1.00144 0.00611 HS r'
55175.535682 0.99287 0.00546 HS r'
55175.539095 1.00903 0.00520 HS r'
55175.542502 0.99390 0.00517 HS r'
55175.545845 1.00640 0.00499 HS r'
55175.549244 0.99486 0.00507 HS r'
55175.552636 1.00139 0.00503 HS r'
55175.556051 0.99568 0.00497 HS r'
55175.559485 1.00018 0.00495 HS r'
55175.562844 0.99549 0.00495 HS r'
55175.566265 0.99325 0.00488 HS r'
55175.569684 0.99844 0.00483 HS r'
55175.573104 0.99807 0.00487 HS r'
55175.576524 1.00792 0.00484 HS r'
55175.579968 0.99841 0.00479 HS r'
55175.583338 1.00880 0.00480 HS r'
55175.586767 0.99348 0.00480 HS r'
55175.590193 1.00537 0.00481 HS r'
55175.593580 0.99785 0.00480 HS r'
55175.597021 1.00064 0.00473 HS r'
55175.600446 1.00129 0.00475 HS r'
55175.603884 0.99442 0.00476 HS r'
55175.607248 0.99543 0.00479 HS r'
55175.610624 1.00197 0.00481 HS r'
55175.614025 0.99822 0.00472 HS r'
55175.617375 1.00035 0.00477 HS r'
55175.620721 0.99970 0.00465 HS r'
55175.624157 1.00700 0.00479 HS r'
55175.640882 1.01011 0.00467 HS r'
55175.644325 0.99409 0.00468 HS r'
55175.647757 1.00487 0.00468 HS r'
55175.651144 0.99514 0.00468 HS r'
55175.654562 1.00645 0.00463 HS r'
55175.657960 1.00154 0.00468 HS r'
55175.661393 0.99143 0.00469 HS r'
55175.664853 1.00572 0.00466 HS r'
55175.668203 1.00237 0.00468 HS r'
55175.680799 1.00383 0.00473 HS r'
55175.684343 0.99731 0.00470 HS r'
55175.687789 0.99718 0.00463 HS r'
55175.691200 0.99426 0.00467 HS r'
55175.694672 1.00328 0.00469 HS r'
55175.698093 0.99504 0.00463 HS r'
55175.701495 1.00099 0.00468 HS r'
55175.720846 0.98507 0.00465 HS r'
55175.724280 1.00306 0.00463 HS r'
55175.727693 1.00147 0.00465 HS r'
55175.731094 0.99697 0.00471 HS r'
55175.734494 1.00150 0.00464 HS r'
55175.737943 1.01014 0.00451 HS r'
55175.741370 1.00202 0.00461 HS r'
55175.744799 0.99916 0.00467 HS r'
55175.748193 1.00783 0.00471 HS r'
55175.751602 1.00058 0.00474 HS r'
55175.755018 1.00807 0.00459 HS r'
55175.758421 0.99917 0.00464 HS r'
55175.761827 1.00052 0.00467 HS r'
55175.765231 0.99861 0.00469 HS r'
55175.768634 1.00750 0.00468 HS r'
55175.772036 1.00347 0.00465 HS r'
55175.775366 0.99141 0.00479 HS r'
55175.778758 1.00288 0.00464 HS r'
55175.782171 1.00189 0.00473 HS r'
55175.785572 1.00366 0.00476 HS r'
55175.788988 1.00031 0.00477 HS r'
55175.792362 0.98836 0.00471 HS r'
55175.795773 1.00807 0.00465 HS r'
55175.799092 0.99810 0.00471 HS r'
55175.802493 0.98951 0.00470 HS r'
55175.805915 1.00663 0.00473 HS r'
55175.809319 1.01138 0.00472 HS r'
55175.812718 0.99453 0.00479 HS r'
55175.816144 1.00414 0.00471 HS r'
55175.819540 0.99972 0.00477 HS r'
55175.822946 1.00237 0.00477 HS r'
55175.826352 0.99867 0.00476 HS r'
55175.829744 1.00982 0.00476 HS r'
55175.842299 0.99820 0.00484 HS r'
55175.845842 0.98958 0.00490 HS r'
55175.849261 1.01361 0.00490 HS r'
55175.861838 1.00290 0.00555 HS r'
55176.390093 1.00383 0.00469 HS r'
55176.393547 1.00936 0.00457 HS r'
55176.396989 0.99402 0.00461 HS r'
55176.400409 0.99449 0.00459 HS r'
55176.403759 0.99146 0.00462 HS r'
55176.407189 0.99528 0.00462 HS r'
55176.410536 0.98952 0.00457 HS r'
55176.413938 0.99375 0.00464 HS r'
55176.417327 1.00590 0.00453 HS r'
55176.420713 0.99321 0.00463 HS r'
55176.424125 0.99317 0.00451 HS r'
55176.427522 1.00424 0.00463 HS r'
55176.430936 1.00389 0.00454 HS r'
55176.434330 0.98630 0.00452 HS r'
55176.437728 0.99305 0.00465 HS r'
55176.441137 0.99704 0.00456 HS r'
55176.444544 1.00119 0.00454 HS r'
55176.447964 1.00639 0.00462 HS r'
55176.451357 1.00274 0.00455 HS r'
55176.454769 1.00637 0.00456 HS r'
55176.458185 1.00533 0.00453 HS r'
55176.461576 1.00320 0.00455 HS r'
55176.464961 0.97887 0.00460 HS r'
55176.468360 1.01082 0.00459 HS r'
55176.471813 1.02112 0.00458 HS r'
55176.475211 1.00478 0.00446 HS r'
55176.478603 1.01657 0.00460 HS r'
55176.482023 0.98292 0.00465 HS r'
55176.485407 0.99304 0.00456 HS r'
55176.488874 1.01341 0.00454 HS r'
55176.492271 0.99109 0.00459 HS r'
55176.495694 0.98917 0.00452 HS r'
55176.499085 0.98975 0.00459 HS r'
55176.502469 1.00006 0.00462 HS r'
55176.505856 0.99987 0.00456 HS r'
55176.509258 0.98557 0.00461 HS r'
55176.512687 0.99943 0.00471 HS r'
55176.516098 1.00245 0.00461 HS r'
55176.519494 0.99338 0.00472 HS r'
55176.522916 1.01370 0.00452 HS r'
55176.526312 1.00235 0.00460 HS r'
55176.529707 1.00437 0.00454 HS r'
55176.531507 0.99457 0.00612 HS r'
55176.533126 1.01766 0.00462 HS r'
55176.534847 1.00028 0.00529 HS r'
55176.536552 1.01078 0.00463 HS r'
55176.538250 1.00156 0.00521 HS r'
55176.539948 0.99821 0.00473 HS r'
55176.541678 0.99641 0.00507 HS r'
55176.543339 0.99980 0.00463 HS r'
55176.545085 1.01952 0.00496 HS r'
55176.546776 1.00788 0.00470 HS r'
55176.548473 0.98869 0.00500 HS r'
55176.550158 1.01189 0.00460 HS r'
55176.551896 0.99441 0.00498 HS r'
55176.553550 1.00807 0.00473 HS r'
55176.555324 1.00579 0.00494 HS r'
55176.556940 1.00163 0.00467 HS r'
55176.558756 0.98035 0.00498 HS r'
55176.560352 0.99629 0.00471 HS r'
55176.562130 1.00402 0.00486 HS r'
55176.563754 0.99854 0.00474 HS r'
55176.565538 1.00035 0.00485 HS r'
55176.567112 1.01860 0.00466 HS r'
55176.568954 1.00068 0.00484 HS r'
55176.570487 0.98496 0.00467 HS r'
55176.572375 0.98698 0.00492 HS r'
55176.573892 0.99281 0.00475 HS r'
55176.575792 1.00372 0.00477 HS r'
55176.577293 0.99491 0.00475 HS r'
55176.579185 0.99254 0.00482 HS r'
55176.580669 0.99222 0.00479 HS r'
55176.582589 0.97859 0.00482 HS r'
55176.584080 0.98525 0.00484 HS r'
55176.585996 0.99512 0.00479 HS r'
55176.587463 0.99303 0.00478 HS r'
55176.589405 1.00016 0.00475 HS r'
55176.590838 0.99386 0.00485 HS r'
55176.592820 0.99329 0.00479 HS r'
55176.594230 0.99423 0.00476 HS r'
55176.596237 1.01587 0.00469 HS r'
55176.597608 0.99805 0.00475 HS r'
55176.599641 0.99485 0.00477 HS r'
55176.600999 0.99994 0.00483 HS r'
55176.603062 1.00575 0.00472 HS r'
55176.604397 1.00542 0.00484 HS r'
55176.606467 0.99217 0.00474 HS r'
55176.607785 0.99860 0.00491 HS r'
55176.609896 0.98646 0.00485 HS r'
55176.611162 0.99425 0.00482 HS r'
55176.613233 0.99441 0.00474 HS r'
55176.614547 1.00328 0.00486 HS r'
55176.616624 0.99955 0.00471 HS r'
55176.617922 0.99904 0.00485 HS r'
55176.620037 0.99779 0.00476 HS r'
55176.621313 1.01240 0.00482 HS r'
55176.623471 1.00568 0.00471 HS r'
55176.624684 0.99558 0.00495 HS r'
55176.626905 1.00289 0.00470 HS r'
55176.628052 0.99826 0.00535 HS r'
55176.630319 0.99759 0.00468 HS r'
55176.633723 1.00342 0.00461 HS r'
55176.637138 0.99669 0.00474 HS r'
55176.640490 0.99012 0.00476 HS r'
55176.643903 0.99803 0.00474 HS r'
55176.647299 1.00943 0.00460 HS r'
55176.650703 1.00941 0.00465 HS r'
55176.654112 1.00831 0.00465 HS r'
55176.657525 0.98690 0.00474 HS r'
55176.660932 1.00592 0.00457 HS r'
55176.664332 0.99853 0.00460 HS r'
55176.667653 1.00517 0.00460 HS r'
55176.671041 0.99549 0.00464 HS r'
55176.674461 0.99943 0.00467 HS r'
55176.677903 0.99515 0.00468 HS r'
55176.681309 0.99266 0.00474 HS r'
55176.684723 0.99556 0.00472 HS r'
55176.688141 1.00195 0.00454 HS r'
55176.691548 1.00361 0.00461 HS r'
55176.694939 0.99798 0.00466 HS r'
55176.698333 0.99430 0.00466 HS r'
55176.701736 1.01065 0.00466 HS r'
55176.705166 0.98471 0.00466 HS r'
55176.708558 0.99200 0.00463 HS r'
55176.711946 0.99181 0.00460 HS r'
55176.715355 1.00056 0.00459 HS r'
55176.718731 0.99906 0.00466 HS r'
55176.722101 0.99835 0.00460 HS r'
55176.725493 0.99109 0.00456 HS r'
55176.728875 1.00019 0.00464 HS r'
55176.732277 0.99752 0.00478 HS r'
55176.735661 0.98996 0.00461 HS r'
55176.739063 1.00505 0.00463 HS r'
55176.753409 0.99918 0.00465 HS r'
55176.756819 1.00047 0.00467 HS r'
55176.760206 1.00732 0.00469 HS r'
55176.763611 1.00449 0.00470 HS r'
55176.766984 1.00682 0.00459 HS r'
55176.770393 1.00307 0.00459 HS r'
55176.773765 1.01006 0.00462 HS r'
55176.777169 0.99736 0.00464 HS r'
55176.780536 0.99311 0.00476 HS r'
55176.783878 1.00844 0.00466 HS r'
55176.790470 1.00737 0.00468 HS r'
55176.793866 0.99526 0.00472 HS r'
55176.797210 1.00749 0.00467 HS r'
55176.800587 0.99783 0.00473 HS r'
55176.803977 0.99821 0.00471 HS r'
55176.807357 1.01125 0.00466 HS r'
55176.810762 1.00288 0.00471 HS r'
55176.814160 1.00085 0.00480 HS r'
55176.817541 0.99077 0.00481 HS r'
55176.820927 0.98986 0.00480 HS r'
55176.824312 1.00646 0.00472 HS r'
55176.827702 0.99458 0.00478 HS r'
55176.831114 0.99629 0.00474 HS r'
55176.834479 0.98698 0.00480 HS r'
55176.837838 1.00219 0.00478 HS r'
55176.841230 0.99837 0.00479 HS r'
55176.844601 1.01682 0.00481 HS r'
55176.848010 0.99273 0.00486 HS r'
55176.851423 1.00018 0.00482 HS r'
55176.854817 0.99248 0.00483 HS r'
55176.858223 1.00307 0.00497 HS r'
55176.861624 1.00438 0.00513 HS r'
55177.291878 0.98941 0.00511 HS r'
55177.295488 0.98899 0.00511 HS r'
55177.298883 0.98998 0.00503 HS r'
55177.302289 1.00729 0.00488 HS r'
55177.305690 0.99538 0.00501 HS r'
55177.309068 0.99787 0.00496 HS r'
55177.312446 0.99283 0.00495 HS r'
55177.315831 0.99973 0.00490 HS r'
55177.319195 1.01096 0.00488 HS r'
55177.322617 0.99006 0.00489 HS r'
55177.326023 1.00718 0.00485 HS r'
55177.329432 1.01475 0.00486 HS r'
55177.332863 1.01467 0.00486 HS r'
55177.336297 0.99727 0.00476 HS r'
55177.339717 1.00028 0.00480 HS r'
55177.343159 0.98955 0.00476 HS r'
55177.346558 0.98042 0.00473 HS r'
55177.349972 0.99758 0.00479 HS r'
55177.353367 0.99074 0.00471 HS r'
55177.356770 1.01086 0.00469 HS r'
55177.385895 0.99873 0.00666 HS r'
55177.457550 1.00299 0.00683 HS r'
55177.467455 1.00298 0.00877 HS r'
55177.474043 0.98873 0.00574 HS r'
55177.500038 0.98196 0.00616 HS r'
55177.509741 1.00651 0.00698 HS r'
55177.529973 0.99696 0.00574 HS r'
55177.532084 0.98557 0.00585 HS r'
55177.535473 0.99435 0.00545 HS r'
55177.538838 1.00654 0.00529 HS r'
55177.542233 0.99454 0.00516 HS r'
55177.545654 0.99652 0.00495 HS r'
55177.549050 0.99399 0.00500 HS r'
55177.552352 1.00005 0.00491 HS r'
55177.555810 0.99240 0.00493 HS r'
55177.559190 0.99478 0.00497 HS r'
55177.562614 0.99647 0.00498 HS r'
55177.566017 1.00246 0.00488 HS r'
55177.569428 0.99082 0.00488 HS r'
55177.571285 0.99973 0.00679 HS r'
55177.572847 0.99264 0.00482 HS r'
55177.576272 0.99594 0.00481 HS r'
55177.577773 0.98815 0.00593 HS r'
55177.579687 1.00276 0.00481 HS r'
55177.583100 0.98889 0.00485 HS r'
55177.586515 0.99983 0.00484 HS r'
55177.589935 1.01042 0.00465 HS r'
55177.593348 0.99801 0.00473 HS r'
55177.607940 0.99090 0.00472 HS r'
55177.611370 0.99593 0.00470 HS r'
55177.614810 1.00447 0.00471 HS r'
55177.618101 0.98910 0.00780 HS r'
55177.618261 1.00427 0.00472 HS r'
55177.621595 0.98552 0.00477 HS r'
55177.625045 0.99169 0.00468 HS r'
55177.627868 0.98844 0.00977 HS r'
55177.628486 1.01315 0.00469 HS r'
55177.631936 1.00476 0.00465 HS r'
55177.635359 1.00290 0.00468 HS r'
55177.638698 0.99917 0.00465 HS r'
55177.642107 0.99090 0.00466 HS r'
55177.645514 1.00018 0.00472 HS r'
55177.648962 1.00154 0.00463 HS r'
55177.652374 0.99840 0.00463 HS r'
55177.655787 1.00829 0.00461 HS r'
55177.659226 1.00317 0.00463 HS r'
55177.662641 0.98487 0.00460 HS r'
55177.666049 1.00641 0.00470 HS r'
55177.669489 1.00501 0.00458 HS r'
55177.672905 1.00304 0.00465 HS r'
55177.676319 0.99941 0.00456 HS r'
55177.679673 1.00071 0.00458 HS r'
55177.683087 0.99581 0.00463 HS r'
55177.686456 0.98829 0.00462 HS r'
55177.689870 0.99994 0.00461 HS r'
55177.693272 0.99908 0.00460 HS r'
55177.696696 0.98157 0.00460 HS r'
55177.700053 1.00038 0.00466 HS r'
55177.703471 1.00355 0.00456 HS r'
55177.706886 1.00818 0.00458 HS r'
55177.710310 0.99501 0.00458 HS r'
55177.713718 0.99323 0.00464 HS r'
55177.717139 0.99160 0.00455 HS r'
55177.720541 1.01572 0.00460 HS r'
55177.723960 0.99223 0.00456 HS r'
55177.727378 0.99843 0.00460 HS r'
55177.730792 1.00717 0.00455 HS r'
55177.734212 1.00898 0.00453 HS r'
55177.737604 0.99237 0.00458 HS r'
55177.741006 0.98469 0.00469 HS r'
55177.744401 1.00749 0.00464 HS r'
55177.747799 1.00184 0.00459 HS r'
55177.751142 1.00524 0.00462 HS r'
55177.754476 1.00793 0.00460 HS r'
55177.757871 0.99474 0.00468 HS r'
55177.773413 0.99810 0.00463 HS r'
55177.776821 0.99708 0.00462 HS r'
55177.780226 0.99556 0.00466 HS r'
55177.783615 0.99776 0.00469 HS r'
55177.787030 0.99024 0.00461 HS r'
55177.790375 1.00118 0.00467 HS r'
55177.793800 1.00039 0.00471 HS r'
55177.797222 1.00405 0.00466 HS r'
55177.800625 0.99958 0.00464 HS r'
55177.804045 0.99764 0.00469 HS r'
55177.807460 0.99899 0.00469 HS r'
55177.810876 0.98889 0.00473 HS r'
55177.814273 1.00093 0.00472 HS r'
55177.817608 0.99995 0.00463 HS r'
55177.821018 1.01166 0.00466 HS r'
55177.824451 0.99935 0.00472 HS r'
55177.827860 0.99624 0.00471 HS r'
55177.831197 0.99243 0.00474 HS r'
55177.834632 0.99127 0.00473 HS r'
55177.838060 1.00368 0.00470 HS r'
55177.841476 0.99004 0.00480 HS r'
55177.844858 0.99639 0.00477 HS r'
55177.848277 0.99959 0.00475 HS r'
55177.851721 0.98759 0.00475 HS r'
55177.855131 0.99860 0.00487 HS r'
55177.858472 0.99648 0.00504 HS r'
55177.861878 0.99664 0.00552 HS r'
55178.298741 0.99475 0.00520 HS r'
55178.302061 0.99693 0.00508 HS r'
55178.305370 1.00149 0.00497 HS r'
55178.308648 0.98711 0.00510 HS r'
55178.311937 1.01732 0.00498 HS r'
55178.315288 1.01372 0.00488 HS r'
55178.318595 1.01568 0.00488 HS r'
55178.321961 1.01197 0.00491 HS r'
55178.325278 1.00147 0.00484 HS r'
55178.328639 0.99072 0.00483 HS r'
55178.331948 0.98384 0.00483 HS r'
55178.335314 0.99303 0.00476 HS r'
55178.338617 1.00847 0.00473 HS r'
55178.341993 0.99821 0.00476 HS r'
55178.345321 0.99670 0.00473 HS r'
55178.348669 0.99530 0.00473 HS r'
55178.351981 1.01264 0.00465 HS r'
55178.355289 1.00402 0.00463 HS r'
55178.358591 0.99032 0.00474 HS r'
55178.361954 0.99913 0.00468 HS r'
55178.365261 1.00207 0.00473 HS r'
55178.368584 1.00124 0.00473 HS r'
55178.371874 1.01150 0.00465 HS r'
55178.375288 1.00336 0.00468 HS r'
55178.378731 0.99319 0.00463 HS r'
55178.382177 0.99184 0.00468 HS r'
55178.385611 1.00008 0.00466 HS r'
55178.389012 0.99720 0.00467 HS r'
55178.392432 0.99141 0.00466 HS r'
55178.395837 0.99838 0.00465 HS r'
55178.399251 1.00255 0.00465 HS r'
55178.402680 1.00698 0.00465 HS r'
55178.406073 1.00998 0.00458 HS r'
55178.409479 0.99599 0.00465 HS r'
55178.412915 1.01674 0.00456 HS r'
55178.416311 1.00716 0.00477 HS r'
55178.419687 0.99401 0.00462 HS r'
55178.423101 1.00741 0.00463 HS r'
55178.426501 0.99974 0.00471 HS r'
55178.429915 0.99403 0.00462 HS r'
55178.433317 1.00029 0.00453 HS r'
55178.436730 0.99686 0.00460 HS r'
55178.440148 1.00428 0.00458 HS r'
55178.443538 0.98750 0.00462 HS r'
55178.446979 1.00057 0.00462 HS r'
55178.450401 0.99833 0.00527 HS r'
55178.453796 1.01370 0.00494 HS r'
55178.457190 1.01087 0.00956 HS r'
55178.498799 1.00053 0.00464 HS r'
55178.502249 0.99674 0.00460 HS r'
55178.505647 1.01277 0.00458 HS r'
55178.509081 0.99756 0.00464 HS r'
55178.512489 1.01228 0.00452 HS r'
55178.515926 0.98633 0.00466 HS r'
55178.519326 1.01220 0.00457 HS r'
55178.522765 0.98514 0.00463 HS r'
55178.526163 0.99476 0.00454 HS r'
55178.529621 1.00857 0.00458 HS r'
55178.532482 1.01090 0.00577 HS r'
55178.533024 1.02383 0.00447 HS r'
55178.535872 0.98608 0.00541 HS r'
55178.536436 1.01085 0.00459 HS r'
55178.539201 0.99764 0.00514 HS r'
55178.539862 0.99166 0.00470 HS r'
55178.542596 1.00713 0.00504 HS r'
55178.543257 1.01638 0.00458 HS r'
55178.546007 0.99169 0.00500 HS r'
55178.546699 0.99376 0.00463 HS r'
55178.549420 1.00369 0.00500 HS r'
55178.550140 0.98936 0.00470 HS r'
55178.552834 0.98263 0.00495 HS r'
55178.553537 0.99381 0.00458 HS r'
55178.556247 0.99135 0.00484 HS r'
55178.556942 1.01277 0.00466 HS r'
55178.559668 1.00711 0.00480 HS r'
55178.560344 0.99210 0.00459 HS r'
55178.563092 1.00241 0.00477 HS r'
55178.563741 0.99136 0.00463 HS r'
55178.566512 1.00528 0.00473 HS r'
55178.567135 0.99107 0.00465 HS r'
55178.569940 1.00328 0.00489 HS r'
55178.570524 1.00657 0.00456 HS r'
55178.573372 1.00623 0.00479 HS r'
55178.573917 1.00086 0.00451 HS r'
55178.576776 1.00468 0.00476 HS r'
55178.577313 0.99435 0.00473 HS r'
55178.580209 0.99998 0.00466 HS r'
55178.580704 0.99731 0.00473 HS r'
55178.583640 1.00300 0.00472 HS r'
55178.584112 0.99170 0.00473 HS r'
55178.587060 0.99743 0.00474 HS r'
55178.587514 1.00862 0.00460 HS r'
55178.590410 0.99671 0.00470 HS r'
55178.590914 1.00951 0.00463 HS r'
55178.593753 1.00139 0.00470 HS r'
55178.594319 1.00308 0.00461 HS r'
55178.597163 1.00682 0.00472 HS r'
55178.597727 1.01704 0.00462 HS r'
55178.600600 1.00227 0.00470 HS r'
55178.601130 0.99022 0.00462 HS r'
55178.604050 1.00635 0.00465 HS r'
55178.604515 0.99771 0.00465 HS r'
55178.607483 1.00322 0.00469 HS r'
55178.607920 1.00172 0.00469 HS r'
55178.610910 1.00217 0.00466 HS r'
55178.611315 1.00572 0.00462 HS r'
55178.614705 0.99481 0.00466 HS r'
55178.617622 1.00320 0.00465 HS r'
55178.618147 1.00449 0.00469 HS r'
55178.621074 1.00246 0.00461 HS r'
55178.621534 1.00304 0.00478 HS r'
55178.624507 1.01202 0.00458 HS r'
55178.624895 0.99270 0.00495 HS r'
55178.627941 0.99658 0.00469 HS r'
55178.628263 0.99275 0.00525 HS r'
55178.631374 0.99881 0.00462 HS r'
55178.634812 0.99971 0.00462 HS r'
55178.638174 1.00003 0.00468 HS r'
55178.641600 0.99521 0.00468 HS r'
55178.645045 1.01272 0.00466 HS r'
55178.648479 0.99812 0.00466 HS r'
55178.651910 1.01052 0.00459 HS r'
55178.655321 0.99670 0.00469 HS r'
55178.666307 0.99277 0.00463 HS r'
55178.669850 0.99698 0.00457 HS r'
55178.673276 0.99949 0.00460 HS r'
55178.676704 1.00053 0.00465 HS r'
55178.680117 1.00577 0.00458 HS r'
55178.683549 0.99787 0.00461 HS r'
55178.686970 1.01677 0.00452 HS r'
55178.690381 1.02160 0.00450 HS r'
55178.693806 1.00818 0.00463 HS r'
55178.697223 1.00113 0.00458 HS r'
55178.700653 1.00663 0.00459 HS r'
55178.704037 0.99217 0.00462 HS r'
55178.707382 1.02138 0.00470 HS r'
55178.710688 1.00594 0.00455 HS r'
55178.714098 1.00197 0.00455 HS r'
55178.717509 1.00187 0.00465 HS r'
55178.720916 0.99306 0.00456 HS r'
55178.724334 1.00819 0.00463 HS r'
55178.727764 1.00092 0.00453 HS r'
55178.731178 1.00933 0.00453 HS r'
55178.734598 1.00911 0.00452 HS r'
55178.738018 1.00589 0.00456 HS r'
55178.741441 1.00425 0.00460 HS r'
55178.744847 0.98544 0.00457 HS r'
55178.748266 1.00515 0.00458 HS r'
55178.751677 0.99989 0.00460 HS r'
55178.755091 0.99971 0.00452 HS r'
55178.758503 1.00629 0.00459 HS r'
55178.761924 0.99260 0.00460 HS r'
55178.765350 0.99070 0.00462 HS r'
55178.768768 0.99190 0.00461 HS r'
55178.772198 1.00979 0.00463 HS r'
55178.775619 1.00063 0.00451 HS r'
55178.779031 1.00549 0.00462 HS r'
55178.782459 1.01044 0.00466 HS r'
55178.785888 1.00246 0.00458 HS r'
55178.801581 1.01530 0.00460 HS r'
55178.804991 1.00524 0.00465 HS r'
55178.808405 1.00658 0.00458 HS r'
55178.811770 1.00915 0.00463 HS r'
55178.815191 1.00089 0.00470 HS r'
55178.818643 0.99478 0.00462 HS r'
55178.822088 1.00069 0.00465 HS r'
55178.825520 0.98722 0.00461 HS r'
55178.828976 1.00713 0.00463 HS r'
55178.832401 1.00558 0.00465 HS r'
55178.835851 1.00612 0.00463 HS r'
55178.839283 1.00028 0.00462 HS r'
55178.842720 0.99223 0.00473 HS r'
55178.846148 1.00036 0.00470 HS r'
55178.849563 1.00112 0.00470 HS r'
55178.853016 0.99545 0.00470 HS r'
55178.856452 0.99556 0.00490 HS r'
55178.859874 0.98901 0.00507 HS r'
55178.863278 0.98359 0.00538 HS r'
55179.286291 1.00875 0.00528 HS r'
55179.289795 1.00978 0.00515 HS r'
55179.293095 0.99680 0.00512 HS r'
55179.296440 0.99933 0.00509 HS r'
55179.299736 1.00008 0.00491 HS r'
55179.303052 1.00278 0.00497 HS r'
55179.306390 1.01172 0.00488 HS r'
55179.309693 0.99821 0.00486 HS r'
55179.313000 1.00586 0.00486 HS r'
55179.316349 0.99685 0.00479 HS r'
55179.319648 0.99625 0.00489 HS r'
55179.322967 0.99039 0.00484 HS r'
55179.326293 0.99628 0.00475 HS r'
55179.329615 0.99312 0.00476 HS r'
55179.333052 0.99830 0.00479 HS r'
55179.336523 0.99753 0.00482 HS r'
55179.340008 0.99486 0.00481 HS r'
55179.343448 1.01190 0.00469 HS r'
55179.346907 1.00300 0.00468 HS r'
55179.350305 0.99860 0.00471 HS r'
55179.353729 0.99424 0.00468 HS r'
55179.357136 1.00779 0.00465 HS r'
55179.360552 1.00115 0.00466 HS r'
55179.363961 1.00128 0.00465 HS r'
55179.367339 0.98475 0.00471 HS r'
55179.370755 0.99059 0.00465 HS r'
55179.374173 0.99787 0.00459 HS r'
55179.377644 1.00564 0.00465 HS r'
55179.381057 1.00315 0.00466 HS r'
55179.384481 0.97160 0.00467 HS r'
55179.387902 0.99110 0.00451 HS r'
55179.391308 0.99753 0.00458 HS r'
55179.394713 1.01276 0.00453 HS r'
55179.398127 0.99509 0.00462 HS r'
55179.463548 1.02888 0.00730 HS r'
55179.494076 0.99741 0.00520 HS r'
55179.510443 1.00722 0.00607 HS r'
55179.525446 1.00020 0.00520 HS r'
55179.532966 1.00301 0.00602 HS r'
55179.535267 0.98890 0.00872 HS r'
55179.536303 0.98844 0.00537 HS r'
55179.539688 1.00671 0.00512 HS r'
55179.543063 1.01297 0.00505 HS r'
55179.546437 0.99828 0.00500 HS r'
55179.549820 0.99000 0.00502 HS r'
55179.551841 0.96759 0.00701 HS r'
55179.553212 1.00451 0.00502 HS r'
55179.556578 0.99392 0.00520 HS r'
55179.559922 1.00374 0.00495 HS r'
55179.561677 0.97042 0.00780 HS r'
55179.563292 1.00156 0.00502 HS r'
55179.566676 0.99853 0.00489 HS r'
55179.570048 1.00059 0.00497 HS r'
55179.573441 0.99529 0.00488 HS r'
55179.576831 0.99521 0.00490 HS r'
55179.577878 1.00570 0.00621 HS r'
55179.580159 1.00117 0.00495 HS r'
55179.583558 0.99799 0.00485 HS r'
55179.586971 1.00881 0.00490 HS r'
55179.587607 1.01419 0.00585 HS r'
55179.590346 0.99560 0.00492 HS r'
55179.593722 0.99893 0.00482 HS r'
55179.597117 1.01255 0.00475 HS r'
55179.600496 0.99664 0.00477 HS r'
55179.603890 0.98074 0.00741 HS r'
55179.603896 0.99740 0.00471 HS r'
55179.607309 1.00395 0.00478 HS r'
55179.610697 0.99289 0.00489 HS r'
55179.613632 1.00836 0.00625 HS r'
55179.614078 0.99323 0.00470 HS r'
55179.617509 0.99425 0.00471 HS r'
55179.620909 0.99186 0.00466 HS r'
55179.624349 0.99621 0.00468 HS r'
55179.627768 1.00550 0.00463 HS r'
55179.631177 0.99727 0.00462 HS r'
55179.634565 0.99027 0.00470 HS r'
55179.637971 1.00041 0.00466 HS r'
55179.641388 1.00117 0.00464 HS r'
55179.644791 0.99660 0.00464 HS r'
55179.648214 0.99748 0.00474 HS r'
55179.651665 0.99377 0.00465 HS r'
55179.654973 1.00130 0.00460 HS r'
55179.658408 0.99197 0.00477 HS r'
55179.661788 0.98970 0.00468 HS r'
55179.665203 0.99697 0.00458 HS r'
55179.679746 1.00076 0.00463 HS r'
55179.683181 1.00325 0.00461 HS r'
55179.686764 0.98966 0.00463 HS r'
55179.690392 0.99917 0.00463 HS r'
55179.694005 0.99414 0.00459 HS r'
55179.697570 1.00554 0.00458 HS r'
55179.701019 0.98986 0.00460 HS r'
55179.704435 0.99603 0.00464 HS r'
55179.720135 0.99714 0.00461 HS r'
55179.723585 1.00141 0.00464 HS r'
55179.727000 0.99888 0.00462 HS r'
55179.730421 0.99987 0.00466 HS r'
55179.746422 0.99921 0.00461 HS r'
55179.749889 0.99311 0.00461 HS r'
55179.753318 0.99659 0.00459 HS r'
55179.756736 1.00142 0.00457 HS r'
55179.760153 1.00026 0.00462 HS r'
55179.763606 1.00398 0.00463 HS r'
55179.767041 0.99954 0.00467 HS r'
55179.770450 1.00018 0.00459 HS r'
55179.773894 1.00671 0.00454 HS r'
55179.777331 1.00566 0.00460 HS r'
55179.780711 1.00352 0.00464 HS r'
55179.784157 0.99641 0.00467 HS r'
55179.787609 1.00871 0.00460 HS r'
55179.791009 0.99637 0.00462 HS r'
55179.794453 0.99553 0.00464 HS r'
55179.797867 0.99068 0.00459 HS r'
55179.801310 1.00277 0.00464 HS r'
55179.804720 0.99770 0.00466 HS r'
55179.808154 0.99574 0.00467 HS r'
55179.811584 0.99605 0.00465 HS r'
55179.815026 1.00100 0.00461 HS r'
55179.818463 1.00118 0.00469 HS r'
55179.821916 1.00265 0.00464 HS r'
55179.825370 1.00063 0.00466 HS r'
55179.828821 1.00216 0.00463 HS r'
55179.832258 0.99849 0.00467 HS r'
55179.835685 1.00079 0.00471 HS r'
55179.839113 1.00252 0.00467 HS r'
55179.842555 1.00272 0.00481 HS r'
55179.846015 0.99368 0.00472 HS r'
55179.849452 0.99980 0.00470 HS r'
55179.852894 0.99174 0.00486 HS r'
55179.856312 1.00241 0.00487 HS r'
55179.859750 0.99133 0.00483 HS r'
55179.863166 0.99823 0.00523 HS r'
55180.282626 0.99440 0.00792 HS r'
55180.286027 0.99257 0.00578 HS r'
55180.289343 1.00029 0.00521 HS r'
55180.292737 1.01071 0.00509 HS r'
55180.296136 1.01616 0.00498 HS r'
55180.299546 1.00981 0.00487 HS r'
55180.302885 1.00690 0.00491 HS r'
55180.306312 0.99371 0.00488 HS r'
55180.309722 1.00221 0.00485 HS r'
55180.313142 0.99774 0.00483 HS r'
55180.316539 1.00332 0.00491 HS r'
55180.319939 1.00880 0.00491 HS r'
55180.323372 0.99255 0.00479 HS r'
55180.326795 1.00125 0.00476 HS r'
55180.330194 1.00100 0.00481 HS r'
55180.333615 0.99030 0.00485 HS r'
55180.337036 0.99561 0.00466 HS r'
55180.340448 1.01237 0.00485 HS r'
55180.343869 0.99973 0.00476 HS r'
55180.347311 0.99742 0.00472 HS r'
55180.350743 1.01670 0.00458 HS r'
55180.354157 0.99813 0.00470 HS r'
55180.357540 1.00100 0.00476 HS r'
55180.360973 1.01580 0.00461 HS r'
55180.364437 1.01507 0.00458 HS r'
55180.367873 0.99521 0.00464 HS r'
55180.371344 1.00442 0.00458 HS r'
55180.374744 1.00556 0.00460 HS r'
55180.378157 1.00478 0.00456 HS r'
55180.381586 1.00263 0.00459 HS r'
55180.385020 0.98345 0.00459 HS r'
55180.388413 0.99924 0.00458 HS r'
55180.391867 0.99042 0.00457 HS r'
55180.395286 0.98710 0.00466 HS r'
55180.398717 1.00281 0.00453 HS r'
55180.402141 1.00271 0.00458 HS r'
55180.405585 0.99893 0.00464 HS r'
55180.408975 1.00288 0.00464 HS r'
55180.412391 1.01136 0.00449 HS r'
55180.415784 1.00123 0.00457 HS r'
55180.419211 1.00688 0.00450 HS r'
55180.422596 1.00515 0.00451 HS r'
55180.426011 1.00388 0.00454 HS r'
55180.429402 0.99070 0.00469 HS r'
55180.432844 1.01002 0.00450 HS r'
55180.436253 0.98930 0.00458 HS r'
55180.439674 0.99789 0.00461 HS r'
55180.443268 0.99132 0.00455 HS r'
55180.446869 0.98938 0.00456 HS r'
55180.450499 0.99426 0.00454 HS r'
55180.454101 1.00300 0.00453 HS r'
55180.457684 1.00322 0.00455 HS r'
55180.461281 0.98909 0.00465 HS r'
55180.464917 1.00185 0.00449 HS r'
55180.468573 0.99948 0.00451 HS r'
55180.472186 1.00309 0.00458 HS r'
55180.475808 1.02070 0.00450 HS r'
55180.479436 1.00255 0.00455 HS r'
55180.483041 1.00824 0.00461 HS r'
55180.486684 1.00443 0.00455 HS r'
55180.490315 1.00060 0.00451 HS r'
55180.493960 1.00410 0.00456 HS r'
55180.497542 0.98330 0.00461 HS r'
55180.500978 0.99482 0.00460 HS r'
55180.504620 1.00615 0.00456 HS r'
55180.508206 1.00364 0.00457 HS r'
55180.511806 1.01457 0.00449 HS r'
55180.515402 0.98932 0.00463 HS r'
55180.519009 1.00288 0.00462 HS r'
55180.522597 1.00374 0.00456 HS r'
55180.526238 0.99970 0.00465 HS r'
55180.529846 1.00395 0.00449 HS r'
55180.533438 0.99107 0.00464 HS r'
55180.537022 0.98464 0.00448 HS r'
55180.540621 1.00563 0.00460 HS r'
55180.544177 0.98359 0.00457 HS r'
55180.547634 1.00579 0.00464 HS r'
55180.551233 0.99242 0.00472 HS r'
55180.554844 1.01056 0.00458 HS r'
55180.558408 0.99697 0.00462 HS r'
55180.562015 1.00386 0.00467 HS r'
55180.569152 0.99498 0.00474 HS r'
55180.572610 0.98718 0.00472 HS r'
55180.573353 1.00177 0.00468 HS r'
55180.576243 0.99768 0.00462 HS r'
55180.577012 1.00575 0.00468 HS r'
55180.579806 1.01546 0.00476 HS r'
55180.580647 1.00820 0.00466 HS r'
55180.583395 0.99861 0.00472 HS r'
55180.584274 0.99675 0.00473 HS r'
55180.587000 1.00347 0.00475 HS r'
55180.587796 0.99996 0.00472 HS r'
55180.590579 1.00870 0.00477 HS r'
55180.591460 1.00715 0.00469 HS r'
55180.594157 0.99922 0.00466 HS r'
55180.595109 1.00460 0.00466 HS r'
55180.597776 1.01684 0.00466 HS r'
55180.598720 0.99942 0.00470 HS r'
55180.601343 1.00103 0.00469 HS r'
55180.602231 1.00161 0.00461 HS r'
55180.604933 1.00264 0.00468 HS r'
55180.608475 1.00335 0.00471 HS r'
55180.611930 0.99128 0.00486 HS r'
55180.618981 1.01241 0.00471 HS r'
55180.622552 1.00526 0.00482 HS r'
55180.626130 1.00050 0.00499 HS r'
55180.629738 1.00062 0.00532 HS r'
55180.698601 1.01398 0.00454 HS r'
55180.708817 0.99124 0.00462 HS r'
55180.712258 1.00123 0.00452 HS r'
55180.715667 0.98921 0.00462 HS r'
55180.719097 0.99127 0.00465 HS r'
55180.722518 1.00507 0.00457 HS r'
55180.729282 0.99793 0.00453 HS r'
55180.732719 1.00573 0.00451 HS r'
55180.736162 1.00586 0.00455 HS r'
55180.739586 0.99802 0.00457 HS r'
55180.743017 0.99200 0.00453 HS r'
55180.746451 0.99192 0.00458 HS r'
55180.749878 0.98685 0.00457 HS r'
55180.753308 1.01200 0.00462 HS r'
55180.756736 0.97598 0.00457 HS r'
55180.760165 0.98865 0.00459 HS r'
55180.763572 1.00146 0.00460 HS r'
55180.767004 0.99805 0.00463 HS r'
55180.770432 0.99452 0.00455 HS r'
55180.773867 0.99996 0.00458 HS r'
55180.777295 0.99998 0.00457 HS r'
55180.780730 0.98768 0.00460 HS r'
55180.784157 0.99417 0.00462 HS r'
55180.787581 0.99496 0.00459 HS r'
55180.791009 0.98951 0.00460 HS r'
55180.794446 1.00288 0.00457 HS r'
55180.797870 0.99708 0.00461 HS r'
55180.801266 0.99749 0.00458 HS r'
55180.804702 1.00370 0.00456 HS r'
55180.808121 0.99519 0.00466 HS r'
55180.811532 1.00657 0.00460 HS r'
55180.814958 1.00745 0.00469 HS r'
55180.818353 0.99570 0.00460 HS r'
55180.821785 1.00537 0.00463 HS r'
55180.825206 0.99208 0.00466 HS r'
55180.828643 1.00013 0.00471 HS r'
55180.832073 0.99615 0.00464 HS r'
55180.835486 0.98919 0.00472 HS r'
55180.838902 0.99535 0.00468 HS r'
55180.842324 1.01243 0.00468 HS r'
55180.845753 0.99058 0.00475 HS r'
55180.849178 0.99778 0.00475 HS r'
55180.852628 0.99122 0.00485 HS r'
55180.856061 0.99389 0.00479 HS r'
55180.859484 1.00327 0.00492 HS r'
55180.862906 0.98716 0.00541 HS r'
55181.283221 0.98967 0.00541 HS r'
55181.286612 0.99772 0.00513 HS r'
55181.289990 0.97958 0.00514 HS r'
55181.293392 1.00346 0.00507 HS r'
55181.296808 1.00141 0.00485 HS r'
55181.300252 1.00011 0.00492 HS r'
55181.303698 0.99788 0.00480 HS r'
55181.307135 0.98526 0.00496 HS r'
55181.310552 0.99123 0.00482 HS r'
55181.313988 0.97030 0.00477 HS r'
55181.317400 1.00429 0.00471 HS r'
55181.320804 1.00085 0.00472 HS r'
55181.324227 1.00681 0.00465 HS r'
55181.327643 1.00749 0.00473 HS r'
55181.331054 0.99420 0.00472 HS r'
55181.334494 0.99821 0.00466 HS r'
55181.337937 1.01260 0.00467 HS r'
55181.341355 1.00345 0.00468 HS r'
55181.344754 0.99104 0.00468 HS r'
55181.348198 1.00116 0.00468 HS r'
55181.351610 1.00200 0.00472 HS r'
55181.355025 1.00257 0.00460 HS r'
55181.358451 0.99751 0.00464 HS r'
55181.361853 0.99247 0.00462 HS r'
55181.365286 0.99513 0.00456 HS r'
55181.368700 0.99667 0.00458 HS r'
55181.372123 1.00919 0.00454 HS r'
55181.375557 0.99685 0.00464 HS r'
55181.378998 0.99201 0.00460 HS r'
55181.382396 1.00487 0.00443 HS r'
55181.385808 1.00528 0.00453 HS r'
55181.389221 0.99568 0.00453 HS r'
55181.392641 1.01218 0.00444 HS r'
55181.396041 0.99846 0.00459 HS r'
55181.399465 0.99626 0.00454 HS r'
55181.402904 0.99792 0.00463 HS r'
55181.406321 0.98774 0.00458 HS r'
55181.409734 0.99732 0.00465 HS r'
55181.413138 0.99959 0.00452 HS r'
55181.416561 1.01473 0.00452 HS r'
55181.419980 1.00249 0.00450 HS r'
55181.423407 1.00689 0.00450 HS r'
55181.426843 0.99369 0.00455 HS r'
55181.446207 1.00831 0.00615 HS r'
55181.452846 0.99478 0.00702 HS r'
55181.456110 1.00500 0.00703 HS r'
55181.510055 0.99068 0.00664 HS r'
55181.534157 1.01154 0.00803 HS r'
55181.535078 1.01748 0.00520 HS r'
55181.537435 0.99378 0.00551 HS r'
55181.540801 0.99323 0.00511 HS r'
55181.544204 0.99851 0.00495 HS r'
55181.545030 0.99878 0.00620 HS r'
55181.547637 0.99926 0.00483 HS r'
55181.551031 1.01388 0.00476 HS r'
55181.554448 0.98735 0.00482 HS r'
55181.557868 0.99432 0.00477 HS r'
55181.561281 1.00672 0.00474 HS r'
55181.564702 1.00137 0.00471 HS r'
55181.568120 0.99949 0.00473 HS r'
55181.571540 0.99769 0.00471 HS r'
55181.574954 1.00031 0.00472 HS r'
55181.578366 0.99976 0.00469 HS r'
55181.581780 1.00613 0.00472 HS r'
55181.585204 0.99944 0.00468 HS r'
55181.588548 0.99174 0.00464 HS r'
55181.591964 0.99696 0.00468 HS r'
55181.595376 0.99174 0.00464 HS r'
55181.598185 1.00064 0.00680 HS r'
55181.598809 1.00166 0.00466 HS r'
55181.602223 0.99586 0.00466 HS r'
55181.605629 1.00487 0.00459 HS r'
55181.609050 1.00820 0.00459 HS r'
55181.612468 0.99628 0.00461 HS r'
55181.615898 0.99719 0.00465 HS r'
55181.619319 1.00197 0.00457 HS r'
55181.622718 1.00212 0.00463 HS r'
55181.626146 0.98960 0.00459 HS r'
55181.629575 0.99260 0.00460 HS r'
55181.632991 1.01103 0.00463 HS r'
55181.636423 0.99233 0.00462 HS r'
55181.639857 0.99378 0.00457 HS r'
55181.643285 0.99336 0.00455 HS r'
55181.646724 1.00254 0.00456 HS r'
55181.650152 0.98471 0.00457 HS r'
55181.653579 1.00772 0.00453 HS r'
55181.657032 0.99828 0.00459 HS r'
55181.660473 1.00564 0.00453 HS r'
55181.663899 0.99857 0.00453 HS r'
55181.667331 0.99987 0.00457 HS r'
55181.670740 0.99311 0.00477 HS r'
55181.674158 1.01069 0.00453 HS r'
55181.677567 1.00357 0.00457 HS r'
55181.681005 0.99532 0.00468 HS r'
55181.684448 1.00723 0.00454 HS r'
55181.687846 1.00110 0.00454 HS r'
55181.726326 0.99181 0.00452 HS r'
55181.729753 0.99983 0.00457 HS r'
55181.733194 1.00538 0.00460 HS r'
55181.736606 0.99694 0.00458 HS r'
55181.740023 0.99992 0.00457 HS r'
55181.743457 1.00053 0.00460 HS r'
55181.746904 1.00588 0.00472 HS r'
55181.750343 0.99579 0.00459 HS r'
55181.753777 1.00609 0.00458 HS r'
55181.757191 1.00113 0.00461 HS r'
55181.760590 1.00865 0.00508 HS r'
55181.763988 1.00489 0.00727 HS r'
55181.767349 1.01819 0.00729 HS r'
55181.770695 1.01383 0.00699 HS r'
55181.777256 0.98475 0.00939 HS r'
55181.780605 1.01724 0.00482 HS r'
55181.784041 0.99832 0.00470 HS r'
55181.787451 0.99612 0.00472 HS r'
55181.790863 1.00139 0.00465 HS r'
55181.794285 0.99123 0.00470 HS r'
55181.797700 1.00042 0.00468 HS r'
55181.801131 0.98950 0.00466 HS r'
55181.804547 1.00059 0.00468 HS r'
55181.807936 0.99514 0.00464 HS r'
55181.811359 0.99154 0.00471 HS r'
55181.814776 0.99708 0.00475 HS r'
55181.818199 1.00412 0.00469 HS r'
55181.821613 1.00555 0.00475 HS r'
55181.825022 1.00699 0.00477 HS r'
55181.828452 0.99084 0.00490 HS r'
55181.831891 0.99464 0.00485 HS r'
55181.835313 0.99487 0.00509 HS r'
55181.838719 1.00367 0.00537 HS r'
55181.842047 0.99026 0.00576 HS r'
55181.845458 1.00462 0.00706 HS r'
55181.848847 1.00406 0.00530 HS r'
55181.852262 1.00133 0.00759 HS r'
55181.855596 0.98960 0.01268 HS r'
55181.858879 1.00517 0.01295 HS r'
55181.862133 0.99036 0.00763 HS r'
55181.865444 1.00119 0.00965 HS r'
55182.280470 1.00550 0.00587 HS r'
55182.283786 0.99220 0.00534 HS r'
55182.287153 1.00682 0.00494 HS r'
55182.290532 0.99271 0.00484 HS r'
55182.293912 0.99091 0.00496 HS r'
55182.297308 1.00625 0.00481 HS r'
55182.300693 0.99861 0.00477 HS r'
55182.304090 1.00083 0.00474 HS r'
55182.307497 0.99940 0.00476 HS r'
55182.310885 1.00546 0.00464 HS r'
55182.314279 1.00011 0.00466 HS r'
55182.317683 0.98672 0.00474 HS r'
55182.321106 0.99479 0.00467 HS r'
55182.324501 1.00447 0.00469 HS r'
55182.327864 0.99695 0.00468 HS r'
55182.331363 0.99780 0.00470 HS r'
55182.334774 0.99780 0.00465 HS r'
55182.338172 1.00094 0.00464 HS r'
55182.341566 1.00081 0.00468 HS r'
55182.344976 1.00454 0.00456 HS r'
55182.348376 1.00018 0.00462 HS r'
55182.351800 0.99139 0.00465 HS r'
55182.355179 1.00068 0.00449 HS r'
55182.358566 1.00021 0.00467 HS r'
55182.361981 1.00655 0.00457 HS r'
55182.365407 1.00255 0.00459 HS r'
55182.368872 1.00583 0.00458 HS r'
55182.372271 1.00048 0.00459 HS r'
55182.375689 0.99517 0.00458 HS r'
55182.379087 1.00450 0.00452 HS r'
55182.382497 1.01562 0.00448 HS r'
55182.385886 0.99554 0.00448 HS r'
55182.389294 0.98837 0.00462 HS r'
55182.392700 1.00133 0.00450 HS r'
55182.396105 1.00259 0.00453 HS r'
55182.399427 1.01628 0.00448 HS r'
55182.402837 1.01743 0.00441 HS r'
55182.406190 0.99234 0.00465 HS r'
55182.409496 0.99332 0.00457 HS r'
55182.412777 0.99928 0.00451 HS r'
55182.416055 1.01287 0.00455 HS r'
55182.419441 0.99379 0.00468 HS r'
55182.422745 0.99209 0.00448 HS r'
55182.426065 0.99964 0.00443 HS r'
55182.429364 0.99592 0.00451 HS r'
55182.432670 1.00673 0.00443 HS r'
55182.435958 1.00569 0.00454 HS r'
55182.439256 0.99925 0.00446 HS r'
55182.442536 0.99148 0.00453 HS r'
55182.445836 0.99763 0.00450 HS r'
55182.449171 1.00668 0.00451 HS r'
55182.452458 1.00159 0.00450 HS r'
55182.455740 1.00841 0.00452 HS r'
55182.459089 0.98404 0.00447 HS r'
55182.462385 1.00186 0.00456 HS r'
55182.465680 1.00463 0.00455 HS r'
55182.468985 1.00316 0.00450 HS r'
55182.472284 1.00389 0.00451 HS r'
55182.475705 0.99578 0.00459 HS r'
55182.479076 1.00059 0.00449 HS r'
55182.482471 0.99469 0.00455 HS r'
55182.485879 0.99568 0.00451 HS r'
55182.489316 0.99519 0.00453 HS r'
55182.492729 0.99913 0.00450 HS r'
55182.496141 0.99413 0.00451 HS r'
55182.502827 0.99496 0.00451 HS r'
55182.506234 1.00438 0.00451 HS r'
55182.509620 1.00431 0.00453 HS r'
55182.513007 0.98649 0.00457 HS r'
55182.516433 0.99301 0.00451 HS r'
55182.519827 1.01533 0.00442 HS r'
55182.523226 0.98480 0.00460 HS r'
55182.526621 0.99985 0.00450 HS r'
55182.530029 0.99005 0.00459 HS r'
55182.533412 0.98638 0.00454 HS r'
55182.534731 1.01828 0.00541 HS r'
55182.536817 0.99127 0.00452 HS r'
55182.538095 1.00033 0.00523 HS r'
55182.540226 1.00951 0.00446 HS r'
55182.541492 0.99398 0.00497 HS r'
55182.543621 1.01784 0.00442 HS r'
55182.544887 1.00516 0.00490 HS r'
55182.547009 1.00732 0.00449 HS r'
55182.548279 1.00350 0.00495 HS r'
55182.550373 1.00419 0.00455 HS r'
55182.551678 1.00123 0.00480 HS r'
55182.553784 0.98685 0.00467 HS r'
55182.555083 1.00332 0.00481 HS r'
55182.557184 1.01078 0.00451 HS r'
55182.558491 0.99948 0.00484 HS r'
55182.560560 0.98424 0.00460 HS r'
55182.561897 1.01177 0.00473 HS r'
55182.563911 1.01035 0.00467 HS r'
55182.565306 1.00369 0.00471 HS r'
55182.567311 0.99390 0.00460 HS r'
55182.568700 1.00293 0.00475 HS r'
55182.570669 0.97878 0.00470 HS r'
55182.572099 1.00902 0.00470 HS r'
55182.574069 1.00447 0.00473 HS r'
55182.575505 1.00203 0.00474 HS r'
55182.577414 0.99035 0.00478 HS r'
55182.578880 0.99301 0.00473 HS r'
55182.580785 1.01692 0.00465 HS r'
55182.582281 0.99508 0.00470 HS r'
55182.584195 0.98158 0.00482 HS r'
55182.585660 0.99000 0.00473 HS r'
55182.587563 0.99325 0.00466 HS r'
55182.589070 1.00008 0.00474 HS r'
55182.590949 0.98702 0.00469 HS r'
55182.592489 0.99483 0.00468 HS r'
55182.594329 0.99977 0.00465 HS r'
55182.595871 0.99518 0.00471 HS r'
55182.597720 0.99095 0.00475 HS r'
55182.599276 0.99519 0.00465 HS r'
55182.601083 1.00993 0.00470 HS r'
55182.602686 1.00384 0.00471 HS r'
55182.604464 1.00445 0.00463 HS r'
55182.606103 0.98873 0.00463 HS r'
55182.607865 1.00311 0.00469 HS r'
55182.609480 0.99691 0.00468 HS r'
55182.611278 0.99727 0.00467 HS r'
55182.612903 0.99391 0.00466 HS r'
55182.614651 0.99907 0.00463 HS r'
55182.616323 1.00913 0.00460 HS r'
55182.618049 0.99562 0.00466 HS r'
55182.619742 1.00214 0.00466 HS r'
55182.621441 0.99271 0.00470 HS r'
55182.623160 0.99851 0.00463 HS r'
55182.624829 0.98499 0.00477 HS r'
55182.626571 0.99599 0.00464 HS r'
55182.628199 1.00628 0.00510 HS r'
55182.629990 1.00192 0.00490 HS r'
55182.631565 1.00080 0.00539 HS r'
55182.633410 0.99186 0.00469 HS r'
55182.636837 0.99899 0.00465 HS r'
55182.640268 0.99637 0.00462 HS r'
55182.643676 1.00231 0.00465 HS r'
55182.647090 0.98783 0.00502 HS r'
55182.650500 0.99745 0.00608 HS r'
55182.653890 0.98925 0.00625 HS r'
55182.657260 1.00210 0.00507 HS r'
55182.660657 1.00251 0.00487 HS r'
55182.664062 1.00379 0.00520 HS r'
55182.667447 0.99203 0.00618 HS r'
55182.670752 1.01096 0.00647 HS r'
55182.674012 1.00721 0.00599 HS r'
55182.677308 0.99407 0.00576 HS r'
55182.680617 0.99932 0.00631 HS r'
55182.683952 1.00315 0.00570 HS r'
55182.687234 1.00077 0.00593 HS r'
55182.690534 0.99573 0.00795 HS r'
55182.693776 0.98893 0.00985 HS r'
55182.697071 1.00605 0.00759 HS r'
55182.700339 0.99415 0.00725 HS r'
55182.703614 0.98883 0.00587 HS r'
55182.706910 0.98819 0.00577 HS r'
55182.710218 1.00949 0.00510 HS r'
55182.713511 0.99752 0.00597 HS r'
55182.716789 1.00037 0.00532 HS r'
55182.720084 1.00500 0.00667 HS r'
55182.723434 1.00163 0.00622 HS r'
55182.726787 1.00811 0.00554 HS r'
55182.730153 0.99702 0.00586 HS r'
55182.733503 0.99416 0.00520 HS r'
55182.736880 0.99960 0.00521 HS r'
55182.740267 0.99174 0.00532 HS r'
55182.743673 1.00115 0.00514 HS r'
55182.747083 0.99983 0.00691 HS r'
55182.750412 0.98683 0.00565 HS r'
55182.753785 1.00991 0.00576 HS r'
55182.757123 0.99998 0.00703 HS r'
55182.760457 1.00184 0.00566 HS r'
55182.763841 1.00834 0.00497 HS r'
55182.767224 0.99253 0.00736 HS r'
55182.770559 1.00041 0.00630 HS r'
55182.773899 1.00596 0.00672 HS r'
55182.777227 1.00112 0.00684 HS r'
55182.780579 0.99958 0.00658 HS r'
55182.783958 0.98826 0.00568 HS r'
55182.787341 1.00567 0.00606 HS r'
55182.790644 1.00283 0.00935 HS r'
55182.797240 0.99680 0.00959 HS r'
55182.800525 0.99292 0.00698 HS r'
55182.803877 0.99851 0.00957 HS r'
55182.807194 1.00075 0.00719 HS r'
55182.810542 1.01110 0.00899 HS r'
55182.813860 0.99212 0.00785 HS r'
55182.817192 1.01015 0.00761 HS r'
55182.820554 0.99922 0.00666 HS r'
55182.823926 0.98877 0.00736 HS r'
55182.827250 0.99449 0.01002 HS r'
55182.833789 1.00460 0.01379 HS r'
55182.837047 1.00396 0.00995 HS r'
55182.840363 0.98671 0.01365 HS r'
55182.843633 0.98223 0.01049 HS r'
55182.846925 1.01694 0.00885 HS r'
55182.850260 1.00259 0.00958 HS r'
55182.853574 1.02416 0.00989 HS r'
55182.856901 1.01057 0.00610 HS r'
55182.860284 0.99721 0.01010 HS r'
55182.863595 1.01090 0.01205 HS r'
55183.284121 0.99877 0.00541 HS r'
55183.287529 1.00883 0.00509 HS r'
55183.290899 1.00284 0.00502 HS r'
55183.294288 1.00739 0.00491 HS r'
55183.297674 0.99782 0.00492 HS r'
55183.301073 1.00456 0.00480 HS r'
55183.304474 1.00177 0.00475 HS r'
55183.307892 0.98930 0.00482 HS r'
55183.311331 0.99394 0.00477 HS r'
55183.314741 0.99912 0.00485 HS r'
55183.318149 1.01624 0.00489 HS r'
55183.321544 0.99620 0.00529 HS r'
55183.324953 0.99784 0.00477 HS r'
55183.328364 0.99410 0.00475 HS r'
55183.331812 0.98592 0.00468 HS r'
55183.335243 1.00400 0.00470 HS r'
55183.338613 1.00171 0.00522 HS r'
55183.342062 0.99627 0.00567 HS r'
55183.345453 1.00523 0.00494 HS r'
55183.348844 1.02316 0.00638 HS r'
55183.352210 0.99549 0.00477 HS r'
55183.355599 1.00364 0.00474 HS r'
55183.362370 1.00493 0.00769 HS r'
55183.365704 1.01529 0.00659 HS r'
55183.369027 0.99868 0.00522 HS r'
55183.372441 0.99236 0.00489 HS r'
55183.379175 1.01241 0.00502 HS r'
55183.382555 0.99118 0.00460 HS r'
55183.385956 0.99407 0.00460 HS r'
55183.389435 0.99714 0.00454 HS r'
55183.392827 1.00242 0.00452 HS r'
55183.399531 0.99204 0.00607 HS r'
55183.402888 1.00453 0.00589 HS r'
55183.406218 0.99102 0.00773 HS r'
55183.409549 1.02668 0.01034 HS r'
55183.416158 0.99632 0.00670 HS r'
55183.419470 0.99075 0.00911 HS r'
55183.422721 0.98364 0.00851 HS r'
55183.429277 1.00476 0.00651 HS r'
55183.432610 0.98689 0.00516 HS r'
55183.436012 0.98805 0.00629 HS r'
55183.446011 0.98112 0.00549 HS r'
55183.452580 0.98978 0.00806 HS r'
55183.455893 1.00011 0.00504 HS r'
55183.459300 0.99305 0.00459 HS r'
55183.469317 0.98447 0.00586 HS r'
55183.472711 0.99372 0.00719 HS r'
55183.476025 1.00621 0.00461 HS r'
55183.479420 1.01388 0.00511 HS r'
55183.482806 1.01290 0.00565 HS r'
55183.486190 0.98642 0.00462 HS r'
55183.581297 1.00927 0.00475 HS r'
55183.584700 1.00308 0.00478 HS r'
55183.588101 0.99715 0.00470 HS r'
55183.591503 1.00156 0.00472 HS r'
55183.594912 1.00792 0.00469 HS r'
55183.598314 0.98817 0.00473 HS r'
55183.601710 1.00291 0.00474 HS r'
55183.605098 1.00033 0.00465 HS r'
55183.608499 1.00184 0.00465 HS r'
55183.611884 0.99874 0.00466 HS r'
55183.615251 1.00678 0.00467 HS r'
55183.618630 1.00129 0.00466 HS r'
55183.622026 0.99618 0.00466 HS r'
55183.625439 0.99095 0.00470 HS r'
55183.628824 1.00361 0.00463 HS r'
55183.632205 1.00812 0.00462 HS r'
55183.635606 0.99548 0.00471 HS r'
55183.638975 1.01449 0.00460 HS r'
55183.642396 0.99801 0.00465 HS r'
55183.645805 0.98632 0.00460 HS r'
55183.649193 0.99464 0.00468 HS r'
55183.652591 0.99959 0.00470 HS r'
55183.656003 1.00059 0.00469 HS r'
55183.659400 1.00334 0.00466 HS r'
55183.662782 1.00369 0.00458 HS r'
55183.666181 0.99786 0.00465 HS r'
55183.669583 1.00188 0.00473 HS r'
55183.672998 0.99350 0.00463 HS r'
55183.676395 1.00696 0.00458 HS r'
55183.679789 0.98698 0.00464 HS r'
55183.683191 1.00313 0.00473 HS r'
55183.686603 0.99660 0.00462 HS r'
55183.689992 0.98103 0.00467 HS r'
55183.693386 1.00044 0.00461 HS r'
55183.696789 0.99305 0.00469 HS r'
55183.700188 1.00283 0.00465 HS r'
55183.703583 1.00279 0.00463 HS r'
55183.706965 1.00260 0.00468 HS r'
55183.710371 0.99331 0.00463 HS r'
55183.713770 1.01042 0.00462 HS r'
55183.717153 1.00727 0.00455 HS r'
55183.720573 0.99787 0.00465 HS r'
55183.723984 1.00211 0.00467 HS r'
55183.727382 0.98604 0.00470 HS r'
55183.730780 1.00323 0.00464 HS r'
55183.734194 1.00137 0.00458 HS r'
55183.737586 0.99517 0.00465 HS r'
55183.740978 1.00610 0.00454 HS r'
55183.744383 1.00516 0.00460 HS r'
55183.747781 0.98864 0.00470 HS r'
55183.751149 0.99757 0.00464 HS r'
55183.754467 1.00028 0.00461 HS r'
55183.757784 1.01512 0.00460 HS r'
55183.761110 0.99901 0.00462 HS r'
55183.764451 0.99716 0.00469 HS r'
55183.767782 1.00551 0.00467 HS r'
55183.771105 1.01018 0.00469 HS r'
55183.774418 0.99884 0.00471 HS r'
55183.777728 1.00847 0.00462 HS r'
55183.781039 1.00439 0.00469 HS r'
55183.784348 1.00066 0.00472 HS r'
55183.787728 0.99480 0.00470 HS r'
55183.791121 1.01366 0.00470 HS r'
55183.794433 1.01022 0.00467 HS r'
55183.797757 0.98551 0.00471 HS r'
55183.801105 0.98932 0.00464 HS r'
55183.804415 0.99256 0.00480 HS r'
55183.807713 1.00137 0.00469 HS r'
55183.811036 0.98942 0.00477 HS r'
55183.814377 0.99731 0.00477 HS r'
55183.817736 0.99274 0.00484 HS r'
55183.821021 0.99547 0.00480 HS r'
55183.824344 0.99852 0.00480 HS r'
55183.827652 1.00355 0.00476 HS r'
55183.830982 0.99868 0.00479 HS r'
55183.834296 0.99159 0.00479 HS r'
55183.837653 1.00488 0.00480 HS r'
55183.840963 0.99184 0.00485 HS r'
55183.844284 0.98858 0.00484 HS r'
55183.847617 1.00229 0.00487 HS r'
55183.850985 1.00406 0.00501 HS r'
55183.854310 0.99627 0.00500 HS r'
55183.857618 0.99661 0.00499 HS r'
55183.860971 1.00137 0.00522 HS r'
55183.864268 0.99098 0.00548 HS r'
55184.333081 1.00961 0.00462 HS r'
55184.336471 0.99933 0.00464 HS r'
55184.339863 1.00381 0.00465 HS r'
55184.343247 1.00352 0.00463 HS r'
55184.346640 0.99810 0.00466 HS r'
55184.350051 0.99815 0.00469 HS r'
55184.353448 1.00558 0.00465 HS r'
55184.356837 1.00285 0.00461 HS r'
55184.360230 0.99935 0.00459 HS r'
55184.363593 1.00009 0.00460 HS r'
55184.366995 0.99180 0.00461 HS r'
55184.370403 1.01205 0.00460 HS r'
55184.373785 0.99910 0.00466 HS r'
55184.377180 0.99218 0.00467 HS r'
55184.380553 0.99357 0.00464 HS r'
55184.383948 1.00459 0.00464 HS r'
55184.387358 0.99829 0.00468 HS r'
55184.390765 0.98874 0.00470 HS r'
55184.394175 0.99916 0.00461 HS r'
55184.397587 1.00500 0.00453 HS r'
55184.400958 1.00876 0.00462 HS r'
55184.404360 0.98320 0.00456 HS r'
55184.407760 1.00453 0.00461 HS r'
55184.411151 1.00802 0.00458 HS r'
55184.414544 0.99288 0.00464 HS r'
55184.417985 0.99119 0.00462 HS r'
55184.421425 1.00277 0.00459 HS r'
55184.424814 0.99522 0.00467 HS r'
55184.428224 1.00649 0.00455 HS r'
55184.431594 1.01387 0.00449 HS r'
55184.434978 1.00157 0.00457 HS r'
55184.438395 0.99500 0.00457 HS r'
55184.441783 0.99659 0.00459 HS r'
55184.445150 1.00570 0.00450 HS r'
55184.448445 0.98701 0.00459 HS r'
55184.451748 0.99833 0.00448 HS r'
55184.455047 0.98608 0.00452 HS r'
55184.458346 0.99364 0.00453 HS r'
55184.471272 0.99790 0.00457 HS r'
55184.474590 0.99302 0.00458 HS r'
55184.478028 1.00382 0.00448 HS r'
55184.481427 1.01178 0.00450 HS r'
55184.484829 0.98733 0.00455 HS r'
55184.488267 0.99519 0.00455 HS r'
55184.491662 1.00132 0.00447 HS r'
55184.495065 0.99981 0.00454 HS r'
55184.498476 1.00356 0.00453 HS r'
55184.501875 0.99550 0.00458 HS r'
55184.505301 1.00306 0.00456 HS r'
55184.508710 1.00462 0.00444 HS r'
55184.518738 1.00682 0.00451 HS r'
55184.522116 0.99531 0.00458 HS r'
55184.525521 1.01006 0.00454 HS r'
55184.528899 1.01102 0.00451 HS r'
55184.532293 1.01007 0.00452 HS r'
55184.535694 1.01104 0.00457 HS r'
55184.539088 0.99344 0.00470 HS r'
55184.542511 0.99808 0.00463 HS r'
55184.545905 0.97796 0.00468 HS r'
55184.549302 0.98562 0.00470 HS r'
55184.552672 1.00030 0.00463 HS r'
55184.556072 0.98851 0.00462 HS r'
55184.559470 1.00221 0.00458 HS r'
55184.562858 1.00581 0.00459 HS r'
55184.566234 0.99155 0.00468 HS r'
55184.569640 1.00131 0.00463 HS r'
55184.573027 1.00940 0.00462 HS r'
55184.576420 0.98379 0.00473 HS r'
55184.579809 0.99395 0.00467 HS r'
55184.581216 1.00060 0.00477 HS r'
55184.583193 0.98782 0.00467 HS r'
55184.584593 1.00090 0.00476 HS r'
55184.586571 0.99438 0.00481 HS r'
55184.587988 1.00168 0.00475 HS r'
55184.589994 0.99519 0.00469 HS r'
55184.591367 0.99189 0.00473 HS r'
55184.593384 0.98274 0.00466 HS r'
55184.594740 1.00647 0.00474 HS r'
55184.596719 1.00427 0.00470 HS r'
55184.598139 1.00323 0.00470 HS r'
55184.600145 0.99866 0.00464 HS r'
55184.601497 0.99911 0.00474 HS r'
55184.603525 1.00880 0.00465 HS r'
55184.604885 1.00550 0.00470 HS r'
55184.606930 1.02222 0.00475 HS r'
55184.608286 1.00296 0.00470 HS r'
55184.610347 1.00881 0.00472 HS r'
55184.611672 1.01345 0.00473 HS r'
55184.613742 1.01313 0.00472 HS r'
55184.615057 0.99201 0.00476 HS r'
55184.617151 0.98704 0.00475 HS r'
55184.618445 1.00115 0.00468 HS r'
55184.620531 0.98556 0.00481 HS r'
55184.621842 1.00758 0.00472 HS r'
55184.623904 0.98726 0.00480 HS r'
55184.625233 1.00077 0.00470 HS r'
55184.627287 0.96646 0.00539 HS r'
55184.628621 0.99751 0.00471 HS r'
55184.630667 0.99757 0.00527 HS r'
55184.631999 0.99809 0.00481 HS r'
55184.635385 0.99538 0.00478 HS r'
55184.638766 0.99515 0.00476 HS r'
55184.642161 0.99889 0.00475 HS r'
55184.645551 0.99545 0.00476 HS r'
55184.648933 0.99952 0.00472 HS r'
55184.652336 0.99820 0.00471 HS r'
55184.655728 1.00874 0.00465 HS r'
55184.659119 1.00529 0.00460 HS r'
55184.662509 1.00643 0.00464 HS r'
55184.665929 1.00859 0.00475 HS r'
55184.669344 0.99035 0.00469 HS r'
55184.672727 0.99340 0.00477 HS r'
55184.676122 0.99550 0.00467 HS r'
55184.679502 1.00949 0.00473 HS r'
55184.682920 1.00792 0.00465 HS r'
55184.686311 1.00409 0.00465 HS r'
55184.689704 1.00949 0.00458 HS r'
55184.693090 1.01710 0.00470 HS r'
55184.696498 0.99710 0.00463 HS r'
55184.699890 1.00896 0.00454 HS r'
55184.703284 1.01375 0.00459 HS r'
55184.706696 1.00654 0.00462 HS r'
55184.710074 0.99990 0.00464 HS r'
55184.713470 1.00041 0.00479 HS r'
55184.716870 1.00138 0.00475 HS r'
55184.720256 1.00376 0.00475 HS r'
55184.723660 1.00202 0.00462 HS r'
55184.727044 1.00002 0.00466 HS r'
55184.730419 0.98602 0.00474 HS r'
55184.733794 0.99302 0.00464 HS r'
55184.737189 0.98823 0.00471 HS r'
55184.740586 0.99295 0.00474 HS r'
55184.743969 1.00611 0.00465 HS r'
55184.747350 1.00256 0.00473 HS r'
55184.750743 1.00845 0.00467 HS r'
55184.754149 1.00721 0.00466 HS r'
55184.757511 0.99969 0.00465 HS r'
55184.760927 1.01266 0.00466 HS r'
55184.764331 1.00398 0.00463 HS r'
55184.767718 1.00064 0.00471 HS r'
55184.771104 1.00927 0.00471 HS r'
55184.774490 1.00740 0.00476 HS r'
55184.777874 0.99111 0.00482 HS r'
55184.781261 0.98883 0.00484 HS r'
55184.784647 0.98757 0.00498 HS r'
55184.788014 1.00803 0.00472 HS r'
55184.791394 1.00000 0.00471 HS r'
55184.794778 1.00390 0.00480 HS r'
55184.798165 1.01252 0.00576 HS r'
55184.801517 0.98785 0.00568 HS r'
55184.804881 0.98800 0.00625 HS r'
55184.808246 1.00123 0.00537 HS r'
55184.811618 0.99665 0.00546 HS r'
55184.814993 1.01049 0.00534 HS r'
55184.818375 0.98589 0.00569 HS r'
55184.821723 0.99957 0.00587 HS r'
55184.825089 0.98079 0.00523 HS r'
55184.831850 0.97167 0.00605 HS r'
55184.835212 0.98585 0.00545 HS r'
55184.838571 0.97405 0.00656 HS r'
55184.841955 0.99202 0.00559 HS r'
55184.845331 0.99431 0.00613 HS r'
55184.848696 0.98697 0.00531 HS r'
55184.852082 0.99809 0.00591 HS r'
55184.855456 0.97390 0.00580 HS r'
55184.858854 0.97795 0.00575 HS r'
55184.862236 0.98407 0.00658 HS r'
55184.865579 0.97717 0.00917 HS r'
55185.284895 1.00135 0.00533 HS r'
55185.288240 1.00153 0.00520 HS r'
55185.291614 1.00982 0.00500 HS r'
55185.295006 0.98803 0.00495 HS r'
55185.298396 0.99759 0.00491 HS r'
55185.301777 0.98311 0.00482 HS r'
55185.305155 1.00117 0.00480 HS r'
55185.308572 0.97780 0.00480 HS r'
55185.312006 0.98761 0.00479 HS r'
55185.315410 1.01234 0.00473 HS r'
55185.318813 1.01002 0.00471 HS r'
55185.322219 1.00031 0.00471 HS r'
55185.325617 0.99731 0.00479 HS r'
55185.329028 1.00756 0.00483 HS r'
55185.332485 1.01090 0.00465 HS r'
55185.335889 1.00531 0.00466 HS r'
55185.339317 1.00582 0.00462 HS r'
55185.342691 1.00267 0.00476 HS r'
55185.346116 1.01039 0.00472 HS r'
55185.349509 0.98535 0.00469 HS r'
55185.352910 1.00918 0.00459 HS r'
55185.356324 0.99948 0.00465 HS r'
55185.359724 1.00541 0.00469 HS r'
55185.363127 0.99091 0.00464 HS r'
55185.366533 1.01270 0.00464 HS r'
55185.369945 0.99387 0.00467 HS r'
55185.373319 1.00704 0.00464 HS r'
55185.376716 1.02005 0.00458 HS r'
55185.380101 0.99632 0.00465 HS r'
55185.383502 1.00066 0.00456 HS r'
55185.386874 1.01135 0.00465 HS r'
55185.390288 0.98906 0.00456 HS r'
55185.393701 1.01197 0.00461 HS r'
55185.397098 0.99783 0.00456 HS r'
55185.400487 1.00363 0.00458 HS r'
55185.403899 1.00922 0.00459 HS r'
55185.407316 0.98987 0.00469 HS r'
55185.410719 0.98855 0.00475 HS r'
55185.414102 0.99990 0.00459 HS r'
55185.417516 0.99542 0.00462 HS r'
55185.420921 1.00006 0.00461 HS r'
55185.424336 1.00422 0.00461 HS r'
55185.427727 1.00554 0.00462 HS r'
55185.431124 0.99640 0.00457 HS r'
55185.434516 0.99326 0.00457 HS r'
55185.437903 0.99439 0.00460 HS r'
55185.441299 0.99153 0.00451 HS r'
55185.444700 0.99688 0.00454 HS r'
55185.448111 1.00541 0.00451 HS r'
55185.451513 1.00978 0.00448 HS r'
55185.454898 1.00258 0.00446 HS r'
55185.458291 1.00656 0.00462 HS r'
55185.461693 1.01596 0.00448 HS r'
55185.465090 1.00291 0.00449 HS r'
55185.468482 0.99694 0.00463 HS r'
55185.471895 0.98912 0.00458 HS r'
55185.475314 0.99421 0.00461 HS r'
55185.478718 1.00079 0.00457 HS r'
55185.482133 0.99552 0.00459 HS r'
55185.485570 0.99699 0.00458 HS r'
55185.488976 1.00566 0.00457 HS r'
55185.492385 0.99212 0.00466 HS r'
55185.495755 0.98530 0.00460 HS r'
55185.499134 1.00335 0.00457 HS r'
55185.502527 1.02249 0.00459 HS r'
55185.505944 1.00497 0.00461 HS r'
55185.509322 1.00835 0.00460 HS r'
55185.512639 1.01141 0.00452 HS r'
55185.516044 0.99802 0.00460 HS r'
55185.519440 0.98999 0.00456 HS r'
55185.522837 0.99872 0.00456 HS r'
55185.526240 1.01036 0.00457 HS r'
55185.529641 0.98668 0.00461 HS r'
55185.533055 1.01471 0.00452 HS r'
55185.536429 1.00335 0.00464 HS r'
55185.539767 1.01053 0.00458 HS r'
55185.543196 1.02137 0.00452 HS r'
55185.546573 0.98949 0.00455 HS r'
55185.549976 0.99391 0.00466 HS r'
55185.553342 0.99973 0.00457 HS r'
55185.556708 1.00765 0.00457 HS r'
55185.560096 0.99077 0.00465 HS r'
55185.563474 1.01242 0.00460 HS r'
55185.566868 1.00818 0.00459 HS r'
55185.570243 0.98335 0.00527 HS r'
55185.582307 1.01058 0.00469 HS r'
55185.585716 1.00914 0.00477 HS r'
55185.589131 1.00817 0.00470 HS r'
55185.592522 0.99995 0.00471 HS r'
55185.595920 1.00144 0.00473 HS r'
55185.599299 0.99810 0.00473 HS r'
55185.602673 0.99981 0.00482 HS r'
55185.606057 0.99265 0.00469 HS r'
55185.609444 0.99695 0.00464 HS r'
55185.612827 1.00807 0.00459 HS r'
55185.616209 1.00057 0.00462 HS r'
55185.619588 1.00662 0.00463 HS r'
55185.622969 1.00747 0.00464 HS r'
55185.624927 0.99779 0.00490 HS r'
55185.626366 0.99871 0.00467 HS r'
55185.628288 1.01301 0.00501 HS r'
55185.629657 1.00448 0.00466 HS r'
55185.631577 1.00753 0.00526 HS r'
55185.633066 0.99870 0.00463 HS r'
55185.636448 1.00410 0.00465 HS r'
55185.639830 1.01084 0.00460 HS r'
55185.643233 0.99671 0.00468 HS r'
55185.646606 0.99764 0.00470 HS r'
55185.650015 1.00132 0.00461 HS r'
55185.653404 1.00898 0.00467 HS r'
55185.656790 1.00475 0.00464 HS r'
55185.660174 1.01520 0.00453 HS r'
55185.663554 0.99616 0.00466 HS r'
55185.666941 0.99991 0.00465 HS r'
55185.673630 1.00676 0.00458 HS r'
55185.677026 0.99558 0.00479 HS r'
55185.680417 0.99705 0.00472 HS r'
55185.683817 1.00262 0.00458 HS r'
55185.687241 1.00041 0.00462 HS r'
55185.690671 0.99651 0.00467 HS r'
55185.694082 1.00696 0.00467 HS r'
55185.697506 0.99737 0.00469 HS r'
55185.700897 1.00869 0.00464 HS r'
55185.704284 1.00427 0.00467 HS r'
55185.707683 0.99609 0.00463 HS r'
55185.711083 0.99803 0.00464 HS r'
55185.714480 1.01132 0.00455 HS r'
55185.717886 1.00153 0.00468 HS r'
55185.721283 0.99942 0.00464 HS r'
55185.724671 0.99866 0.00468 HS r'
55185.728078 0.99553 0.00466 HS r'
55185.731466 1.00993 0.00459 HS r'
55185.734831 0.99878 0.00462 HS r'
55185.738227 0.99145 0.00467 HS r'
55185.741628 1.00646 0.00468 HS r'
55185.745015 1.00010 0.00466 HS r'
55185.748406 0.99554 0.00468 HS r'
55185.751819 1.00777 0.00466 HS r'
55185.755239 0.99835 0.00458 HS r'
55185.758663 0.99229 0.00472 HS r'
55185.762059 0.98495 0.00469 HS r'
55185.765449 0.99999 0.00465 HS r'
55185.768848 0.99826 0.00472 HS r'
55185.772237 1.00322 0.00462 HS r'
55185.775624 1.00089 0.00463 HS r'
55185.778955 1.01144 0.00471 HS r'
55185.782351 1.01228 0.00466 HS r'
55185.785757 0.99947 0.00462 HS r'
55185.789155 1.01745 0.00465 HS r'
55185.792598 1.00745 0.00472 HS r'
55185.796018 1.00597 0.00464 HS r'
55185.799428 1.01014 0.00465 HS r'
55185.802818 1.00769 0.00472 HS r'
55185.806211 0.99432 0.00475 HS r'
55185.809617 0.98303 0.00480 HS r'
55185.813006 0.99546 0.00480 HS r'
55185.816405 1.00216 0.00479 HS r'
55185.819767 0.99258 0.00477 HS r'
55185.823167 1.00105 0.00473 HS r'
55185.826568 0.99766 0.00484 HS r'
55185.829967 0.99319 0.00483 HS r'
55185.833362 0.99776 0.00474 HS r'
55185.836784 1.00279 0.00476 HS r'
55185.843609 1.00475 0.00479 HS r'
55185.846991 0.99576 0.00484 HS r'
55185.850402 0.99880 0.00486 HS r'
55185.853805 0.99584 0.00494 HS r'
55185.857244 0.99412 0.00493 HS r'
55185.860671 0.99315 0.00512 HS r'
55185.863998 0.99999 0.00551 HS r'
55186.285316 0.98437 0.00601 HS r'
55186.288669 0.97908 0.01074 HS r'
55186.291968 0.99637 0.00956 HS r'
55186.321684 1.00314 0.00516 HS r'
55186.325044 1.00168 0.00482 HS r'
55186.328435 1.02918 0.00498 HS r'
55186.331837 1.00277 0.00467 HS r'
55186.335255 1.00141 0.00478 HS r'
55186.422028 1.00286 0.00480 HS r'
55186.425422 0.99695 0.00525 HS r'
55186.428801 1.00006 0.00459 HS r'
55186.432204 1.00308 0.00457 HS r'
55186.435611 1.00378 0.00460 HS r'
55186.439031 0.99708 0.00454 HS r'
55186.442415 1.00203 0.00454 HS r'
55186.445869 1.00547 0.00450 HS r'
55186.449276 0.98222 0.00457 HS r'
55186.452658 0.99073 0.00456 HS r'
55186.456052 0.99006 0.00464 HS r'
55186.459491 1.01397 0.00455 HS r'
55186.462895 1.00795 0.00457 HS r'
55186.466276 1.00979 0.00450 HS r'
55186.469657 1.00062 0.00469 HS r'
55186.473044 1.00277 0.00464 HS r'
55186.476421 0.98272 0.00473 HS r'
55186.479856 0.99784 0.00467 HS r'
55186.483268 0.99740 0.00465 HS r'
55186.486711 0.99364 0.00465 HS r'
55186.490138 1.00404 0.00460 HS r'
55186.493570 0.99593 0.00455 HS r'
55186.496972 0.98483 0.00462 HS r'
55186.500367 0.99271 0.00458 HS r'
55186.503755 0.99817 0.00452 HS r'
55186.507145 1.00294 0.00451 HS r'
55186.510557 1.00905 0.00453 HS r'
55186.513950 0.98844 0.00464 HS r'
55186.517356 1.01542 0.00450 HS r'
55186.520766 1.00438 0.00458 HS r'
55186.524163 0.99776 0.00457 HS r'
55186.527586 0.99877 0.00456 HS r'
55186.530986 0.99664 0.00453 HS r'
55186.534381 1.01048 0.00455 HS r'
55186.537768 1.00328 0.00456 HS r'
55186.541138 1.00719 0.00456 HS r'
55186.544492 1.00329 0.00465 HS r'
55186.547932 1.00158 0.00470 HS r'
55186.551329 0.99799 0.00463 HS r'
55186.554724 0.98925 0.00461 HS r'
55186.558109 1.00460 0.00449 HS r'
55186.561531 0.99257 0.00460 HS r'
55186.564911 1.00147 0.00458 HS r'
55186.568303 1.00860 0.00462 HS r'
55186.571716 1.00190 0.00460 HS r'
55186.575113 1.00501 0.00460 HS r'
55186.578503 1.00794 0.00457 HS r'
55186.581891 0.98520 0.00465 HS r'
55186.583742 0.99890 0.00476 HS r'
55186.585267 0.99811 0.00463 HS r'
55186.587159 1.01069 0.00480 HS r'
55186.588650 0.99910 0.00469 HS r'
55186.590529 0.99957 0.00482 HS r'
55186.592034 0.98487 0.00474 HS r'
55186.593942 1.01091 0.00470 HS r'
55186.595420 1.00943 0.00463 HS r'
55186.597339 0.99798 0.00471 HS r'
55186.598798 1.02842 0.00458 HS r'
55186.600719 1.00382 0.00469 HS r'
55186.602197 1.01233 0.00467 HS r'
55186.604106 1.00537 0.00475 HS r'
55186.605582 1.00805 0.00475 HS r'
55186.607488 0.99619 0.00474 HS r'
55186.608972 1.00219 0.00464 HS r'
55186.610850 0.99377 0.00472 HS r'
55186.612345 0.99562 0.00479 HS r'
55186.614242 0.99782 0.00470 HS r'
55186.615706 0.98617 0.00486 HS r'
55186.617633 1.00972 0.00479 HS r'
55186.619060 0.99227 0.00484 HS r'
55186.621026 1.00946 0.00474 HS r'
55186.622349 0.99804 0.00487 HS r'
55186.624427 1.00097 0.00464 HS r'
55186.625622 0.98268 0.00493 HS r'
55186.627795 1.00000 0.00471 HS r'
55186.629036 0.99849 0.00516 HS r'
55186.631153 1.00348 0.00471 HS r'
55186.632392 0.99218 0.00527 HS r'
55186.634542 1.00715 0.00470 HS r'
55186.637943 0.99953 0.00467 HS r'
55186.641334 0.99755 0.00468 HS r'
55186.644731 0.99880 0.00461 HS r'
55186.648138 0.99476 0.00468 HS r'
55186.651532 0.99596 0.00459 HS r'
55186.654914 1.00273 0.00464 HS r'
55186.658311 0.99788 0.00462 HS r'
55186.661707 0.99830 0.00457 HS r'
55186.665125 0.99822 0.00471 HS r'
55186.668540 1.00112 0.00460 HS r'
55186.671935 1.00156 0.00466 HS r'
55186.675344 0.98320 0.00472 HS r'
55186.678747 1.00539 0.00464 HS r'
55186.682137 1.00387 0.00463 HS r'
55186.685531 1.01095 0.00453 HS r'
55186.688918 1.01174 0.00466 HS r'
55186.692299 0.99467 0.00464 HS r'
55186.695654 1.00279 0.00473 HS r'
55186.699047 0.99166 0.00471 HS r'
55186.702441 1.00004 0.00465 HS r'
55186.705829 1.00443 0.00465 HS r'
55186.709221 0.99947 0.00465 HS r'
55186.712600 0.98530 0.00469 HS r'
55186.715991 0.99808 0.00460 HS r'
55186.719374 0.99706 0.00465 HS r'
55186.722742 0.98952 0.00466 HS r'
55186.726103 1.00016 0.00463 HS r'
55186.729491 1.00407 0.00461 HS r'
55186.732874 0.99798 0.00458 HS r'
55186.736272 1.00804 0.00458 HS r'
55186.739650 0.99632 0.00460 HS r'
55186.743001 0.99124 0.00472 HS r'
55186.746381 0.98265 0.00472 HS r'
55186.749774 0.99863 0.00469 HS r'
55186.753137 0.99079 0.00474 HS r'
55186.756505 1.00229 0.00468 HS r'
55186.759892 0.98852 0.00465 HS r'
55186.763272 0.99776 0.00472 HS r'
55186.766666 0.99377 0.00467 HS r'
55186.770043 0.99965 0.00471 HS r'
55186.773428 0.99284 0.00466 HS r'
55186.776821 0.99471 0.00475 HS r'
55186.780200 1.01162 0.00467 HS r'
55186.783578 0.99722 0.00473 HS r'
55186.786961 1.00000 0.00468 HS r'
55186.790354 0.99850 0.00475 HS r'
55186.793742 1.00289 0.00475 HS r'
55186.797132 1.00531 0.00477 HS r'
55186.800534 0.99267 0.00478 HS r'
55186.803903 0.98942 0.00479 HS r'
55186.807295 1.01158 0.00468 HS r'
55186.810666 0.99872 0.00472 HS r'
55186.814064 1.00006 0.00475 HS r'
55186.817465 0.99585 0.00478 HS r'
55186.820811 1.00640 0.00482 HS r'
55186.824205 1.00535 0.00479 HS r'
55186.827610 0.99789 0.00488 HS r'
55186.831007 0.99679 0.00481 HS r'
55186.834392 0.98456 0.00485 HS r'
55186.837802 0.98611 0.00494 HS r'
55186.841222 1.00831 0.00483 HS r'
55186.844630 1.01031 0.00486 HS r'
55186.848034 0.99541 0.00492 HS r'
55186.851435 0.99580 0.00493 HS r'
55186.854854 1.00478 0.00494 HS r'
55186.858257 1.00618 0.00514 HS r'
55186.861651 1.01816 0.00532 HS r'
55186.865036 0.99153 0.00611 HS r'
55187.860845 0.99247 0.00534 HS r'
55187.864219 0.99879 0.00557 HS r'
55188.581524 1.00255 0.00477 HS r'
55188.584938 0.99703 0.00474 HS r'
55188.588323 0.99515 0.00490 HS r'
55188.591696 0.99571 0.00485 HS r'
55188.595086 1.00018 0.00483 HS r'
55188.598461 0.99584 0.00489 HS r'
55188.601831 0.99577 0.00484 HS r'
55188.605223 1.00195 0.00480 HS r'
55188.608599 1.00147 0.00484 HS r'
55188.612000 0.99189 0.00476 HS r'
55188.615376 0.98883 0.00483 HS r'
55188.618746 1.00126 0.00489 HS r'
55188.622139 0.99198 0.00480 HS r'
55188.625532 0.99114 0.00478 HS r'
55188.628919 0.98160 0.00482 HS r'
55188.632307 0.98457 0.00476 HS r'
55188.635701 0.97660 0.00488 HS r'
55188.639104 0.98456 0.00481 HS r'
55188.642493 0.98479 0.00473 HS r'
55188.645882 0.98382 0.00476 HS r'
55188.649264 0.96878 0.00475 HS r'
55188.652655 0.99155 0.00470 HS r'
55188.655972 0.97852 0.00477 HS r'
55188.659350 0.98571 0.00480 HS r'
55188.662758 0.96860 0.00482 HS r'
55188.666177 0.98530 0.00471 HS r'
55188.669571 0.98357 0.00469 HS r'
55188.672981 0.99088 0.00461 HS r'
55188.676372 0.99912 0.00463 HS r'
55188.679733 0.97963 0.00466 HS r'
55188.683116 0.98561 0.00475 HS r'
55188.686517 0.98883 0.00472 HS r'
55188.693292 0.97819 0.00473 HS r'
55188.696665 0.98814 0.00469 HS r'
55188.700058 0.98980 0.00477 HS r'
55188.703459 0.98768 0.00478 HS r'
55188.706849 0.99837 0.00468 HS r'
55188.710242 1.00194 0.00475 HS r'
55188.713548 0.99004 0.00460 HS r'
55188.716841 0.99739 0.00472 HS r'
55188.720140 0.98802 0.00474 HS r'
55188.723460 1.00236 0.00470 HS r'
55188.726757 0.99690 0.00468 HS r'
55188.730057 0.99314 0.00473 HS r'
55188.733356 0.98915 0.00476 HS r'
55188.736662 1.01354 0.00459 HS r'
55188.740006 1.00055 0.00469 HS r'
55188.743318 0.99331 0.00465 HS r'
55188.746678 0.99937 0.00465 HS r'
55188.749986 0.99740 0.00473 HS r'
55188.753326 0.99195 0.00471 HS r'
55188.756627 0.99295 0.00470 HS r'
55188.759933 0.98997 0.00464 HS r'
55188.763278 1.00279 0.00466 HS r'
55188.766583 0.99572 0.00473 HS r'
55188.769875 0.99038 0.00471 HS r'
55188.773156 1.00620 0.00472 HS r'
55188.776540 0.99741 0.00482 HS r'
55188.779825 1.00449 0.00474 HS r'
55188.783149 0.99799 0.00481 HS r'
55188.786456 0.98524 0.00480 HS r'
55188.789769 1.00356 0.00469 HS r'
55188.793069 1.00638 0.00472 HS r'
55188.796380 1.01675 0.00473 HS r'
55188.799632 0.99397 0.00478 HS r'
55188.802984 1.00074 0.00487 HS r'
55188.806306 1.01092 0.00476 HS r'
55188.809734 0.99641 0.00484 HS r'
55188.813136 1.01327 0.00478 HS r'
55188.816536 0.99270 0.00483 HS r'
55188.819934 1.00256 0.00481 HS r'
55188.823351 1.00522 0.00480 HS r'
55188.826752 0.99797 0.00484 HS r'
55188.830163 0.99403 0.00487 HS r'
55188.833559 1.00147 0.00490 HS r'
55188.836940 0.99304 0.00491 HS r'
55188.840367 1.00330 0.00488 HS r'
55188.843787 1.00989 0.00484 HS r'
55188.847197 1.00122 0.00499 HS r'
55188.850637 1.00209 0.00494 HS r'
55188.854060 0.99760 0.00502 HS r'
55188.857491 0.99371 0.00503 HS r'
55188.860924 0.99038 0.00519 HS r'
55188.864347 0.99550 0.00533 HS r'
55188.867728 1.01195 0.00612 HS r'
55189.581250 1.00876 0.00471 HS r'
55189.584664 0.99735 0.00482 HS r'
55189.588044 0.99620 0.00470 HS r'
55189.591444 1.00135 0.00481 HS r'
55189.594837 0.99699 0.00484 HS r'
55189.598123 0.98547 0.00486 HS r'
55189.601517 0.99703 0.00483 HS r'
55189.604905 0.99775 0.00472 HS r'
55189.608288 1.00832 0.00471 HS r'
55189.611640 0.99912 0.00472 HS r'
55189.615010 1.00515 0.00474 HS r'
55189.618379 0.99557 0.00469 HS r'
55189.621760 1.00485 0.00467 HS r'
55189.625105 0.99810 0.00468 HS r'
55189.628493 1.01007 0.00465 HS r'
55189.631886 1.00191 0.00467 HS r'
55189.635260 0.99549 0.00467 HS r'
55189.638645 1.00575 0.00464 HS r'
55189.642053 1.00387 0.00462 HS r'
55189.645442 0.99307 0.00465 HS r'
55189.648829 1.00271 0.00463 HS r'
55189.652217 1.01571 0.00462 HS r'
55189.655613 0.99595 0.00467 HS r'
55189.659008 1.00335 0.00465 HS r'
55189.662410 1.00578 0.00463 HS r'
55189.665813 1.00517 0.00461 HS r'
55189.669219 0.99438 0.00459 HS r'
55189.672619 0.99080 0.00456 HS r'
55189.676023 1.00177 0.00456 HS r'
55189.679431 1.00042 0.00456 HS r'
55189.682842 1.00994 0.00452 HS r'
55189.686242 0.99932 0.00458 HS r'
55189.689626 1.00576 0.00451 HS r'
55189.693022 1.00583 0.00461 HS r'
55189.696440 0.99858 0.00466 HS r'
55189.699838 1.00542 0.00464 HS r'
55189.703226 0.99038 0.00467 HS r'
55189.706621 0.98206 0.00462 HS r'
55189.710029 0.99719 0.00452 HS r'
55189.713413 0.99068 0.00463 HS r'
55189.716806 0.99908 0.00462 HS r'
55189.720214 1.00708 0.00453 HS r'
55189.723617 1.02533 0.00456 HS r'
55189.727028 1.00429 0.00459 HS r'
55189.730446 1.01598 0.00461 HS r'
55189.733860 1.00221 0.00458 HS r'
55189.737276 0.98941 0.00456 HS r'
55189.740660 0.98952 0.00466 HS r'
55189.744053 1.00218 0.00455 HS r'
55189.747458 1.00579 0.00460 HS r'
55189.750857 1.00578 0.00469 HS r'
55189.754254 1.00071 0.00462 HS r'
55189.757645 1.00221 0.00465 HS r'
55189.761047 0.99856 0.00469 HS r'
55189.764456 1.00830 0.00466 HS r'
55189.767862 0.99306 0.00458 HS r'
55189.771259 0.99069 0.00469 HS r'
55189.774651 1.00655 0.00467 HS r'
55189.778066 0.99638 0.00467 HS r'
55189.781466 1.00029 0.00468 HS r'
55189.784872 1.00165 0.00458 HS r'
55189.788268 0.98996 0.00472 HS r'
55189.791664 1.00603 0.00471 HS r'
55189.795068 1.00123 0.00466 HS r'
55189.798450 1.00018 0.00472 HS r'
55189.801865 0.99792 0.00472 HS r'
55189.805264 0.98553 0.00473 HS r'
55189.808647 1.01042 0.00471 HS r'
55189.812061 1.00792 0.00471 HS r'
55189.815452 1.00159 0.00474 HS r'
55189.818876 1.00314 0.00474 HS r'
55189.822303 1.00725 0.00475 HS r'
55189.825723 0.99381 0.00479 HS r'
55189.829154 0.99905 0.00476 HS r'
55189.832583 1.00310 0.00478 HS r'
55189.835993 1.00587 0.00476 HS r'
55189.839413 0.99913 0.00483 HS r'
55189.842793 0.99502 0.00482 HS r'
55189.846214 1.01019 0.00474 HS r'
55189.849633 1.00438 0.00484 HS r'
55189.853060 1.00915 0.00487 HS r'
55189.856458 0.99973 0.00491 HS r'
55189.859882 0.99888 0.00492 HS r'
55189.863294 1.02013 0.00509 HS r'
55189.866691 1.01479 0.00545 HS r'
55192.428129 0.96753 0.01104 HS r'
55192.447727 0.97267 0.00722 HS r'
55192.463967 0.97528 0.00677 HS r'
55192.473684 1.00040 0.00718 HS r'
55192.489789 0.99387 0.00538 HS r'
55192.515866 0.99849 0.00645 HS r'
55192.541741 0.98293 0.00636 HS r'
55192.557878 0.98890 0.00606 HS r'
55192.561168 1.00043 0.00705 HS r'
55192.567700 1.01138 0.00690 HS r'
55192.587337 0.98791 0.00714 HS r'
55192.593779 0.99922 0.00567 HS r'
55192.629531 0.99433 0.00672 HS r'
55194.310433 0.99736 0.00649 HS r'
55194.313747 0.99734 0.00669 HS r'
55194.317057 0.98835 0.00663 HS r'
55194.320352 0.99561 0.00619 HS r'
55194.323650 0.99792 0.00684 HS r'
55194.336588 1.00586 0.00930 HS r'
55194.339820 1.00803 0.00691 HS r'
55194.343080 1.00910 0.00618 HS r'
55194.346363 1.00846 0.00637 HS r'
55194.349640 0.99231 0.00627 HS r'
55194.352937 1.00909 0.00624 HS r'
55194.356220 1.01251 0.00626 HS r'
55194.359516 1.00294 0.00622 HS r'
55194.362810 1.00825 0.00598 HS r'
55194.366097 1.01459 0.00626 HS r'
55194.369389 0.99056 0.00636 HS r'
55194.372674 0.99658 0.00655 HS r'
55194.375945 1.00050 0.00673 HS r'
55194.379246 0.98822 0.00921 HS r'
55194.392141 1.01315 0.01007 HS r'
55194.495247 0.97409 0.00581 HS r'
55194.498558 1.01019 0.00572 HS r'
55194.501851 1.00435 0.00553 HS r'
55194.505205 1.00894 0.00560 HS r'
55194.508512 0.99742 0.00570 HS r'
55194.511840 0.99108 0.00582 HS r'
55194.515156 0.97718 0.00560 HS r'
55194.518504 0.99682 0.00568 HS r'
55194.521810 1.01041 0.00553 HS r'
55194.525098 1.00393 0.00552 HS r'
55194.528465 0.99205 0.00553 HS r'
55194.531781 1.01852 0.00561 HS r'
55194.535090 1.00594 0.00534 HS r'
55194.538398 0.99132 0.00562 HS r'
55194.541723 1.00810 0.00536 HS r'
55194.545042 0.99944 0.00567 HS r'
55194.548382 0.98511 0.00526 HS r'
55194.551703 1.00778 0.00543 HS r'
55194.555052 0.98967 0.00501 HS r'
55194.558417 0.99727 0.00513 HS r'
55194.561771 1.00677 0.00499 HS r'
55194.565138 0.98104 0.00485 HS r'
55194.568501 0.99356 0.00500 HS r'
55194.571893 0.99998 0.00491 HS r'
55194.575260 1.00131 0.00480 HS r'
55194.578639 1.00082 0.00477 HS r'
55194.582007 0.99004 0.00484 HS r'
55194.585392 1.00627 0.00480 HS r'
55194.588760 1.00473 0.00480 HS r'
55194.592134 1.00041 0.00478 HS r'
55194.595525 1.00899 0.00483 HS r'
55194.598900 1.00155 0.00479 HS r'
55194.602231 0.98363 0.00490 HS r'
55194.605605 1.01015 0.00487 HS r'
55194.608961 0.99171 0.00492 HS r'
55194.612247 1.01213 0.00494 HS r'
55194.615586 0.99659 0.00496 HS r'
55194.618886 0.99374 0.00495 HS r'
55194.622166 0.98591 0.00506 HS r'
55194.625510 1.01603 0.00518 HS r'
55195.284423 1.00499 0.01507 HS r'
55195.287661 1.01908 0.00864 HS r'
55195.290908 1.01677 0.00840 HS r'
55195.294178 1.01002 0.00733 HS r'
55195.297455 1.00567 0.00704 HS r'
55195.300716 1.00303 0.00694 HS r'
55195.304001 0.99693 0.00756 HS r'
55195.307257 0.99335 0.00700 HS r'
55195.310549 1.00550 0.00730 HS r'
55195.313832 1.00400 0.00682 HS r'
55195.317102 0.99034 0.00667 HS r'
55195.320379 0.99802 0.00724 HS r'
55195.323656 1.01278 0.00703 HS r'
55195.326964 0.99052 0.00752 HS r'
55195.330257 0.99339 0.00669 HS r'
55195.333557 1.02461 0.00700 HS r'
55195.336838 1.01282 0.00702 HS r'
55195.340136 1.00672 0.00642 HS r'
55195.343411 1.00910 0.00639 HS r'
55195.346687 0.99302 0.00667 HS r'
55195.349971 1.00379 0.00719 HS r'
55195.353229 0.99535 0.00672 HS r'
55195.356516 0.99948 0.00747 HS r'
55195.359766 0.99560 0.00806 HS r'
55195.363027 1.01043 0.00709 HS r'
55195.366300 0.98688 0.00694 HS r'
55195.369573 1.02074 0.00613 HS r'
55195.372842 1.01830 0.00675 HS r'
55195.376120 0.99528 0.00683 HS r'
55195.379394 0.98074 0.00780 HS r'
55195.382657 0.97817 0.00702 HS r'
55195.385936 1.00534 0.00698 HS r'
55195.389220 1.00128 0.00665 HS r'
55195.392504 0.99089 0.00731 HS r'
55195.395792 0.99820 0.00739 HS r'
55195.399058 0.99479 0.00760 HS r'
55195.402335 1.00233 0.00737 HS r'
55195.405604 1.01036 0.00767 HS r'
55195.408901 0.98778 0.00835 HS r'
55195.412183 0.98710 0.00705 HS r'
55195.415443 0.99734 0.00678 HS r'
55195.418721 0.99890 0.00715 HS r'
55195.421976 1.00305 0.00793 HS r'
55195.425292 1.00489 0.00712 HS r'
55195.428590 1.00885 0.00782 HS r'
55195.431856 1.01120 0.00789 HS r'
55195.435128 0.98339 0.00879 HS r'
55195.438409 0.98477 0.00849 HS r'
55195.441683 0.98538 0.00953 HS r'
55195.444970 1.00879 0.00750 HS r'
55195.448221 1.01519 0.00749 HS r'
55195.451483 1.00121 0.00780 HS r'
55195.454746 1.00978 0.00850 HS r'
55195.458008 1.02084 0.00799 HS r'
55195.461281 0.99489 0.00836 HS r'
55195.464596 1.00506 0.00817 HS r'
55195.467852 0.99481 0.00750 HS r'
55195.471130 0.99856 0.00739 HS r'
55195.474389 0.99573 0.00735 HS r'
55195.477657 1.00381 0.00805 HS r'
55195.480904 0.98824 0.00873 HS r'
55195.484172 1.02055 0.01021 HS r'
55195.487425 1.00784 0.01050 HS r'
55195.490676 1.00078 0.00878 HS r'
55195.493919 1.00702 0.00986 HS r'
55195.497163 0.99685 0.00843 HS r'
55195.500417 0.99731 0.00713 HS r'
55195.503682 0.99464 0.00694 HS r'
55195.506946 1.00077 0.00737 HS r'
55195.510234 0.98405 0.00686 HS r'
55195.513497 1.00207 0.00735 HS r'
55195.516773 0.98116 0.00778 HS r'
55195.520041 0.98831 0.00783 HS r'
55195.523292 0.99649 0.00753 HS r'
55195.526558 0.99944 0.00820 HS r'
55195.529813 1.00145 0.00815 HS r'
55195.533074 1.00705 0.00777 HS r'
55195.536311 0.99326 0.00787 HS r'
55195.538264 0.99937 0.00784 HS r'
55195.539572 0.97298 0.00823 HS r'
55195.541542 0.99738 0.00663 HS r'
55195.542845 0.99086 0.00828 HS r'
55195.544829 0.99557 0.00643 HS r'
55195.546099 1.00170 0.00761 HS r'
55195.548107 1.00619 0.00664 HS r'
55195.549342 1.02487 0.00654 HS r'
55195.551388 1.01570 0.00665 HS r'
55195.552627 1.02536 0.00732 HS r'
55195.554690 1.00834 0.00630 HS r'
55195.555888 1.01838 0.00723 HS r'
55195.557973 1.00809 0.00660 HS r'
55195.559173 0.99796 0.00710 HS r'
55195.561258 0.99811 0.00610 HS r'
55195.562444 1.02145 0.00658 HS r'
55195.564546 1.00196 0.00651 HS r'
55195.565718 1.00965 0.00665 HS r'
55195.567831 0.99284 0.00631 HS r'
55195.569014 1.00996 0.00710 HS r'
55195.571118 0.99304 0.00645 HS r'
55195.572288 0.99345 0.00688 HS r'
55195.574430 0.99929 0.00634 HS r'
55195.575541 1.00600 0.00654 HS r'
55195.577722 1.00159 0.00607 HS r'
55195.578835 1.02276 0.00722 HS r'
55195.580985 1.00426 0.00604 HS r'
55195.584283 0.99541 0.00621 HS r'
55195.587577 0.99758 0.00592 HS r'
55195.590875 0.99551 0.00600 HS r'
55195.594165 0.99079 0.00604 HS r'
55195.594980 1.01296 0.00789 HS r'
55195.597477 0.99111 0.00603 HS r'
55195.600770 0.99617 0.00612 HS r'
55195.604065 1.00689 0.00586 HS r'
55195.607372 0.99585 0.00607 HS r'
55195.607993 0.98672 0.00572 HS r'
55195.610659 1.00274 0.00578 HS r'
55195.611326 1.00134 0.00546 HS r'
55195.613989 1.01172 0.00610 HS r'
55195.614666 1.01763 0.00597 HS r'
55195.617288 0.99596 0.00571 HS r'
55195.617927 1.00016 0.00551 HS r'
55195.620585 1.01161 0.00593 HS r'
55195.621288 1.01770 0.00558 HS r'
55195.623899 1.00590 0.00578 HS r'
55195.624615 1.01752 0.00584 HS r'
55195.627197 1.01551 0.00593 HS r'
55195.630491 0.99436 0.00606 HS r'
55195.633790 1.01278 0.00565 HS r'
55195.637080 1.00539 0.00560 HS r'
55195.640346 1.00834 0.00583 HS r'
55195.643654 1.00972 0.00557 HS r'
55195.646947 0.99910 0.00610 HS r'
55195.650253 1.00791 0.00603 HS r'
55195.653589 0.99527 0.00631 HS r'
55195.656899 1.01357 0.00562 HS r'
55195.660215 0.98712 0.00592 HS r'
55195.663525 0.99526 0.00574 HS r'
55195.666787 1.00001 0.00551 HS r'
55195.670040 0.98992 0.00625 HS r'
55195.673352 1.00042 0.00605 HS r'
55195.676613 0.99897 0.00561 HS r'
55195.679943 0.99464 0.00576 HS r'
55195.683245 1.01790 0.00570 HS r'
55195.686547 1.00053 0.00585 HS r'
55195.689840 0.98940 0.00594 HS r'
55195.693133 0.98685 0.00603 HS r'
55195.696411 0.98835 0.00564 HS r'
55195.699690 0.99453 0.00614 HS r'
55195.703004 0.99124 0.00601 HS r'
55195.706295 0.99556 0.00581 HS r'
55195.709584 0.99653 0.00604 HS r'
55195.712905 1.00465 0.00573 HS r'
55195.716210 1.00234 0.00579 HS r'
55195.719511 0.99653 0.00609 HS r'
55195.722796 1.00616 0.00590 HS r'
55195.726085 0.99620 0.00594 HS r'
55195.729383 1.00118 0.00584 HS r'
55195.732673 0.97555 0.00569 HS r'
55195.735974 1.00404 0.00580 HS r'
55195.739266 1.00542 0.00613 HS r'
55195.742561 1.00357 0.00613 HS r'
55195.745862 0.99293 0.00613 HS r'
55195.749159 0.98772 0.00630 HS r'
55195.752465 0.99597 0.00568 HS r'
55195.755760 0.98125 0.00615 HS r'
55195.759049 1.00045 0.00605 HS r'
55195.762345 0.99826 0.00592 HS r'
55195.765630 0.99376 0.00632 HS r'
55195.768947 1.00251 0.00601 HS r'
55195.772258 1.01290 0.00611 HS r'
55195.775548 1.00690 0.00643 HS r'
55195.778848 1.00088 0.00644 HS r'
55195.782137 0.99138 0.00602 HS r'
55195.785456 1.00026 0.00593 HS r'
55195.788765 0.99927 0.00602 HS r'
55195.792057 0.98527 0.00586 HS r'
55195.795364 0.99615 0.00598 HS r'
55195.798658 0.98672 0.00587 HS r'
55195.801949 1.00978 0.00595 HS r'
55195.805251 1.00232 0.00615 HS r'
55195.808547 1.00373 0.00595 HS r'
55195.811854 0.99122 0.00604 HS r'
55195.815152 0.99499 0.00577 HS r'
55195.818452 1.00433 0.00614 HS r'
55195.821769 1.00415 0.00598 HS r'
55195.825080 0.98814 0.00579 HS r'
55195.828391 1.01472 0.00625 HS r'
55195.831719 0.98529 0.00586 HS r'
55195.835025 0.99531 0.00561 HS r'
55195.838376 0.99530 0.00574 HS r'
55195.841656 1.00809 0.00539 HS r'
55195.844974 0.99449 0.00541 HS r'
55195.848336 1.00662 0.00534 HS r'
55195.851720 0.99571 0.00537 HS r'
55195.855117 1.00106 0.00516 HS r'
55195.858514 0.98822 0.00511 HS r'
55195.861924 0.99322 0.00532 HS r'
55195.865315 1.00360 0.00533 HS r'
55195.868703 1.00570 0.00557 HS r'
55196.538437 1.00455 0.00724 HS r'
55196.541706 1.01046 0.00707 HS r'
55196.544982 0.99613 0.00792 HS r'
55196.548268 1.00310 0.00627 HS r'
55196.551553 1.01569 0.00747 HS r'
55196.554834 1.00113 0.00700 HS r'
55196.558116 1.00624 0.00704 HS r'
55196.561396 0.99008 0.00676 HS r'
55196.564671 0.99764 0.00720 HS r'
55196.567951 1.00447 0.00675 HS r'
55196.571261 1.00115 0.00717 HS r'
55196.574553 0.97524 0.00729 HS r'
55196.577836 0.99674 0.00703 HS r'
55196.581096 1.01358 0.00663 HS r'
55196.584384 0.97808 0.00632 HS r'
55196.587677 1.00538 0.00673 HS r'
55196.590963 1.01451 0.00625 HS r'
55196.594265 0.99129 0.00626 HS r'
55196.597531 0.98767 0.00628 HS r'
55196.600827 0.98900 0.00647 HS r'
55196.604134 1.00187 0.00642 HS r'
55196.607390 0.97445 0.00652 HS r'
55196.610677 0.99567 0.00669 HS r'
55196.613972 0.98587 0.00728 HS r'
55196.617256 1.00257 0.00709 HS r'
55196.620565 0.99506 0.00649 HS r'
55196.623869 1.01389 0.00641 HS r'
55196.627178 1.00408 0.00625 HS r'
55196.630482 0.98878 0.00647 HS r'
55196.633763 0.99590 0.00636 HS r'
55196.637065 0.99585 0.00639 HS r'
55196.640355 0.99425 0.00571 HS r'
55196.643657 1.00235 0.00611 HS r'
55196.646948 0.98997 0.00595 HS r'
55196.650231 0.98861 0.00643 HS r'
55196.653515 1.00329 0.00647 HS r'
55196.656811 0.98844 0.00628 HS r'
55196.660097 0.99698 0.00602 HS r'
55196.663406 0.99320 0.00629 HS r'
55196.666704 0.98714 0.00608 HS r'
55196.670002 0.98997 0.00652 HS r'
55196.673325 0.98283 0.00603 HS r'
55196.676616 1.01839 0.00640 HS r'
55196.679913 1.01139 0.00607 HS r'
55196.683216 1.01273 0.00635 HS r'
55196.686500 0.98547 0.00668 HS r'
55196.689791 0.99385 0.00660 HS r'
55196.693065 0.98397 0.00653 HS r'
55196.696387 0.99258 0.00672 HS r'
55196.699686 1.00707 0.00611 HS r'
55196.702967 1.01474 0.00630 HS r'
55196.706252 1.01226 0.00628 HS r'
55196.709564 0.99543 0.00666 HS r'
55196.712851 1.00513 0.00642 HS r'
55196.716127 0.98848 0.00644 HS r'
55196.719404 1.00705 0.00613 HS r'
55196.722708 0.99311 0.00640 HS r'
55196.726000 1.00544 0.00679 HS r'
55196.729278 0.99252 0.00665 HS r'
55196.732576 1.00405 0.00634 HS r'
55196.735861 0.98150 0.00655 HS r'
55196.739160 1.00772 0.00644 HS r'
55196.742446 0.99915 0.00681 HS r'
55196.745726 1.00543 0.00704 HS r'
55196.748985 0.99104 0.00645 HS r'
55196.752259 1.00194 0.00656 HS r'
55196.755564 0.99981 0.00669 HS r'
55196.758840 0.98949 0.00693 HS r'
55196.762097 1.00190 0.00660 HS r'
55196.765380 1.00270 0.00684 HS r'
55196.768651 1.00466 0.00669 HS r'
55196.771865 0.98739 0.00693 HS r'
55196.775151 1.01404 0.00667 HS r'
55196.778430 1.00046 0.00644 HS r'
55196.781705 0.99014 0.00668 HS r'
55196.784973 0.99083 0.00691 HS r'
55196.788266 1.01456 0.00694 HS r'
55196.791555 1.00589 0.00705 HS r'
55196.794833 0.99825 0.00695 HS r'
55196.798102 0.99902 0.00712 HS r'
55196.801372 0.99905 0.00775 HS r'
55196.804658 1.00464 0.00727 HS r'
55196.807944 0.99581 0.00758 HS r'
55196.811210 0.98799 0.00708 HS r'
55196.814480 0.99566 0.00664 HS r'
55196.817763 1.01011 0.00688 HS r'
55196.821028 1.00702 0.00728 HS r'
55196.824291 0.99483 0.00712 HS r'
55196.827566 1.00376 0.00759 HS r'
55196.830839 1.00488 0.00800 HS r'
55196.834095 1.01357 0.00760 HS r'
55196.837367 0.99517 0.00711 HS r'
55196.840634 0.98287 0.00779 HS r'
55196.843901 1.02135 0.00702 HS r'
55196.847164 0.99317 0.00785 HS r'
55196.850432 0.98532 0.00812 HS r'
55196.853702 1.00118 0.00714 HS r'
55196.856971 0.97312 0.00797 HS r'
55196.860231 1.00014 0.00776 HS r'
55196.863508 1.00146 0.00797 HS r'
55197.538601 1.00500 0.00732 HS r'
55197.541890 0.99232 0.00756 HS r'
55197.545160 1.00765 0.00699 HS r'
55197.548436 0.98934 0.00733 HS r'
55197.551714 0.99344 0.00735 HS r'
55197.555031 1.00298 0.00744 HS r'
55197.558344 0.99481 0.00683 HS r'
55197.561639 1.00787 0.00688 HS r'
55197.564933 1.00792 0.00729 HS r'
55197.568229 0.98691 0.00688 HS r'
55197.571496 0.98453 0.00711 HS r'
55197.574756 0.99743 0.00659 HS r'
55197.578027 0.99175 0.00636 HS r'
55197.581299 0.99764 0.00698 HS r'
55197.584565 0.98361 0.00737 HS r'
55197.587826 0.98715 0.00697 HS r'
55197.591112 1.00771 0.00629 HS r'
55197.594375 0.99009 0.00690 HS r'
55197.597625 0.99087 0.00686 HS r'
55197.600901 1.01096 0.00662 HS r'
55197.604161 1.01584 0.00666 HS r'
55197.607427 0.98770 0.00728 HS r'
55197.610688 0.99633 0.00649 HS r'
55197.613972 1.00318 0.00653 HS r'
55197.617227 1.00177 0.00642 HS r'
55197.620502 1.00639 0.00644 HS r'
55197.623775 1.00520 0.00697 HS r'
55197.627036 0.98178 0.00712 HS r'
55197.630311 1.00854 0.00666 HS r'
55197.633585 1.01058 0.00640 HS r'
55197.636857 0.98710 0.00714 HS r'
55197.640126 1.02498 0.00667 HS r'
55197.643412 0.99844 0.00693 HS r'
55197.646671 0.99709 0.00678 HS r'
55197.649947 1.01369 0.00689 HS r'
55197.653227 0.99125 0.00702 HS r'
55197.656510 1.00129 0.00662 HS r'
55197.659788 0.99973 0.00641 HS r'
55197.663057 0.98325 0.00625 HS r'
55197.666344 1.00753 0.00659 HS r'
55197.669626 0.99018 0.00658 HS r'
55197.672898 0.99457 0.00636 HS r'
55197.676168 0.98556 0.00660 HS r'
55197.679443 0.99606 0.00687 HS r'
55197.682694 1.00618 0.00652 HS r'
55197.685965 1.00865 0.00630 HS r'
55197.689227 1.00382 0.00685 HS r'
55197.692441 1.00431 0.00653 HS r'
55197.695642 0.99746 0.00726 HS r'
55197.698897 0.99041 0.00697 HS r'
55197.702101 0.99404 0.00672 HS r'
55197.705387 1.00035 0.00679 HS r'
55197.708666 1.00384 0.00680 HS r'
55197.711931 1.00374 0.00682 HS r'
55197.715205 0.99703 0.00649 HS r'
55197.718459 0.99922 0.00673 HS r'
55197.721730 1.00512 0.00674 HS r'
55197.724996 0.99472 0.00655 HS r'
55197.728268 1.00744 0.00707 HS r'
55197.731533 0.99754 0.00716 HS r'
55197.734798 0.99986 0.00657 HS r'
55197.738065 1.01522 0.00633 HS r'
55197.741306 0.98995 0.00732 HS r'
55197.744584 1.00430 0.00677 HS r'
55197.747870 1.01197 0.00664 HS r'
55197.751137 1.01214 0.00666 HS r'
55197.757598 1.00184 0.00698 HS r'
55197.760867 0.98806 0.00736 HS r'
55197.764127 0.99821 0.00739 HS r'
55197.767394 1.00997 0.00675 HS r'
55197.770648 0.98766 0.00716 HS r'
55197.773935 0.99443 0.00722 HS r'
55197.777213 1.01472 0.00688 HS r'
55197.780489 1.00684 0.00706 HS r'
55197.783762 0.99316 0.00721 HS r'
55197.787011 1.02293 0.00717 HS r'
55197.790283 1.01700 0.00665 HS r'
55197.793547 1.00450 0.00767 HS r'
55197.796826 1.01965 0.00731 HS r'
55197.800118 1.00238 0.00687 HS r'
55197.803380 1.02428 0.00731 HS r'
55197.806651 1.00672 0.00788 HS r'
55197.809916 1.00631 0.00758 HS r'
55197.813173 1.00367 0.00715 HS r'
55197.816444 0.99396 0.00675 HS r'
55197.819706 0.99671 0.00784 HS r'
55197.822987 0.98813 0.00758 HS r'
55197.826246 0.99018 0.00799 HS r'
55197.829503 1.00729 0.00807 HS r'
55197.832775 0.98808 0.00781 HS r'
55197.836051 0.99437 0.00830 HS r'
55197.839317 1.02892 0.00772 HS r'
55197.842580 0.99211 0.00803 HS r'
55197.845828 1.00642 0.00792 HS r'
55197.849103 1.01069 0.00797 HS r'
55197.852366 0.97823 0.00881 HS r'
55197.855629 0.99232 0.00793 HS r'
55197.858890 0.98796 0.00877 HS r'
55197.862142 1.00378 0.00838 HS r'
55198.538721 1.00625 0.00568 HS r'
55198.542044 1.00555 0.00566 HS r'
55198.545361 0.99358 0.00567 HS r'
55198.548685 1.00939 0.00564 HS r'
55198.551940 1.00476 0.00561 HS r'
55198.555246 0.99129 0.00593 HS r'
55198.558571 1.00033 0.00579 HS r'
55198.561881 1.00015 0.00616 HS r'
55198.565186 1.01746 0.00620 HS r'
55198.568488 1.00364 0.00579 HS r'
55198.571785 1.00754 0.00563 HS r'
55198.575093 0.99680 0.00597 HS r'
55198.578391 0.99096 0.00642 HS r'
55198.581687 1.01149 0.00606 HS r'
55198.584975 1.00228 0.00627 HS r'
55198.588257 1.00554 0.00570 HS r'
55198.591562 0.98772 0.00602 HS r'
55198.594862 1.00921 0.00605 HS r'
55198.598166 1.00835 0.00599 HS r'
55198.601473 0.97972 0.00636 HS r'
55198.604775 0.99373 0.00543 HS r'
55198.608073 0.99343 0.00619 HS r'
55198.611376 0.98772 0.00608 HS r'
55198.614664 0.99838 0.00582 HS r'
55198.617959 1.00264 0.00598 HS r'
55198.621256 0.99280 0.00598 HS r'
55198.624552 1.00413 0.00629 HS r'
55198.627851 0.99960 0.00597 HS r'
55198.631148 0.99929 0.00595 HS r'
55198.634453 1.01161 0.00572 HS r'
55198.637765 0.99372 0.00581 HS r'
55198.641060 0.99333 0.00590 HS r'
55198.644361 0.99470 0.00604 HS r'
55198.647655 1.01137 0.00598 HS r'
55198.650954 0.98360 0.00628 HS r'
55198.654241 0.99201 0.00619 HS r'
55198.657542 0.98552 0.00629 HS r'
55198.660833 0.99367 0.00632 HS r'
55198.664144 0.99842 0.00600 HS r'
55198.667438 0.99214 0.00575 HS r'
55198.670759 0.98688 0.00607 HS r'
55198.674002 1.00558 0.00612 HS r'
55198.677314 0.99719 0.00616 HS r'
55198.680610 0.98019 0.00644 HS r'
55198.683903 0.99210 0.00615 HS r'
55198.687212 0.99431 0.00601 HS r'
55198.690502 0.98909 0.00573 HS r'
55198.693794 0.99484 0.00600 HS r'
55198.697106 0.98897 0.00602 HS r'
55198.700405 0.99508 0.00581 HS r'
55198.703708 0.99616 0.00603 HS r'
55198.706999 0.99519 0.00646 HS r'
55198.710312 0.99974 0.00616 HS r'
55198.713584 0.99482 0.00599 HS r'
55198.716880 0.98524 0.00617 HS r'
55198.720182 1.00191 0.00659 HS r'
55198.723454 1.01414 0.00596 HS r'
55198.726767 1.00242 0.00636 HS r'
55198.730069 1.01164 0.00581 HS r'
55198.733370 1.01529 0.00629 HS r'
55198.736660 0.99887 0.00620 HS r'
55198.739956 0.98349 0.00662 HS r'
55198.743265 1.00029 0.00606 HS r'
55198.746560 1.00073 0.00625 HS r'
55198.749868 1.02754 0.00617 HS r'
55198.753158 0.98325 0.00598 HS r'
55198.756443 0.99094 0.00583 HS r'
55198.759743 0.99623 0.00610 HS r'
55198.763049 0.99502 0.00629 HS r'
55198.766354 0.99925 0.00631 HS r'
55198.769648 0.98629 0.00594 HS r'
55198.772944 0.99038 0.00633 HS r'
55198.776239 1.00910 0.00607 HS r'
55198.779527 0.99374 0.00630 HS r'
55198.782815 0.99369 0.00674 HS r'
55198.786121 1.00066 0.00644 HS r'
55198.789413 1.00284 0.00632 HS r'
55198.792716 0.99928 0.00691 HS r'
55198.795997 1.00385 0.00629 HS r'
55198.799297 1.00262 0.00665 HS r'
55198.802594 1.00134 0.00664 HS r'
55198.805831 1.00174 0.00666 HS r'
55198.809112 0.99628 0.00673 HS r'
55198.812405 1.00311 0.00658 HS r'
55198.815704 1.02831 0.00653 HS r'
55198.819006 0.98272 0.00708 HS r'
55198.822304 1.00039 0.00677 HS r'
55198.825585 0.98884 0.00677 HS r'
55198.828867 0.98423 0.00746 HS r'
55198.832171 1.00357 0.00711 HS r'
55198.835450 1.01244 0.00710 HS r'
55198.838723 0.99270 0.00719 HS r'
55198.842015 0.98480 0.00718 HS r'
55198.845305 1.01260 0.00670 HS r'
55198.848559 1.01372 0.00669 HS r'
55198.855065 1.00098 0.00758 HS r'
55198.858334 1.00589 0.00771 HS r'
55198.861594 0.98932 0.00750 HS r'
55199.538778 1.00346 0.00559 HS r'
55199.542121 1.01331 0.00501 HS r'
55199.545506 0.99049 0.00493 HS r'
55199.548883 1.02067 0.00476 HS r'
55199.552259 1.01056 0.00476 HS r'
55199.555614 1.00122 0.00476 HS r'
55199.558994 1.00104 0.00484 HS r'
55199.562365 1.01340 0.00477 HS r'
55199.565739 0.98710 0.00503 HS r'
55199.569097 1.00268 0.00492 HS r'
55199.572465 1.00056 0.00490 HS r'
55199.575818 1.01248 0.00498 HS r'
55199.579162 1.01238 0.00498 HS r'
55199.582508 1.00354 0.00531 HS r'
55199.585850 1.00315 0.00539 HS r'
55199.589194 1.00134 0.00533 HS r'
55199.592522 1.00787 0.00533 HS r'
55199.595859 0.99209 0.00526 HS r'
55199.599204 0.99748 0.00530 HS r'
55199.602531 1.00160 0.00539 HS r'
55199.605865 0.99577 0.00547 HS r'
55199.609200 0.98987 0.00539 HS r'
55199.612531 0.99734 0.00564 HS r'
55199.615856 1.00317 0.00537 HS r'
55199.619200 0.99549 0.00531 HS r'
55199.622526 1.00705 0.00548 HS r'
55199.625842 1.00450 0.00529 HS r'
55199.629166 1.00164 0.00540 HS r'
55199.632507 1.00004 0.00553 HS r'
55199.635844 0.98535 0.00548 HS r'
55199.639172 0.99438 0.00539 HS r'
55199.642497 0.99752 0.00529 HS r'
55199.645822 0.99742 0.00525 HS r'
55199.649154 1.00179 0.00530 HS r'
55199.652473 1.01243 0.00536 HS r'
55199.655804 0.99203 0.00548 HS r'
55199.659147 0.99607 0.00556 HS r'
55199.662471 0.99649 0.00518 HS r'
55199.665730 0.99302 0.00538 HS r'
55199.669059 1.01580 0.00540 HS r'
55199.672398 0.99911 0.00523 HS r'
55199.675746 1.00650 0.00536 HS r'
55199.679093 1.01526 0.00549 HS r'
55199.682464 1.01363 0.00573 HS r'
55199.685821 0.99302 0.00542 HS r'
55199.689210 0.99628 0.00540 HS r'
55199.692543 1.00739 0.00537 HS r'
55199.695879 1.00296 0.00560 HS r'
55199.699238 1.00166 0.00569 HS r'
55199.702678 1.01563 0.00516 HS r'
55199.706079 0.99982 0.00554 HS r'
55199.709429 1.00162 0.00549 HS r'
55199.712808 0.99392 0.00557 HS r'
55199.716167 0.99995 0.00556 HS r'
55199.719491 0.99351 0.00540 HS r'
55199.722818 1.00003 0.00569 HS r'
55201.538938 1.00863 0.00522 HS r'
55201.542302 1.01018 0.00496 HS r'
55201.545672 0.99487 0.00489 HS r'
55201.549058 1.00276 0.00470 HS r'
55201.552444 0.99406 0.00483 HS r'
55201.555830 0.99656 0.00473 HS r'
55201.559214 0.99238 0.00471 HS r'
55201.562578 1.00445 0.00465 HS r'
55201.565975 1.00537 0.00471 HS r'
55201.569365 0.99383 0.00464 HS r'
55201.572733 1.00352 0.00469 HS r'
55201.576139 1.00450 0.00473 HS r'
55201.579526 0.99959 0.00469 HS r'
55201.582918 0.99919 0.00470 HS r'
55201.586317 0.99554 0.00465 HS r'
55201.589659 0.99642 0.00467 HS r'
55201.593030 1.02079 0.00466 HS r'
55201.596442 1.00560 0.00471 HS r'
55201.599840 0.98905 0.00466 HS r'
55201.603247 1.01377 0.00455 HS r'
55201.606623 1.00045 0.00461 HS r'
55201.610002 1.00513 0.00464 HS r'
55201.613403 0.98639 0.00463 HS r'
55201.616799 0.99350 0.00469 HS r'
55201.620210 1.00129 0.00461 HS r'
55201.623606 0.99790 0.00468 HS r'
55201.626999 1.00040 0.00460 HS r'
55201.630400 1.00608 0.00462 HS r'
55201.633797 0.99486 0.00469 HS r'
55201.637190 1.01743 0.00472 HS r'
55201.640585 0.99941 0.00480 HS r'
55201.643989 1.00048 0.00478 HS r'
55201.647375 1.00888 0.00474 HS r'
55201.650762 1.00558 0.00497 HS r'
55201.654117 0.99591 0.00491 HS r'
55201.657510 1.00416 0.00467 HS r'
55201.660880 0.99787 0.00474 HS r'
55201.667597 1.00306 0.00495 HS r'
55201.670993 1.00044 0.00468 HS r'
55201.674375 0.99419 0.00481 HS r'
55201.677748 1.01043 0.00483 HS r'
55201.681149 0.99981 0.00462 HS r'
55201.684504 1.00533 0.00476 HS r'
55201.687880 0.99183 0.00492 HS r'
55201.691256 1.00655 0.00485 HS r'
55201.694638 1.00698 0.00490 HS r'
55201.698014 1.00670 0.00479 HS r'
55201.701397 1.01063 0.00487 HS r'
55201.704697 1.01926 0.00480 HS r'
55201.707978 0.98861 0.00497 HS r'
55201.711276 1.00276 0.00497 HS r'
55201.714582 1.00362 0.00494 HS r'
55201.717796 1.00290 0.00484 HS r'
55201.721137 0.99327 0.00495 HS r'
55201.724435 0.99571 0.00493 HS r'
55201.727723 0.99600 0.00484 HS r'
55201.731072 1.00043 0.00489 HS r'
55201.734437 1.00419 0.00500 HS r'
55201.737803 1.00776 0.00487 HS r'
55201.741192 1.00237 0.00501 HS r'
55201.744546 0.99990 0.00518 HS r'
55201.747912 0.99502 0.00497 HS r'
55201.751266 1.00999 0.00497 HS r'
55201.754628 1.00663 0.00509 HS r'
55201.757985 0.99806 0.00499 HS r'
55201.761355 0.99463 0.00506 HS r'
55201.764734 0.98778 0.00511 HS r'
55201.768102 1.01059 0.00495 HS r'
55201.771483 0.99812 0.00524 HS r'
55201.774847 0.99567 0.00518 HS r'
55201.778209 1.01286 0.00510 HS r'
55201.781547 1.00484 0.00518 HS r'
55201.784895 1.00051 0.00521 HS r'
55201.788293 0.99833 0.00547 HS r'
55201.791644 1.00035 0.00509 HS r'
55201.795012 1.00405 0.00530 HS r'
55201.798406 1.00437 0.00525 HS r'
55201.801768 0.98388 0.00536 HS r'
55201.805138 1.00112 0.00528 HS r'
55201.808510 1.01356 0.00523 HS r'
55201.811901 0.99399 0.00549 HS r'
55201.815264 0.99727 0.00542 HS r'
55201.818639 1.00603 0.00527 HS r'
55201.821991 0.99930 0.00534 HS r'
55201.825360 0.99192 0.00577 HS r'
55201.828756 1.01222 0.00541 HS r'
55201.832073 0.98716 0.00566 HS r'
55201.835439 1.00179 0.00541 HS r'
55201.838802 1.01047 0.00559 HS r'
55201.842154 1.01244 0.00556 HS r'
55201.845538 1.00949 0.00587 HS r'
55201.848910 1.01153 0.00573 HS r'
55201.852256 0.99506 0.00584 HS r'
55204.285605 0.98833 0.00805 HS r'
55204.288915 0.99245 0.00518 HS r'
55204.292268 1.00840 0.00468 HS r'
55204.295653 1.00567 0.00616 HS r'
55204.378111 0.99834 0.00463 HS r'
55204.381458 0.99739 0.00459 HS r'
55204.384902 1.00393 0.00455 HS r'
55204.388307 0.99851 0.00462 HS r'
55204.391737 1.01126 0.00458 HS r'
55204.395126 0.98359 0.00461 HS r'
55204.398573 0.99382 0.00462 HS r'
55204.401972 0.99543 0.00462 HS r'
55204.405364 1.01362 0.00451 HS r'
55204.408760 1.00812 0.00453 HS r'
55204.412162 1.01132 0.00463 HS r'
55204.415481 0.99180 0.00461 HS r'
55204.418906 1.00431 0.00459 HS r'
55204.422310 1.00944 0.00462 HS r'
55204.425744 0.99264 0.00469 HS r'
55204.429157 0.99103 0.00461 HS r'
55204.432546 1.01704 0.00453 HS r'
55204.435929 1.01227 0.00457 HS r'
55204.439335 0.99676 0.00455 HS r'
55204.442713 0.99351 0.00468 HS r'
55204.446110 1.02024 0.00465 HS r'
55204.449511 0.99238 0.00465 HS r'
55204.452922 0.98734 0.00465 HS r'
55204.456349 1.00206 0.00472 HS r'
55204.459737 0.99216 0.00478 HS r'
55204.463120 0.98961 0.00476 HS r'
55204.466535 1.00393 0.00467 HS r'
55204.469914 0.98586 0.00477 HS r'
55204.473289 1.00602 0.00461 HS r'
55204.476676 1.00713 0.00475 HS r'
55204.480062 1.00536 0.00474 HS r'
55204.483420 0.99705 0.00476 HS r'
55204.486808 1.00143 0.00484 HS r'
55204.490184 0.99012 0.00493 HS r'
55204.493553 0.99352 0.00478 HS r'
55204.496910 1.00448 0.00475 HS r'
55204.500285 0.98581 0.00474 HS r'
55204.503633 1.01578 0.00472 HS r'
55204.506982 1.00041 0.00490 HS r'
55204.510336 1.01029 0.00484 HS r'
55204.513790 0.99545 0.00473 HS r'
55204.520461 0.99621 0.00484 HS r'
55204.523845 0.99628 0.00488 HS r'
55204.527216 1.00288 0.00494 HS r'
55204.530573 0.99519 0.00510 HS r'
55204.533953 1.00665 0.00499 HS r'
55204.537315 1.00814 0.00485 HS r'
55204.540689 0.98318 0.00492 HS r'
55204.544073 0.99439 0.00504 HS r'
55204.547419 0.99291 0.00507 HS r'
55204.550775 0.99655 0.00503 HS r'
55204.554138 1.02287 0.00507 HS r'
55204.557481 0.99524 0.00523 HS r'
55204.560836 1.01338 0.00501 HS r'
55204.564217 1.01344 0.00493 HS r'
55204.567571 0.98418 0.00506 HS r'
55204.570931 1.00162 0.00520 HS r'
55204.574292 0.99070 0.00515 HS r'
55204.577649 1.00844 0.00508 HS r'
55204.581005 1.00727 0.00510 HS r'
55204.584361 1.00226 0.00515 HS r'
55204.587726 1.02258 0.00526 HS r'
55204.591071 1.00215 0.00520 HS r'
55204.594440 1.00818 0.00566 HS r'
55204.597787 1.00334 0.00604 HS r'
55207.289041 1.01189 0.00490 HS r'
55207.292406 0.99258 0.00477 HS r'
55207.295767 1.01260 0.00471 HS r'
55207.299126 0.99783 0.00557 HS r'
55207.352324 1.00071 0.00462 HS r'
55207.355726 1.01892 0.00463 HS r'
55207.359118 0.99604 0.00463 HS r'
55207.362525 1.01917 0.00457 HS r'
55207.365920 1.00378 0.00465 HS r'
55207.369305 1.00705 0.00465 HS r'
55207.372746 0.99477 0.00515 HS r'
55207.376132 1.00210 0.00475 HS r'
55207.379523 1.00271 0.00468 HS r'
55207.382914 0.99221 0.00484 HS r'
55212.476786 0.98886 0.00491 HS r'
55212.480390 1.01239 0.00469 HS r'
55212.483819 1.00157 0.00479 HS r'
55212.487211 0.99767 0.00481 HS r'
55212.490613 1.00177 0.00489 HS r'
55212.493992 1.00078 0.00513 HS r'
55212.497371 1.00227 0.00491 HS r'
55212.500740 0.98089 0.00488 HS r'
55212.504103 1.01199 0.00495 HS r'
55212.507506 1.00352 0.00498 HS r'
55212.510886 0.99774 0.00489 HS r'
55212.514257 1.01506 0.00519 HS r'
55212.537826 0.98908 0.00550 HS r'
55212.541190 0.99880 0.00510 HS r'
55212.544556 0.99620 0.00499 HS r'
55212.547907 0.99592 0.00489 HS r'
55212.551290 1.00963 0.00494 HS r'
55212.554647 1.00792 0.00475 HS r'
55212.558007 1.00080 0.00475 HS r'
55212.561038 1.00254 0.00519 HS r'
55212.561398 0.99985 0.00478 HS r'
55212.564510 1.01427 0.00487 HS r'
55212.564800 1.00693 0.00475 HS r'
55212.567907 1.00582 0.00499 HS r'
55212.568177 1.00006 0.00478 HS r'
55212.571301 0.99792 0.00506 HS r'
55212.571576 1.00369 0.00475 HS r'
55212.574677 1.00196 0.00514 HS r'
55212.574931 0.99436 0.00486 HS r'
55212.578311 0.99434 0.00474 HS r'
55212.581692 1.00660 0.00476 HS r'
55212.585076 0.99002 0.00482 HS r'
55212.588488 1.00796 0.00481 HS r'
55212.591873 0.99985 0.00477 HS r'
55212.595256 0.99928 0.00483 HS r'
55212.598644 0.99155 0.00478 HS r'
55212.602029 0.99497 0.00477 HS r'
55212.605439 0.99793 0.00471 HS r'
55212.608835 1.00751 0.00469 HS r'
55212.612242 0.99925 0.00469 HS r'
55212.615624 0.99992 0.00472 HS r'
55212.619032 0.99931 0.00472 HS r'
55212.622435 1.00438 0.00475 HS r'
55212.625681 1.00074 0.00479 HS r'
55212.629026 1.00646 0.00473 HS r'
55212.632377 0.99090 0.00482 HS r'
55212.635702 0.99480 0.00472 HS r'
55212.639062 1.00390 0.00472 HS r'
55212.642376 0.99944 0.00468 HS r'
55212.645697 0.99733 0.00475 HS r'
55212.648919 1.01207 0.00470 HS r'
55212.652247 1.01101 0.00475 HS r'
55212.655564 1.00599 0.00473 HS r'
55212.658957 0.99270 0.00472 HS r'
55212.662380 1.01208 0.00467 HS r'
55212.665808 0.99873 0.00475 HS r'
55212.669215 1.00462 0.00477 HS r'
55212.672634 1.01028 0.00471 HS r'
55212.676045 1.00358 0.00470 HS r'
55212.679457 1.00473 0.00469 HS r'
55212.682863 1.01013 0.00472 HS r'
55212.692842 0.99622 0.00475 HS r'
55212.696236 1.00449 0.00475 HS r'
55212.699637 0.99663 0.00471 HS r'
55212.703026 1.00838 0.00470 HS r'
55212.706417 0.99945 0.00470 HS r'
55212.709788 0.99421 0.00477 HS r'
55212.713189 1.01274 0.00474 HS r'
55212.716576 1.00123 0.00479 HS r'
55212.719970 1.00705 0.00481 HS r'
55212.723380 1.00026 0.00474 HS r'
55212.726774 1.00322 0.00478 HS r'
55212.730151 0.99619 0.00479 HS r'
55212.733554 0.99797 0.00480 HS r'
55212.736955 1.00470 0.00477 HS r'
55212.740354 1.00065 0.00486 HS r'
55212.743774 0.99893 0.00484 HS r'
55212.747192 1.00118 0.00484 HS r'
55212.750602 0.99362 0.00488 HS r'
55212.753921 0.99632 0.00490 HS r'
55212.757312 1.00144 0.00493 HS r'
55212.760733 0.99431 0.00493 HS r'
55212.764141 0.99829 0.00493 HS r'
55212.767563 0.99944 0.00490 HS r'
55212.770987 0.99686 0.00489 HS r'
55212.774400 0.99917 0.00495 HS r'
55212.777780 0.98669 0.00497 HS r'
55212.781225 1.00486 0.00496 HS r'
55212.784653 1.00755 0.00496 HS r'
55212.788085 1.01285 0.00499 HS r'
55212.791527 1.00207 0.00495 HS r'
55212.794967 1.00006 0.00500 HS r'
55212.798386 1.00754 0.00491 HS r'
55212.801797 0.99200 0.00508 HS r'
55212.805214 1.00782 0.00504 HS r'
55212.808614 0.99442 0.00509 HS r'
55212.812030 1.00958 0.00520 HS r'
55212.815439 1.00294 0.00519 HS r'
55212.818853 0.99726 0.00514 HS r'
55212.822270 1.00533 0.00513 HS r'
55213.281776 0.99636 0.00585 HS r'
55213.285264 0.99268 0.00534 HS r'
55213.288651 1.00088 0.00645 HS r'
55213.292009 1.00335 0.01374 HS r'
55213.298642 0.99025 0.00501 HS r'
55213.302120 0.99322 0.00570 HS r'
55213.305528 1.00147 0.00501 HS r'
55213.375029 1.01071 0.00485 HS r'
55213.378583 0.99463 0.00482 HS r'
55213.381970 0.99196 0.00484 HS r'
55213.385381 1.00230 0.00477 HS r'
55213.388837 1.00200 0.00477 HS r'
55213.392239 1.01187 0.00477 HS r'
55213.395638 0.99968 0.00482 HS r'
55213.399051 1.01081 0.00481 HS r'
55213.402467 0.98663 0.00478 HS r'
55213.405872 1.00654 0.00487 HS r'
55213.409272 0.99014 0.00494 HS r'
55213.412674 0.98985 0.00494 HS r'
55213.416068 1.00110 0.00476 HS r'
55213.419478 0.99426 0.00480 HS r'
55213.422883 0.99599 0.00492 HS r'
55213.426350 1.01433 0.00489 HS r'
55213.429722 1.01142 0.00480 HS r'
55213.433125 0.99673 0.00479 HS r'
55213.436514 0.99829 0.00479 HS r'
55213.439925 0.99537 0.00489 HS r'
55213.443354 0.98660 0.00481 HS r'
55213.446762 1.00168 0.00484 HS r'
55213.450173 0.99469 0.00481 HS r'
55213.453600 1.00187 0.00495 HS r'
55213.518406 0.98990 0.00535 HS r'
55213.521992 0.99356 0.00515 HS r'
55213.525339 0.99582 0.00505 HS r'
55213.528711 1.00909 0.00529 HS r'
55213.532082 1.00319 0.00559 HS r'
55213.535448 1.00020 0.00555 HS r'
55213.537659 1.00659 0.00515 HS r'
55213.538828 0.99668 0.00549 HS r'
55213.541005 1.00805 0.00479 HS r'
55213.542217 1.00150 0.00543 HS r'
55214.449273 0.98335 0.00820 HS r'
55214.452664 0.98303 0.00803 HS r'
55214.456121 1.01321 0.00953 HS r'
55215.610651 0.99833 0.00455 HS r'
55215.614064 1.01143 0.00468 HS r'
55215.617463 1.00303 0.00461 HS r'
55215.620875 1.00389 0.00470 HS r'
55215.624260 1.00569 0.00459 HS r'
55215.627655 0.99620 0.00462 HS r'
55215.631043 1.00870 0.00457 HS r'
55215.634437 0.99739 0.00466 HS r'
55215.637836 0.99630 0.00467 HS r'
55215.641250 1.00352 0.00461 HS r'
55215.644642 1.00202 0.00457 HS r'
55215.648048 0.98751 0.00469 HS r'
55215.651434 1.00231 0.00474 HS r'
55215.654825 0.99794 0.00468 HS r'
55215.658249 1.00650 0.00465 HS r'
55215.661676 1.00818 0.00458 HS r'
55215.665084 1.00575 0.00463 HS r'
55215.668477 1.00255 0.00464 HS r'
55215.671843 0.99693 0.00463 HS r'
55215.675254 1.00144 0.00474 HS r'
55215.678684 0.99808 0.00460 HS r'
55215.682085 1.00134 0.00464 HS r'
55215.685482 0.99937 0.00465 HS r'
55215.688878 0.99795 0.00470 HS r'
55215.692257 0.99721 0.00470 HS r'
55215.695649 1.00754 0.00465 HS r'
55215.699055 0.99789 0.00467 HS r'
55215.702455 1.00648 0.00466 HS r'
55215.705853 1.00166 0.00463 HS r'
55215.709250 1.01034 0.00471 HS r'
55215.712657 0.99805 0.00460 HS r'
55215.716078 1.00189 0.00467 HS r'
55215.719503 1.00265 0.00473 HS r'
55215.722910 1.00032 0.00478 HS r'
55215.726253 1.01770 0.00470 HS r'
55215.729679 0.99465 0.00477 HS r'
55215.733087 1.00258 0.00472 HS r'
55215.736530 0.99728 0.00471 HS r'
55215.739959 0.99461 0.00476 HS r'
55215.743383 1.00221 0.00475 HS r'
55215.746798 0.99388 0.00470 HS r'
55215.750227 1.00445 0.00477 HS r'
55215.753652 1.00448 0.00474 HS r'
55215.756997 1.00472 0.00476 HS r'
55215.760436 1.00271 0.00475 HS r'
55215.763833 0.99079 0.00480 HS r'
55215.767265 1.00571 0.00476 HS r'
55215.770692 1.01616 0.00483 HS r'
55215.774139 1.00515 0.00483 HS r'
55215.777568 0.99970 0.00484 HS r'
55215.780996 0.99938 0.00480 HS r'
55215.784423 1.01265 0.00482 HS r'
55215.787841 1.00448 0.00477 HS r'
55215.791290 1.01318 0.00483 HS r'
55215.794711 1.01782 0.00486 HS r'
55215.798145 0.99817 0.00492 HS r'
55215.801569 1.00625 0.00491 HS r'
55215.804997 1.00328 0.00493 HS r'
55215.808424 0.99890 0.00493 HS r'
55215.811849 1.01128 0.00493 HS r'
55215.815254 0.99809 0.00502 HS r'
55216.356741 1.01312 0.00728 HS r'
55216.360089 1.02554 0.00763 HS r'
55216.366577 1.01586 0.00676 HS r'
55216.392902 0.98975 0.00633 HS r'
55216.412364 1.01611 0.00866 HS r'
55216.418950 0.99640 0.00647 HS r'
55216.428834 0.98482 0.00749 HS r'
55216.445047 0.98091 0.00591 HS r'
55216.454911 0.97794 0.00585 HS r'
55216.471480 1.02877 0.00797 HS r'
55216.481380 0.98465 0.00697 HS r'
55216.517666 1.01706 0.00705 HS r'
55216.536854 0.99948 0.00521 HS r'
55216.540382 1.00702 0.00468 HS r'
55216.543765 0.99615 0.00481 HS r'
55216.544021 1.00289 0.00793 HS r'
55216.547140 0.99518 0.00469 HS r'
55216.550566 0.99661 0.00470 HS r'
55216.553975 0.98870 0.00476 HS r'
55216.557355 1.01547 0.00455 HS r'
55216.560739 0.99020 0.00476 HS r'
55216.564108 1.00463 0.00471 HS r'
55216.567523 0.99778 0.00478 HS r'
55216.570918 1.00090 0.00466 HS r'
55216.574623 1.00207 0.00470 HS r'
55216.578012 0.98980 0.00473 HS r'
55216.581562 0.99357 0.00469 HS r'
55216.584947 1.00184 0.00461 HS r'
55216.588343 1.00167 0.00458 HS r'
55216.591751 1.00366 0.00459 HS r'
55216.595135 1.00026 0.00467 HS r'
55216.598671 1.01176 0.00458 HS r'
55216.602074 0.98819 0.00471 HS r'
55216.605459 0.99814 0.00465 HS r'
55216.608864 1.00842 0.00466 HS r'
55216.612287 0.98407 0.00460 HS r'
55216.615691 0.99668 0.00457 HS r'
55216.619121 1.00534 0.00463 HS r'
55216.622530 0.99004 0.00458 HS r'
55216.625940 0.99666 0.00455 HS r'
55216.629350 0.98765 0.00463 HS r'
55216.632743 1.00601 0.00462 HS r'
55216.636162 1.00513 0.00464 HS r'
55216.639573 0.99872 0.00463 HS r'
55216.642992 1.00053 0.00468 HS r'
55216.646407 0.99678 0.00468 HS r'
55216.649822 0.99738 0.00471 HS r'
55216.653216 1.01587 0.00462 HS r'
55216.656626 0.99587 0.00459 HS r'
55216.660048 0.99346 0.00462 HS r'
55216.663621 1.00231 0.00464 HS r'
55216.667015 1.00006 0.00458 HS r'
55216.670422 1.00139 0.00461 HS r'
55216.673844 0.98510 0.00468 HS r'
55216.677255 1.00669 0.00463 HS r'
55216.680655 1.00517 0.00468 HS r'
55216.684033 0.99411 0.00461 HS r'
55216.687429 0.99412 0.00462 HS r'
55216.690843 0.99519 0.00476 HS r'
55216.694222 1.01415 0.00463 HS r'
55216.697699 0.99499 0.00469 HS r'
55216.701094 0.98807 0.00475 HS r'
55216.704494 0.99593 0.00457 HS r'
55216.707905 0.99453 0.00466 HS r'
55216.711318 1.00379 0.00464 HS r'
55216.714701 1.01010 0.00469 HS r'
55216.718169 1.01610 0.00462 HS r'
55216.721577 0.98859 0.00478 HS r'
55216.725030 1.00476 0.00466 HS r'
55216.731742 0.99876 0.00471 HS r'
55216.735164 1.00531 0.00470 HS r'
55216.738530 1.00202 0.00472 HS r'
55216.741950 0.99827 0.00477 HS r'
55216.745374 0.99488 0.00468 HS r'
55216.748837 0.99886 0.00475 HS r'
55216.752284 0.99270 0.00480 HS r'
55216.755724 1.00271 0.00473 HS r'
55216.759325 0.99066 0.00485 HS r'
55216.762733 0.99442 0.00479 HS r'
55216.766155 1.00214 0.00481 HS r'
55216.769550 0.99422 0.00485 HS r'
55216.772976 0.98555 0.00488 HS r'
55216.776425 0.99292 0.00492 HS r'
55216.779997 1.00620 0.00488 HS r'
55216.783449 1.00173 0.00484 HS r'
55216.786883 1.00034 0.00481 HS r'
55216.790374 0.99976 0.00481 HS r'
55216.793882 0.99860 0.00497 HS r'
55216.797521 1.01059 0.00486 HS r'
55216.800939 0.99454 0.00490 HS r'
55216.804361 1.00596 0.00488 HS r'
55216.807789 0.99587 0.00500 HS r'
55216.811274 0.99638 0.00497 HS r'
55217.540008 0.99330 0.00498 HS r'
55217.543401 1.00945 0.00491 HS r'
55217.546794 0.99311 0.00497 HS r'
55217.550173 0.99454 0.00474 HS r'
55217.553566 0.98785 0.00480 HS r'
55217.556953 0.99464 0.00483 HS r'
55217.560340 0.99497 0.00477 HS r'
55217.563690 1.00962 0.00473 HS r'
55217.566995 1.01786 0.00464 HS r'
55217.570300 0.99947 0.00476 HS r'
55217.573626 1.00166 0.00476 HS r'
55217.576955 1.00077 0.00473 HS r'
55217.580268 0.99270 0.00475 HS r'
55217.583589 1.00279 0.00466 HS r'
55217.586898 0.98084 0.00474 HS r'
55217.590207 0.98608 0.00471 HS r'
55217.593519 1.00054 0.00472 HS r'
55217.596829 0.99136 0.00469 HS r'
55217.600141 1.00197 0.00468 HS r'
55217.603460 0.99653 0.00465 HS r'
55217.606773 0.99574 0.00466 HS r'
55217.610187 0.99460 0.00468 HS r'
55217.613576 0.99789 0.00463 HS r'
55217.616970 0.99564 0.00465 HS r'
55217.620359 0.99888 0.00461 HS r'
55217.623758 1.00637 0.00465 HS r'
55217.627194 1.00127 0.00467 HS r'
55217.630588 0.99993 0.00469 HS r'
55217.633996 0.98729 0.00466 HS r'
55217.637389 0.99129 0.00473 HS r'
55218.440698 1.02010 0.00953 HS r'
55218.444034 1.01787 0.00579 HS r'
55218.447451 1.01622 0.00520 HS r'
55218.450773 1.02990 0.00634 HS r'
55218.454103 0.99944 0.00525 HS r'
55218.457567 1.00994 0.00591 HS r'
55218.460924 1.00223 0.00594 HS r'
55218.464230 1.00960 0.00584 HS r'
55218.467595 1.00356 0.00653 HS r'
55218.470925 1.01230 0.00709 HS r'
55218.474247 1.01745 0.00659 HS r'
55218.480857 0.99973 0.00729 HS r'
55218.484223 1.00548 0.00719 HS r'
55218.487577 1.00767 0.00750 HS r'
55218.490866 1.00639 0.00732 HS r'
55218.494272 1.00742 0.01032 HS r'
55218.497578 1.00260 0.01178 HS r'
55218.500868 1.00755 0.01155 HS r'
55218.504138 0.94661 0.01192 HS r'
55223.286198 1.01050 0.00579 HS r'
55223.289513 1.01235 0.00566 HS r'
55223.292824 0.99427 0.00579 HS r'
55223.296124 1.00880 0.00567 HS r'
55223.299452 0.99345 0.00577 HS r'
55223.302766 0.98803 0.00602 HS r'
55223.306085 1.00359 0.00552 HS r'
55223.309428 1.00352 0.00555 HS r'
55223.312736 0.99401 0.00601 HS r'
55223.316052 0.99181 0.00569 HS r'
55223.319411 1.00171 0.00553 HS r'
55223.322732 0.98116 0.00609 HS r'
55223.326082 1.00438 0.00540 HS r'
55223.329454 1.00569 0.00563 HS r'
55223.332799 1.00508 0.00556 HS r'
55223.336120 0.98809 0.00593 HS r'
55223.339431 1.01390 0.00552 HS r'
55223.342743 0.98654 0.00563 HS r'
55223.346087 1.00625 0.00525 HS r'
55223.349416 0.99795 0.00571 HS r'
55223.352727 0.99651 0.00587 HS r'
55223.356050 0.99844 0.00591 HS r'
55223.359367 1.01779 0.00555 HS r'
55223.362682 0.98707 0.00596 HS r'
55223.366035 1.00602 0.00561 HS r'
55223.369337 1.00580 0.00578 HS r'
55223.372672 0.99538 0.00586 HS r'
55223.375973 1.00147 0.00550 HS r'
55223.379305 1.00528 0.00553 HS r'
55223.382634 0.98915 0.00578 HS r'
55223.392423 0.99317 0.00545 HS r'
55223.395744 1.01607 0.00580 HS r'
55223.399081 0.99335 0.00609 HS r'
55223.402384 0.99349 0.00606 HS r'
55223.405696 1.01469 0.00592 HS r'
55223.409013 0.99128 0.00614 HS r'
55223.412324 0.99670 0.00593 HS r'
55223.415602 0.98486 0.00594 HS r'
55223.418968 1.00638 0.00588 HS r'
55223.422283 0.99977 0.00568 HS r'
55223.425577 1.00844 0.00619 HS r'
55223.428939 1.01065 0.00574 HS r'
55223.432229 1.00108 0.00576 HS r'
55223.435542 1.01520 0.00589 HS r'
55223.438851 1.01164 0.00621 HS r'
55223.442147 1.01692 0.01178 HS r'
55223.445374 1.00689 0.00609 HS r'
55223.448679 1.01191 0.00596 HS r'
55223.451970 1.01014 0.00586 HS r'
55223.455264 0.99465 0.00617 HS r'
55223.458606 1.01126 0.00586 HS r'
55223.461904 1.01458 0.00605 HS r'
55223.465219 1.01783 0.00650 HS r'
55223.468503 1.00734 0.00716 HS r'
55223.471761 1.03176 0.00603 HS r'
55223.475063 0.99337 0.00618 HS r'
55223.478353 1.00787 0.00592 HS r'
55223.481652 1.00641 0.00570 HS r'
55223.484956 0.98146 0.00635 HS r'
55223.488255 1.02918 0.00594 HS r'
55223.491599 1.02260 0.00592 HS r'
55223.494927 0.99955 0.00609 HS r'
55223.498259 1.01399 0.00602 HS r'
55223.501558 0.99607 0.00643 HS r'
55223.504876 0.99419 0.00615 HS r'
55223.508177 0.98341 0.00614 HS r'
55223.511484 1.00141 0.00615 HS r'
55223.514796 1.01839 0.00632 HS r'
55223.518102 0.98624 0.00614 HS r'
55223.521413 1.01266 0.00644 HS r'
55223.524734 1.01392 0.00611 HS r'
55223.528053 0.99086 0.00588 HS r'
55223.531409 0.99617 0.00574 HS r'
55223.534779 1.01169 0.00619 HS r'
55223.538172 0.98364 0.00571 HS r'
55223.541548 1.00489 0.00609 HS r'
55223.544863 1.00102 0.00596 HS r'
55238.386345 0.97543 0.00936 HS r'
55238.389711 0.99520 0.00781 HS r'
55238.396328 1.00883 0.00643 HS r'
55238.399631 1.01264 0.00631 HS r'
55238.403278 1.02549 0.00811 HS r'
55238.406567 1.01215 0.00856 HS r'
55238.409864 0.99829 0.00685 HS r'
55238.413168 1.00766 0.01184 HS r'
55238.420056 0.99533 0.00999 HS r'
55239.369814 0.99257 0.00488 HS r'
55239.373283 0.99440 0.00493 HS r'
55239.376680 1.01304 0.00478 HS r'
55239.380057 1.00526 0.00498 HS r'
55239.383487 1.00418 0.00484 HS r'
55239.387171 0.98746 0.00498 HS r'
55239.390558 1.01937 0.00484 HS r'
55239.393915 0.99780 0.00493 HS r'
55239.397281 1.00384 0.00500 HS r'
55239.400659 1.00359 0.00489 HS r'
55239.404375 1.00131 0.00492 HS r'
55239.407738 0.99928 0.00509 HS r'
55239.411090 1.01111 0.00491 HS r'
55239.414452 0.99567 0.00492 HS r'
55239.417804 1.01415 0.00488 HS r'
55239.421485 1.00745 0.00485 HS r'
55239.424847 1.01453 0.00506 HS r'
55239.428199 1.00154 0.00520 HS r'
55239.431600 0.99434 0.00502 HS r'
55239.434958 1.01734 0.00490 HS r'
55239.438654 1.01062 0.00519 HS r'
55239.442002 1.01317 0.00502 HS r'
55239.445342 0.97568 0.00569 HS r'
55241.441681 1.01506 0.00491 HS r'
55241.445166 0.98740 0.00489 HS r'
55241.448510 0.98291 0.00495 HS r'
55241.451873 1.00378 0.00492 HS r'
55241.455234 0.99686 0.00481 HS r'
55241.458886 0.99858 0.00491 HS r'
55241.462255 1.00085 0.00493 HS r'
55241.465620 1.00139 0.00491 HS r'
55241.468976 0.98987 0.00496 HS r'
55241.472331 0.99121 0.00498 HS r'
55241.475993 0.99356 0.00502 HS r'
55241.479347 0.99925 0.00505 HS r'
55241.482706 0.98918 0.00513 HS r'
55241.486078 1.01670 0.00495 HS r'
55241.489461 0.99877 0.00513 HS r'
55241.493215 1.00578 0.00508 HS r'
55241.496595 0.98793 0.00518 HS r'
55242.300284 1.01183 0.00475 HS r'
55242.303799 1.00975 0.00553 HS r'
55242.307170 1.01183 0.00655 HS r'
55242.310524 1.00566 0.00467 HS r'
55242.313923 1.01203 0.00461 HS r'
55242.317618 1.00831 0.00467 HS r'
55242.321028 1.01911 0.00469 HS r'
55242.324410 0.98823 0.00482 HS r'
55242.327761 0.99931 0.00478 HS r'
55242.331122 0.99298 0.00515 HS r'
55242.334810 1.00377 0.00494 HS r'
55242.338200 1.02276 0.00691 HS r'
55242.344842 1.01667 0.00565 HS r'
55242.351864 0.99386 0.00499 HS r'
55242.401480 0.98803 0.00488 HS r'
55242.404905 1.01752 0.00486 HS r'
55242.408330 0.99158 0.00482 HS r'
55242.411717 1.00364 0.00486 HS r'
55242.415098 0.98903 0.00489 HS r'
55242.418782 0.99907 0.00472 HS r'
55242.422123 0.99812 0.00483 HS r'
55242.425474 1.01666 0.00485 HS r'
55242.428819 1.00534 0.00482 HS r'
55242.432176 1.00560 0.00475 HS r'
55242.435865 0.98266 0.00485 HS r'
55242.439223 0.98403 0.00487 HS r'
55242.442596 1.00606 0.00488 HS r'
55242.445951 0.99580 0.00499 HS r'
55242.449294 1.00809 0.00485 HS r'
55242.452949 1.00065 0.00505 HS r'
55242.461382 1.01967 0.00498 HS r'
55242.464981 1.00649 0.00496 HS r'
55242.473737 0.98915 0.00508 HS r'
55242.477308 0.97618 0.00517 HS r'
55242.480703 1.01856 0.00508 HS r'
55242.484053 1.00971 0.00532 HS r'
55242.487404 0.99248 0.00521 HS r'
55242.491083 0.98241 0.00555 HS r'
55242.494383 0.99601 0.00514 HS r'
55243.270055 0.99551 0.00605 HS r'
55243.273499 1.01200 0.00495 HS r'
55243.276820 1.00364 0.00495 HS r'
55243.280154 1.01022 0.00480 HS r'
55243.283523 1.00744 0.00476 HS r'
55243.287189 0.99897 0.00484 HS r'
55243.290565 1.02117 0.00471 HS r'
55243.293937 0.99938 0.00483 HS r'
55243.297298 0.99655 0.00480 HS r'
55243.300639 0.99176 0.00486 HS r'
55243.304287 1.01579 0.00467 HS r'
55243.307668 0.98916 0.00466 HS r'
55243.311038 0.99880 0.00474 HS r'
55243.314405 0.99105 0.00475 HS r'
55243.317782 1.01801 0.00473 HS r'
55243.321509 0.99296 0.00476 HS r'
55243.324872 0.99757 0.00485 HS r'
55243.328231 1.00067 0.00474 HS r'
55243.331585 0.99461 0.00470 HS r'
55243.334965 1.00058 0.00469 HS r'
55243.338685 0.99561 0.00482 HS r'
55243.342110 0.99245 0.00470 HS r'
55243.345505 1.00936 0.00478 HS r'
55243.348877 0.99983 0.00485 HS r'
55243.352239 0.98928 0.00472 HS r'
55243.355924 1.01042 0.00476 HS r'
55243.359272 0.99994 0.00486 HS r'
55243.362620 1.00461 0.00494 HS r'
55243.365977 1.00238 0.00477 HS r'
55243.369335 0.98553 0.00470 HS r'
55243.373006 1.00876 0.00470 HS r'
55243.376360 1.00400 0.00488 HS r'
55243.379735 1.01445 0.00469 HS r'
55243.383081 0.99221 0.00468 HS r'
55243.386435 1.02683 0.00489 HS r'
55243.390074 0.98045 0.00520 HS r'
55243.393410 0.98446 0.00519 HS r'
55243.396759 1.00811 0.00515 HS r'
55243.400102 1.00590 0.00533 HS r'
55243.403443 1.02146 0.00522 HS r'
55243.407090 1.01660 0.00485 HS r'
55243.410434 1.02766 0.00476 HS r'
55243.413792 1.00413 0.00487 HS r'
55243.417159 1.01864 0.00472 HS r'
55243.420512 1.01265 0.00480 HS r'
55243.424173 1.00211 0.00484 HS r'
55243.427529 1.02317 0.00483 HS r'
55243.430873 0.99128 0.00474 HS r'
55243.434252 1.01616 0.00491 HS r'
55243.437604 0.98726 0.00486 HS r'
55243.441257 1.00386 0.00499 HS r'
55243.444636 1.00264 0.00488 HS r'
55243.447975 0.98481 0.00497 HS r'
55243.451318 1.00927 0.00495 HS r'
55243.454649 0.96582 0.00491 HS r'
55243.458349 0.98869 0.00495 HS r'
55243.461694 1.00298 0.00499 HS r'
55243.465049 1.01865 0.00495 HS r'
55243.468420 0.99431 0.00532 HS r'
55243.477120 0.99333 0.00562 HS r'
55243.480705 1.01716 0.00501 HS r'
55243.484070 1.00766 0.00547 HS r'
55243.487422 1.00434 0.00502 HS r'
55243.490766 0.99439 0.00551 HS r'
55243.694757 1.00731 0.00447 HS r'
55243.698199 1.00309 0.00450 HS r'
55243.701642 1.00478 0.00453 HS r'
55243.705065 1.01083 0.00453 HS r'
55243.708799 1.00033 0.00456 HS r'
55243.712237 0.99074 0.00453 HS r'
55243.715662 1.00286 0.00453 HS r'
55243.719080 0.99837 0.00457 HS r'
55243.722527 1.00169 0.00457 HS r'
55243.726300 1.00168 0.00464 HS r'
55243.729727 0.99399 0.00457 HS r'
55243.733139 1.00185 0.00460 HS r'
55243.736547 0.99952 0.00469 HS r'
55244.269458 0.98844 0.00597 HS r'
55244.272916 1.01235 0.00502 HS r'
55244.276263 0.99350 0.00482 HS r'
55244.279555 1.00082 0.00473 HS r'
55244.282860 0.99828 0.00468 HS r'
55244.286458 1.00253 0.00465 HS r'
55244.289849 1.01446 0.00463 HS r'
55244.293253 0.98563 0.00459 HS r'
55244.296633 0.99943 0.00463 HS r'
55244.299990 0.99904 0.00464 HS r'
55244.303705 1.00827 0.00460 HS r'
55244.307077 1.00100 0.00470 HS r'
55244.310433 1.00518 0.00462 HS r'
55244.313823 1.01448 0.00460 HS r'
55244.317187 0.99350 0.00460 HS r'
55244.320871 0.99925 0.00472 HS r'
55244.324267 0.98746 0.00457 HS r'
55244.327624 0.99471 0.00462 HS r'
55244.330983 0.99139 0.00470 HS r'
55244.334357 1.00532 0.00466 HS r'
55244.338024 0.99007 0.00472 HS r'
55244.341414 1.01309 0.00462 HS r'
55244.344770 1.00075 0.00461 HS r'
55244.348140 1.00550 0.00470 HS r'
55244.351512 1.00426 0.00472 HS r'
55244.355199 1.00010 0.00464 HS r'
55244.358563 1.02330 0.00470 HS r'
55244.361927 0.99721 0.00466 HS r'
55244.365292 1.00796 0.00467 HS r'
55244.368650 0.99405 0.00480 HS r'
55244.372311 1.00650 0.00468 HS r'
55244.375659 1.00444 0.00472 HS r'
55244.379015 0.99834 0.00473 HS r'
55244.382383 1.00410 0.00474 HS r'
55244.385737 0.99621 0.00479 HS r'
55244.389421 0.99268 0.00471 HS r'
55244.392764 1.00742 0.00474 HS r'
55244.396143 0.98987 0.00476 HS r'
55244.399509 0.98020 0.00476 HS r'
55244.402874 0.98515 0.00476 HS r'
55244.406532 0.98563 0.00478 HS r'
55244.409889 0.98976 0.00486 HS r'
55244.413247 1.00334 0.00480 HS r'
55244.416624 0.99107 0.00468 HS r'
55244.419988 1.01470 0.00478 HS r'
55244.423658 0.99387 0.00476 HS r'
55244.427022 0.99428 0.00486 HS r'
55244.430375 1.01605 0.00465 HS r'
55244.433715 0.99429 0.00488 HS r'
55244.437085 1.02416 0.00477 HS r'
55244.440731 1.00588 0.00490 HS r'
55244.444096 0.99410 0.00480 HS r'
55244.447431 1.00222 0.00491 HS r'
55244.450795 0.98193 0.00489 HS r'
55244.454143 1.00114 0.00480 HS r'
55244.457812 1.01427 0.00485 HS r'
55244.461172 1.01484 0.00486 HS r'
55244.464518 1.00485 0.00499 HS r'
55244.467894 0.97866 0.00481 HS r'
55244.471246 0.97117 0.00497 HS r'
55244.478348 0.99799 0.00502 HS r'
55244.481691 0.98779 0.00503 HS r'
55244.485108 1.03009 0.00514 HS r'
55244.488446 1.00429 0.00530 HS r'
55244.521228 0.98925 0.00464 HS r'
55244.524519 0.99900 0.00443 HS r'
55244.527835 0.99189 0.00433 HS r'
55244.531145 0.99358 0.00434 HS r'
55244.534747 0.97733 0.00435 HS r'
55244.538060 0.99645 0.00430 HS r'
55244.541368 1.00678 0.00422 HS r'
55244.551468 1.00773 0.00431 HS r'
55244.554939 0.99390 0.00428 HS r'
55244.558334 0.99925 0.00425 HS r'
55244.561728 0.99939 0.00429 HS r'
55244.565137 1.00287 0.00429 HS r'
55244.568859 0.98610 0.00432 HS r'
55244.572235 0.99674 0.00426 HS r'
55244.575638 1.01710 0.00423 HS r'
55244.579042 0.98145 0.00432 HS r'
55244.582451 1.01500 0.00428 HS r'
55244.586170 0.99955 0.00431 HS r'
55244.589565 1.03172 0.00424 HS r'
55244.592961 1.00724 0.00429 HS r'
55244.596360 1.00967 0.00427 HS r'
55244.599761 0.99262 0.00434 HS r'
55244.603477 1.01212 0.00427 HS r'
55244.606896 0.99070 0.00435 HS r'
55244.610313 1.00280 0.00431 HS r'
55244.613716 0.99388 0.00435 HS r'
55244.617093 0.99310 0.00435 HS r'
55244.620856 0.99678 0.00435 HS r'
55244.624271 1.00123 0.00427 HS r'
55244.627694 0.99638 0.00428 HS r'
55244.631125 0.98456 0.00439 HS r'
55244.634567 1.00549 0.00429 HS r'
55244.638284 1.00845 0.00430 HS r'
55244.641599 0.98603 0.00435 HS r'
55244.644909 0.99675 0.00435 HS r'
55244.648243 0.99535 0.00436 HS r'
55244.651598 0.99583 0.00438 HS r'
55244.655259 0.98434 0.00443 HS r'
55244.658693 0.99047 0.00446 HS r'
55244.662164 0.99759 0.00437 HS r'
55244.665615 0.99992 0.00441 HS r'
55244.668976 0.99834 0.00440 HS r'
55244.672754 0.99343 0.00451 HS r'
55244.676179 1.00195 0.00442 HS r'
55244.679614 1.00548 0.00438 HS r'
55244.683035 0.98834 0.00452 HS r'
55244.686480 1.01312 0.00449 HS r'
55244.690221 1.00237 0.00445 HS r'
55244.693690 1.00562 0.00454 HS r'
55244.697126 1.00073 0.00450 HS r'
55244.700554 0.99738 0.00453 HS r'
55244.703993 0.98813 0.00463 HS r'
55244.707721 1.00171 0.00449 HS r'
55244.711162 0.98920 0.00454 HS r'
55244.714566 0.99610 0.00446 HS r'
55244.718028 0.99526 0.00453 HS r'
55244.721434 1.00583 0.00455 HS r'
55244.730252 1.00418 0.00468 HS r'
55244.733854 1.00162 0.00466 HS r'
55246.268223 1.01863 0.00571 HS r'
55246.271663 0.98682 0.00534 HS r'
55246.275016 0.99702 0.00501 HS r'
55246.278267 0.99686 0.00478 HS r'
55246.281531 1.01290 0.00473 HS r'
55246.285112 0.99316 0.00468 HS r'
55246.288561 1.00041 0.00474 HS r'
55246.291923 0.99631 0.00463 HS r'
55246.295306 1.00317 0.00471 HS r'
55246.298714 1.01101 0.00470 HS r'
55246.302427 1.00090 0.00466 HS r'
55246.305816 0.99381 0.00466 HS r'
55246.309189 1.00389 0.00461 HS r'
55246.312560 1.00301 0.00465 HS r'
55246.315918 0.99720 0.00464 HS r'
55246.319630 0.99962 0.00470 HS r'
55246.323019 1.01212 0.00462 HS r'
55246.326394 0.98293 0.00474 HS r'
55246.329794 1.00858 0.00460 HS r'
55246.333171 1.00181 0.00469 HS r'
55246.336860 0.99739 0.00476 HS r'
55246.340257 0.99342 0.00462 HS r'
55246.343623 0.99280 0.00465 HS r'
55246.347024 1.00777 0.00473 HS r'
55246.350395 1.00718 0.00493 HS r'
55246.354133 0.97489 0.00480 HS r'
55246.357494 1.00730 0.00457 HS r'
55246.360813 1.01934 0.00458 HS r'
55246.364157 0.99853 0.00460 HS r'
55246.367442 0.99875 0.00486 HS r'
55246.371062 1.00858 0.00459 HS r'
55246.374402 1.01471 0.00455 HS r'
55246.377806 0.99819 0.00472 HS r'
55246.381173 1.00624 0.00466 HS r'
55246.384531 0.98698 0.00466 HS r'
55246.388242 1.01568 0.00463 HS r'
55246.391629 0.99843 0.00462 HS r'
55246.395048 0.99113 0.00471 HS r'
55246.398386 1.00616 0.00461 HS r'
55246.401787 0.99360 0.00458 HS r'
55246.405488 1.00101 0.00459 HS r'
55246.408859 0.99517 0.00472 HS r'
55246.412226 1.01498 0.00466 HS r'
55246.415600 1.01076 0.00462 HS r'
55246.418979 0.99735 0.00474 HS r'
55246.422670 0.98762 0.00473 HS r'
55246.426024 0.99393 0.00471 HS r'
55246.429379 1.00237 0.00473 HS r'
55246.432837 0.98532 0.00481 HS r'
55246.436236 0.99578 0.00485 HS r'
55246.439918 0.99467 0.00486 HS r'
55246.443309 0.99144 0.00477 HS r'
55246.446668 0.98444 0.00476 HS r'
55246.450053 0.99543 0.00487 HS r'
55246.453421 1.00855 0.00482 HS r'
55246.457108 1.00120 0.00480 HS r'
55246.460461 0.99645 0.00503 HS r'
55246.463824 0.99375 0.00492 HS r'
55246.467191 0.97950 0.00484 HS r'
55246.475947 0.99949 0.00495 HS r'
55246.479484 0.99730 0.00500 HS r'
55246.482896 0.98376 0.00653 HS r'
55246.552106 0.99957 0.00696 HS r'
55246.555425 0.98827 0.00565 HS r'
55246.558765 1.00733 0.00525 HS r'
55246.562127 0.98350 0.00526 HS r'
55246.565802 1.01184 0.00470 HS r'
55246.569182 0.98159 0.00502 HS r'
55246.572571 0.99878 0.00497 HS r'
55246.575940 1.00200 0.00588 HS r'
55246.579261 1.00830 0.01059 HS r'
55246.582846 0.99025 0.01322 HS r'
55246.586100 1.02197 0.01020 HS r'
55246.589373 1.02255 0.00688 HS r'
55246.592764 0.99137 0.00674 HS r'
55246.596077 1.00438 0.00872 HS r'
55246.599689 1.01206 0.00586 HS r'
55246.603044 1.00944 0.00481 HS r'
55246.606436 1.01684 0.00459 HS r'
55246.616908 1.00213 0.00448 HS r'
55246.620364 1.00871 0.00436 HS r'
55246.623799 0.99871 0.00451 HS r'
55246.627221 0.99654 0.00484 HS r'
55246.630637 0.99522 0.00457 HS r'
55246.634413 0.99937 0.00447 HS r'
55246.637859 1.00183 0.00480 HS r'
55246.641248 1.00071 0.00457 HS r'
55246.644700 1.00535 0.00456 HS r'
55246.648121 1.00897 0.00504 HS r'
55246.651823 1.00955 0.00490 HS r'
55246.655218 0.99613 0.00484 HS r'
55246.658716 0.97991 0.00504 HS r'
55246.662149 0.98970 0.00472 HS r'
55246.665622 1.00975 0.00467 HS r'
55246.669425 1.00489 0.00488 HS r'
55246.672839 0.98840 0.00524 HS r'
55246.676273 1.00588 0.00487 HS r'
55246.679672 0.99174 0.00612 HS r'
55246.683096 1.00651 0.00476 HS r'
55246.686880 1.00094 0.00459 HS r'
55246.690301 1.00834 0.00466 HS r'
55246.693758 0.99515 0.00487 HS r'
55246.697087 0.98964 0.00484 HS r'
55246.700384 1.01415 0.00465 HS r'
55246.703997 0.99967 0.00462 HS r'
55246.707276 0.99922 0.00467 HS r'
55246.710584 0.99427 0.00470 HS r'
55246.713911 0.99677 0.00476 HS r'
55246.717213 0.99122 0.00570 HS r'
55246.720822 1.00189 0.00586 HS r'
55246.724180 0.99382 0.00730 HS r'
55246.727463 1.00399 0.00663 HS r'
55247.267617 1.00740 0.00576 HS r'
55247.270977 1.00086 0.00515 HS r'
55247.274250 1.00688 0.00479 HS r'
55247.277507 1.00319 0.00479 HS r'
55247.280767 1.01178 0.00466 HS r'
55247.284354 1.01191 0.00461 HS r'
55247.287759 1.01116 0.00464 HS r'
55247.291154 1.00262 0.00465 HS r'
55247.294526 0.98696 0.00472 HS r'
55247.297914 1.00773 0.00456 HS r'
55247.301594 1.00065 0.00468 HS r'
55247.304997 0.99653 0.00465 HS r'
55247.308430 0.98234 0.00472 HS r'
55247.311827 1.01954 0.00461 HS r'
55247.315210 0.99542 0.00465 HS r'
55247.318912 1.00411 0.00467 HS r'
55247.322266 0.98443 0.00467 HS r'
55247.325639 0.99628 0.00462 HS r'
55247.329030 0.99199 0.00470 HS r'
55247.332410 0.99366 0.00468 HS r'
55247.336110 0.99246 0.00460 HS r'
55247.339483 1.00139 0.00462 HS r'
55247.342851 0.98326 0.00468 HS r'
55247.346192 1.00885 0.00460 HS r'
55247.349587 1.00343 0.00462 HS r'
55247.353338 1.00436 0.00459 HS r'
55247.356731 0.99653 0.00461 HS r'
55247.360086 0.98724 0.00466 HS r'
55247.363438 1.00548 0.00459 HS r'
55247.366820 0.99183 0.00464 HS r'
55247.370503 1.00049 0.00459 HS r'
55247.373875 1.00883 0.00456 HS r'
55247.377250 1.00281 0.00470 HS r'
55247.380643 1.00069 0.00462 HS r'
55247.384018 0.99472 0.00474 HS r'
55247.387706 1.00135 0.00465 HS r'
55247.391048 0.99429 0.00469 HS r'
55247.394402 0.99265 0.00472 HS r'
55247.424671 1.00229 0.00477 HS r'
55247.428015 1.00285 0.00481 HS r'
55247.431407 1.00818 0.00479 HS r'
55247.434772 1.00503 0.00473 HS r'
55247.438463 0.99988 0.00478 HS r'
55247.441857 1.00267 0.00477 HS r'
55247.445234 1.00330 0.00471 HS r'
55247.448582 1.00697 0.00477 HS r'
55247.451937 0.99719 0.00486 HS r'
55247.455602 1.00258 0.00478 HS r'
55247.458957 0.99679 0.00492 HS r'
55247.462334 0.99764 0.00494 HS r'
55247.465684 0.98736 0.00495 HS r'
55247.469060 0.98961 0.00489 HS r'
55247.472740 0.99924 0.00484 HS r'
55247.476084 0.99826 0.00495 HS r'
55247.479453 1.00355 0.00504 HS r'
55247.519060 1.00345 0.00466 HS r'
55247.522426 1.01808 0.00453 HS r'
55247.525805 0.99303 0.00458 HS r'
55247.529085 0.99859 0.00444 HS r'
55247.532659 0.99185 0.00438 HS r'
55247.535943 0.99313 0.00450 HS r'
55247.539204 1.01291 0.00536 HS r'
55247.542467 1.00441 0.00501 HS r'
55247.545719 0.99677 0.00516 HS r'
55247.549338 0.99428 0.00475 HS r'
55247.552601 0.98830 0.00459 HS r'
55247.555896 1.01501 0.00512 HS r'
55247.559091 0.99824 0.00516 HS r'
55247.562275 1.00009 0.00452 HS r'
55247.565773 1.01215 0.00451 HS r'
55247.569179 0.99179 0.00458 HS r'
55247.572593 0.99274 0.00605 HS r'
55247.575941 1.01810 0.00838 HS r'
55247.579236 1.00916 0.00618 HS r'
55247.582918 0.99554 0.00457 HS r'
55247.586305 1.01030 0.00436 HS r'
55247.589696 0.99450 0.00445 HS r'
55247.593092 0.99730 0.00472 HS r'
55247.596481 0.98810 0.00467 HS r'
55247.600199 1.00439 0.00453 HS r'
55247.603602 1.00205 0.00440 HS r'
55247.607019 0.99436 0.00441 HS r'
55247.610416 0.99196 0.00443 HS r'
55247.613818 1.00655 0.00440 HS r'
55247.617537 0.99960 0.00443 HS r'
55247.620949 0.99584 0.00449 HS r'
55247.624379 1.00068 0.00449 HS r'
55247.627785 0.99137 0.00448 HS r'
55247.631215 0.99334 0.00442 HS r'
55247.634978 1.00740 0.00436 HS r'
55247.638389 0.99311 0.00440 HS r'
55247.641819 0.99900 0.00448 HS r'
55247.645235 0.99995 0.00449 HS r'
55247.648646 1.00016 0.00441 HS r'
55247.652358 0.99672 0.00445 HS r'
55247.655719 0.99505 0.00448 HS r'
55247.659050 0.99147 0.00454 HS r'
55247.662385 0.97362 0.00490 HS r'
55247.665708 1.00478 0.00445 HS r'
55247.669356 0.99481 0.00531 HS r'
55247.672762 1.01273 0.00544 HS r'
55247.676188 0.99891 0.00480 HS r'
55247.679639 1.00096 0.00454 HS r'
55247.683077 0.99344 0.00451 HS r'
55247.686825 0.99996 0.00454 HS r'
55247.690240 0.99061 0.00457 HS r'
55247.693666 1.00076 0.00455 HS r'
55247.697096 1.00417 0.00455 HS r'
55247.700512 1.00246 0.00463 HS r'
55247.704242 0.99525 0.00465 HS r'
55247.707664 0.99630 0.00493 HS r'
55247.711076 0.99332 0.00473 HS r'
55247.714475 0.99977 0.00481 HS r'
55247.717902 0.99970 0.00462 HS r'
55247.721637 0.99755 0.00496 HS r'
55247.725059 1.01259 0.00477 HS r'
55248.366875 1.01762 0.00476 HS r'
55248.370306 0.98563 0.00473 HS r'
55248.373671 0.99464 0.00488 HS r'
55248.377032 1.00211 0.00477 HS r'
55248.380426 1.00838 0.00474 HS r'
55248.384149 1.00058 0.00479 HS r'
55248.387528 0.99330 0.00481 HS r'
55248.390880 1.01157 0.00476 HS r'
55248.394257 0.99688 0.00486 HS r'
55248.397570 1.00850 0.00475 HS r'
55248.401181 0.97734 0.00488 HS r'
55248.404521 1.00401 0.00485 HS r'
55248.407899 1.00625 0.00482 HS r'
55248.411260 1.01460 0.00475 HS r'
55248.414631 0.98679 0.00499 HS r'
55248.418288 0.99833 0.00484 HS r'
55248.421572 0.99581 0.00489 HS r'
55248.424880 1.00841 0.00493 HS r'
55248.428163 1.00870 0.00495 HS r'
55248.431453 0.99708 0.00495 HS r'
55248.435068 1.00675 0.00499 HS r'
55248.438448 1.00332 0.00496 HS r'
55248.441801 0.98662 0.00496 HS r'
55248.445156 0.98284 0.00507 HS r'
55248.448509 0.99697 0.00513 HS r'
55248.457262 1.01869 0.00508 HS r'
55248.460876 0.99764 0.00508 HS r'
55248.464279 0.99179 0.00523 HS r'
55248.467606 0.99444 0.00520 HS r'
55248.476352 0.99515 0.00528 HS r'
55249.587994 1.00531 0.00442 HS r'
55249.591379 0.99816 0.00460 HS r'
55249.594789 0.99169 0.00442 HS r'
55249.598187 1.00546 0.00454 HS r'
55249.601947 1.00483 0.00446 HS r'
55249.605382 1.01003 0.00443 HS r'
55249.608792 1.00248 0.00446 HS r'
55249.612184 1.00969 0.00446 HS r'
55249.615563 0.99655 0.00448 HS r'
55249.619295 0.99742 0.00450 HS r'
55249.622690 0.99634 0.00451 HS r'
55249.626122 1.00466 0.00446 HS r'
55249.629445 0.99952 0.00448 HS r'
55249.632775 0.99867 0.00453 HS r'
55249.636410 0.98555 0.00454 HS r'
55249.639810 1.00616 0.00445 HS r'
55249.643244 1.00170 0.00453 HS r'
55249.646657 1.00298 0.00454 HS r'
55249.650081 0.99621 0.00446 HS r'
55249.653851 0.99629 0.00455 HS r'
55249.657272 0.99477 0.00447 HS r'
55249.660707 0.99351 0.00447 HS r'
55249.664136 0.99681 0.00443 HS r'
55249.667556 1.00873 0.00446 HS r'
55249.671298 0.99262 0.00446 HS r'
55249.674707 1.01192 0.00443 HS r'
55249.678112 1.00556 0.00450 HS r'
55249.681553 0.99850 0.00455 HS r'
55249.684970 0.99935 0.00448 HS r'
55249.688730 1.00577 0.00451 HS r'
55249.692164 0.99792 0.00448 HS r'
55249.695587 0.99711 0.00456 HS r'
55249.699031 1.00570 0.00463 HS r'
55249.702429 1.00305 0.00460 HS r'
55249.706170 1.00450 0.00458 HS r'
55249.714681 1.00365 0.00478 HS r'
55249.718252 1.00702 0.00466 HS r'
55250.287704 0.98320 0.00508 HS r'
55250.291215 0.99868 0.00498 HS r'
55250.294577 0.99045 0.00494 HS r'
55250.297943 0.99858 0.00501 HS r'
55250.301273 0.99848 0.00508 HS r'
55250.304975 1.01560 0.00492 HS r'
55250.308322 0.99859 0.00515 HS r'
55250.311663 1.00008 0.00503 HS r'
55250.315006 0.99194 0.00509 HS r'
55250.318357 1.00949 0.00501 HS r'
55250.322049 0.99321 0.00499 HS r'
55250.325395 0.99239 0.00507 HS r'
55250.328751 0.98686 0.00495 HS r'
55250.332103 1.00255 0.00517 HS r'
55250.335451 1.00508 0.00513 HS r'
55250.339112 0.99752 0.00501 HS r'
55250.342466 0.98735 0.00520 HS r'
55250.345834 1.02823 0.00486 HS r'
55250.349200 1.01119 0.00522 HS r'
55250.352612 0.99277 0.00510 HS r'
55250.356314 0.99728 0.00521 HS r'
55250.359686 0.99108 0.00529 HS r'
55250.363053 1.00820 0.00522 HS r'
55250.366403 0.99729 0.00492 HS r'
55250.369744 0.99279 0.00525 HS r'
55250.373382 1.00279 0.00516 HS r'
55250.376700 0.99865 0.00520 HS r'
55250.380023 0.99349 0.00499 HS r'
55250.383404 1.00091 0.00501 HS r'
55250.386792 0.99173 0.00535 HS r'
55250.390436 0.99142 0.00525 HS r'
55250.393771 0.97890 0.00528 HS r'
55250.397114 1.01416 0.00506 HS r'
55250.400447 0.99801 0.00528 HS r'
55250.403776 0.98502 0.00540 HS r'
55250.407426 1.01454 0.00494 HS r'
55250.410758 1.00468 0.00519 HS r'
55250.571660 1.00353 0.00450 HS r'
55250.575073 1.01174 0.00460 HS r'
55250.578463 0.99746 0.00452 HS r'
55250.581822 0.98876 0.00460 HS r'
55250.585512 1.01280 0.00450 HS r'
55250.588879 0.98812 0.00463 HS r'
55250.592254 1.00135 0.00452 HS r'
55250.595637 1.00652 0.00454 HS r'
55250.599009 0.99546 0.00457 HS r'
55250.602683 0.99156 0.00453 HS r'
55250.606066 0.99306 0.00446 HS r'
55250.609462 0.99501 0.00463 HS r'
55250.612856 0.99981 0.00457 HS r'
55250.616239 1.00074 0.00470 HS r'
55250.619946 1.00632 0.00459 HS r'
55250.623333 0.98943 0.00464 HS r'
55250.626733 0.99659 0.00454 HS r'
55250.630099 0.99688 0.00455 HS r'
55250.633474 0.99520 0.00461 HS r'
55250.637203 1.00182 0.00451 HS r'
55250.640594 0.99939 0.00465 HS r'
55250.643992 1.00207 0.00463 HS r'
55250.647377 0.99487 0.00459 HS r'
55250.650778 0.99944 0.00465 HS r'
55250.654489 1.00127 0.00462 HS r'
55250.657869 1.00515 0.00459 HS r'
55250.661236 0.99835 0.00465 HS r'
55250.664649 0.98799 0.00467 HS r'
55250.668035 0.99735 0.00464 HS r'
55250.671768 1.00638 0.00450 HS r'
55250.675170 1.00701 0.00465 HS r'
55250.678556 0.99184 0.00469 HS r'
55250.681965 1.00016 0.00472 HS r'
55250.685390 0.99948 0.00458 HS r'
55250.689126 0.99838 0.00461 HS r'
55250.692508 0.99888 0.00465 HS r'
55250.695920 0.99918 0.00467 HS r'
55250.699317 1.01325 0.00454 HS r'
55250.702720 0.99418 0.00460 HS r'
55250.706434 0.99577 0.00458 HS r'
55250.709831 0.99554 0.00460 HS r'
55250.713241 1.00760 0.00460 HS r'
55250.716652 0.99356 0.00466 HS r'
55251.264983 0.99058 0.00681 HS r'
55251.268383 1.00256 0.00563 HS r'
55251.271660 0.97142 0.00538 HS r'
55251.274969 0.99463 0.00500 HS r'
55251.278224 0.99331 0.00556 HS r'
55251.281799 0.99653 0.00527 HS r'
55251.285190 1.00087 0.00508 HS r'
55251.288520 0.98929 0.00531 HS r'
55251.291861 1.00600 0.00519 HS r'
55251.295214 0.99008 0.00522 HS r'
55251.298860 0.99913 0.00527 HS r'
55251.302191 1.00870 0.00537 HS r'
55251.305514 1.00593 0.00524 HS r'
55251.308879 1.00907 0.00531 HS r'
55251.312216 1.00502 0.00567 HS r'
55251.315893 1.00233 0.00526 HS r'
55251.319221 1.00261 0.00517 HS r'
55251.322556 1.00352 0.00535 HS r'
55251.325861 0.99534 0.00517 HS r'
55251.329225 0.99399 0.00536 HS r'
55251.332874 1.00132 0.00518 HS r'
55251.336195 0.99144 0.00542 HS r'
55251.339522 0.98220 0.00551 HS r'
55251.342839 1.00185 0.00543 HS r'
55251.346179 0.99508 0.00548 HS r'
55251.349822 1.00961 0.00535 HS r'
55251.353143 1.00758 0.00544 HS r'
55251.356510 1.00308 0.00516 HS r'
55251.359850 1.01235 0.00538 HS r'
55251.363220 1.01096 0.00544 HS r'
55251.366876 1.00178 0.00523 HS r'
55251.370202 0.99937 0.00562 HS r'
55251.373531 0.99266 0.00547 HS r'
55251.376846 0.99432 0.00537 HS r'
55251.380158 1.00947 0.00548 HS r'
55251.383828 1.01054 0.00530 HS r'
55251.387148 1.00389 0.00547 HS r'
55251.390459 0.98406 0.00531 HS r'
55251.393779 0.99160 0.00547 HS r'
55251.397094 0.99212 0.00525 HS r'
55251.400720 1.00396 0.00552 HS r'
55251.404066 0.99309 0.00570 HS r'
55251.407371 0.99809 0.00544 HS r'
55251.410669 1.00082 0.00570 HS r'
55251.414003 0.99619 0.00598 HS r'
55251.417634 0.98644 0.00586 HS r'
55251.434312 1.00571 0.00577 HS r'
55251.437635 1.01198 0.00581 HS r'
55251.440964 0.97618 0.00561 HS r'
55251.444260 0.97768 0.00582 HS r'
55251.447591 1.00468 0.00604 HS r'
55251.451254 0.99046 0.00588 HS r'
55251.454526 0.98396 0.00601 HS r'
55251.457781 1.00147 0.00584 HS r'
55251.461022 0.98949 0.00604 HS r'
55251.464291 0.99675 0.00585 HS r'
55251.467798 1.00945 0.00621 HS r'
55251.532485 0.98949 0.00487 HS r'
55251.535839 1.00877 0.00476 HS r'
55251.539194 0.99776 0.00458 HS r'
55251.542553 0.99835 0.00472 HS r'
55251.546223 1.00827 0.00469 HS r'
55251.549579 1.00884 0.00472 HS r'
55251.552942 1.00508 0.00469 HS r'
55251.556305 1.02646 0.00459 HS r'
55251.559647 0.98958 0.00471 HS r'
55251.563332 0.99704 0.00483 HS r'
55251.566686 1.00431 0.00473 HS r'
55251.570041 0.99142 0.00487 HS r'
55251.573382 1.01064 0.00473 HS r'
55251.576760 1.00490 0.00468 HS r'
55251.580401 0.99644 0.00470 HS r'
55251.583764 0.98788 0.00470 HS r'
55251.587134 1.01029 0.00479 HS r'
55251.590516 1.00127 0.00480 HS r'
55251.593883 1.01946 0.00459 HS r'
55251.621096 1.00876 0.00477 HS r'
55251.624475 0.99399 0.00480 HS r'
55251.627815 0.99193 0.00479 HS r'
55251.631510 1.00575 0.00476 HS r'
55251.634895 0.99666 0.00481 HS r'
55251.638256 1.00457 0.00490 HS r'
55251.641637 0.99693 0.00495 HS r'
55251.645033 0.98740 0.00494 HS r'
55251.648711 0.98767 0.00509 HS r'
55251.652097 1.00418 0.00491 HS r'
55251.655464 1.00643 0.00497 HS r'
55251.658847 0.99850 0.00494 HS r'
55251.662221 0.98349 0.00503 HS r'
55251.665918 0.99697 0.00484 HS r'
55251.669254 1.00195 0.00502 HS r'
55251.672604 1.00431 0.00490 HS r'
55251.676013 1.00512 0.00519 HS r'
55251.679357 0.98417 0.00517 HS r'
55251.688115 0.99883 0.00541 HS r'
55251.691658 0.99389 0.00519 HS r'
55251.695001 1.00335 0.00545 HS r'
55251.698341 0.99291 0.00530 HS r'
55251.702009 0.99503 0.00509 HS r'
55251.705383 0.97870 0.00515 HS r'
55251.708719 1.01122 0.00522 HS r'
55251.712059 0.99586 0.00556 HS r'
55251.715387 0.99650 0.00623 HS r'
55252.264346 0.99447 0.00858 HS r'
55252.267724 0.99185 0.01163 HS r'
55252.270959 0.99509 0.00590 HS r'
55252.274271 0.98425 0.01231 HS r'
55252.277539 0.98768 0.00621 HS r'
55252.281155 0.99627 0.00593 HS r'
55252.284452 0.99856 0.00599 HS r'
55252.287751 0.99973 0.00633 HS r'
55252.291043 1.00545 0.00639 HS r'
55252.294333 0.99968 0.00600 HS r'
55252.297948 1.00079 0.00612 HS r'
55252.301251 0.98649 0.00654 HS r'
55252.304510 0.99380 0.00843 HS r'
55252.307755 1.00536 0.00899 HS r'
55252.310943 0.98195 0.00598 HS r'
55252.314490 1.00661 0.01141 HS r'
55252.317739 1.00045 0.00572 HS r'
55252.321062 1.01046 0.00593 HS r'
55252.324367 0.99853 0.00579 HS r'
55252.327669 0.98590 0.00625 HS r'
55252.331289 1.01318 0.00707 HS r'
55252.515089 0.99913 0.00515 HS r'
55252.518407 1.00216 0.00509 HS r'
55252.521756 1.00079 0.00498 HS r'
55252.525112 0.99662 0.00487 HS r'
55252.528770 1.00259 0.00490 HS r'
55252.532138 1.01049 0.00479 HS r'
55252.535498 1.00016 0.00500 HS r'
55252.538837 0.98964 0.00503 HS r'
55252.542226 1.01150 0.00499 HS r'
55252.545916 0.99091 0.00513 HS r'
55252.549255 0.99747 0.00477 HS r'
55252.552614 1.00419 0.00485 HS r'
55252.555997 0.99684 0.00497 HS r'
55252.559410 0.99158 0.00491 HS r'
55252.563075 1.00792 0.00486 HS r'
55252.566427 1.00485 0.00487 HS r'
55252.569774 1.00521 0.00495 HS r'
55252.573127 0.98229 0.00490 HS r'
55252.576478 0.99540 0.00493 HS r'
55252.580150 0.99651 0.00496 HS r'
55252.583518 0.99735 0.00491 HS r'
55252.586875 1.00621 0.00497 HS r'
55252.590284 0.99497 0.00511 HS r'
55252.593660 1.01062 0.00484 HS r'
55252.597337 0.99742 0.00498 HS r'
55252.600693 1.00505 0.00518 HS r'
55252.604043 1.01013 0.00511 HS r'
55252.607378 0.99497 0.00496 HS r'
55252.610754 1.00049 0.00487 HS r'
55252.648642 0.99430 0.00514 HS r'
55252.651952 0.97934 0.00549 HS r'
55252.655290 1.00158 0.00509 HS r'
55252.658667 0.99661 0.00509 HS r'
55252.662339 1.00361 0.00533 HS r'
55252.665666 0.98965 0.00537 HS r'
55252.668999 1.01114 0.00530 HS r'
55252.672332 1.01302 0.00534 HS r'
55252.675695 1.00280 0.00528 HS r'
55252.679337 0.99082 0.00554 HS r'
55252.682687 0.99731 0.00544 HS r'
55252.686009 1.00356 0.00558 HS r'
55252.689383 0.99119 0.00589 HS r'
55252.692656 1.00445 0.00555 HS r'
55252.696276 1.00460 0.00569 HS r'
55252.699633 0.99194 0.00562 HS r'
55252.702972 1.01145 0.00656 HS r'
55252.706270 0.98655 0.00619 HS r'
55252.709525 1.00851 0.00553 HS r'
55253.383448 0.99696 0.00666 HS r'
55253.386850 0.99424 0.00666 HS r'
55253.390153 0.99472 0.00618 HS r'
55253.393459 0.99159 0.00638 HS r'
55253.396754 0.99812 0.00604 HS r'
55253.400375 1.00373 0.00705 HS r'
55253.403657 0.99627 0.00669 HS r'
55253.406923 0.98589 0.00707 HS r'
55253.410200 1.00081 0.00673 HS r'
55253.413498 0.99323 0.00628 HS r'
55253.417163 0.99729 0.00685 HS r'
55253.420497 0.99058 0.00667 HS r'
55253.423805 0.97994 0.00667 HS r'
55253.427060 1.00312 0.00671 HS r'
55253.430333 0.99197 0.00668 HS r'
55253.433959 0.98600 0.00680 HS r'
55253.437248 0.98171 0.00650 HS r'
55253.440537 1.00727 0.00678 HS r'
55253.443808 0.99062 0.00684 HS r'
55253.452429 0.99958 0.00713 HS r'
55253.459203 1.00679 0.00735 HS r'
55253.462472 1.00220 0.00765 HS r'
55253.514159 0.98752 0.00539 HS r'
55253.517465 0.98022 0.00552 HS r'
55253.520783 0.99096 0.00513 HS r'
55253.524091 0.98905 0.00526 HS r'
55253.527747 0.99854 0.00513 HS r'
55253.531103 0.99291 0.00497 HS r'
55253.534422 1.00840 0.00514 HS r'
55253.537733 0.97393 0.00528 HS r'
55253.541047 0.98550 0.00506 HS r'
55253.544684 0.99433 0.00495 HS r'
55253.548016 1.01900 0.00522 HS r'
55253.554655 0.99415 0.00546 HS r'
55253.557969 1.03000 0.00511 HS r'
55253.561613 0.99927 0.00510 HS r'
55253.564927 1.01886 0.00501 HS r'
55253.568255 1.01248 0.00503 HS r'
55253.571642 1.00343 0.00502 HS r'
55253.574981 1.00646 0.00516 HS r'
55253.578632 0.99179 0.00516 HS r'
55253.581961 0.97990 0.00530 HS r'
55253.585282 1.01344 0.00550 HS r'
55253.588624 1.01732 0.00492 HS r'
55253.591950 0.99078 0.00533 HS r'
55253.595626 0.99550 0.00538 HS r'
55253.598983 0.99699 0.00519 HS r'
55253.602328 0.99331 0.00524 HS r'
55253.605697 1.00499 0.00515 HS r'
55253.609029 0.99151 0.00540 HS r'
55253.612680 0.99216 0.00519 HS r'
55253.616001 1.01301 0.00542 HS r'
55253.619348 1.00315 0.00513 HS r'
55253.626027 0.98453 0.00535 HS r'
55253.629736 1.00413 0.00537 HS r'
55253.633068 1.00302 0.00531 HS r'
55253.636400 0.98820 0.00565 HS r'
55253.639745 1.01155 0.00557 HS r'
55253.643053 0.99374 0.00560 HS r'
55253.646705 1.00080 0.00557 HS r'
55253.650061 0.97454 0.00540 HS r'
55253.653383 1.01274 0.00571 HS r'
55253.656718 0.99638 0.00576 HS r'
55253.660067 1.00275 0.00602 HS r'
55253.663725 0.99661 0.00575 HS r'
55253.666984 1.00788 0.00581 HS r'
55253.670237 1.00662 0.00567 HS r'
55253.680203 0.99045 0.00718 HS r'
55253.683545 0.98853 0.00638 HS r'
55253.686885 1.00729 0.00606 HS r'
55253.690196 0.99703 0.00611 HS r'
55253.693430 0.99246 0.00629 HS r'
55253.696994 0.99018 0.00602 HS r'
55253.700327 1.00079 0.00596 HS r'
55253.703618 0.98818 0.00664 HS r'
55253.706903 1.00537 0.00603 HS r'
55254.312992 0.99059 0.00641 HS r'
55254.316320 0.98746 0.00664 HS r'
55254.319598 0.98293 0.00676 HS r'
55254.413132 0.99830 0.00703 HS r'
55254.416502 0.99232 0.00687 HS r'
55254.419758 1.00706 0.00626 HS r'
55254.423021 0.99254 0.00704 HS r'
55254.426298 0.97780 0.00716 HS r'
55254.429896 1.00249 0.00725 HS r'
55254.433204 1.00106 0.00747 HS r'
55254.436580 0.99902 0.00687 HS r'
55254.439858 0.99524 0.00709 HS r'
55254.443151 1.00368 0.00762 HS r'
55254.446748 1.01199 0.00802 HS r'
55254.450012 1.03598 0.00753 HS r'
55254.513233 1.02448 0.00516 HS r'
55254.516457 1.04285 0.00505 HS r'
55254.519694 1.03238 0.00524 HS r'
55254.522960 0.98520 0.00549 HS r'
55254.526563 0.97476 0.00522 HS r'
55254.529887 1.02195 0.00504 HS r'
55254.533201 0.99686 0.00551 HS r'
55254.536509 1.01887 0.00512 HS r'
55254.539810 1.01278 0.00520 HS r'
55254.543433 0.99122 0.00512 HS r'
55254.546744 1.01255 0.00521 HS r'
55254.550051 1.00115 0.00500 HS r'
55254.553366 1.01745 0.00501 HS r'
55254.556693 0.99664 0.00517 HS r'
55254.560330 1.01505 0.00508 HS r'
55254.563635 0.99571 0.00517 HS r'
55254.566967 0.99747 0.00527 HS r'
55254.570277 1.02205 0.00519 HS r'
55254.573582 1.00394 0.00551 HS r'
55254.577218 1.00140 0.00511 HS r'
55254.580526 0.98915 0.00498 HS r'
55254.583845 1.00905 0.00516 HS r'
55254.587205 1.00391 0.00506 HS r'
55254.590551 0.99712 0.00522 HS r'
55254.594189 0.99319 0.00554 HS r'
55254.597528 0.98623 0.00522 HS r'
55254.600853 1.00511 0.00520 HS r'
55254.604177 1.00234 0.00513 HS r'
55254.607514 1.00255 0.00526 HS r'
55254.611167 0.99719 0.00493 HS r'
55254.614548 0.99732 0.00522 HS r'
55254.617839 0.99685 0.00543 HS r'
55254.621092 0.99680 0.00505 HS r'
55254.624336 0.99769 0.00539 HS r'
55254.627899 1.00107 0.00549 HS r'
55254.631170 1.00171 0.00528 HS r'
55254.634434 0.99072 0.00552 HS r'
55254.637674 1.01471 0.00553 HS r'
55254.640925 1.00608 0.00535 HS r'
55254.667321 0.99176 0.00563 HS r'
55254.670562 1.00150 0.00575 HS r'
55254.673820 0.99497 0.00626 HS r'
55254.677365 1.00199 0.00600 HS r'
55254.680699 0.99653 0.00622 HS r'
55254.684004 1.00484 0.00616 HS r'
55254.687303 0.98524 0.00613 HS r'
55254.690629 1.00392 0.00628 HS r'
55254.694241 1.01363 0.00636 HS r'
55254.697537 0.99604 0.00656 HS r'
55254.700830 1.00266 0.00630 HS r'
55254.704145 0.98491 0.00717 HS r'
55259.259894 0.99597 0.00808 HS r'
55259.266556 0.97934 0.00681 HS r'
55259.269882 0.98542 0.00516 HS r'
55259.273256 0.99126 0.00501 HS r'
55259.276947 1.00625 0.00485 HS r'
55259.280317 1.01950 0.00504 HS r'
55259.283693 1.00517 0.00505 HS r'
55259.287066 0.99550 0.00488 HS r'
55259.290423 1.01064 0.00491 HS r'
55259.294091 0.99254 0.00504 HS r'
55259.297469 1.00161 0.00500 HS r'
55259.300854 0.98903 0.00505 HS r'
55259.304250 1.00937 0.00513 HS r'
55259.307661 1.00077 0.00516 HS r'
55259.311336 1.01099 0.00521 HS r'
55259.314717 1.00814 0.00520 HS r'
55259.318064 1.02626 0.00523 HS r'
55259.321423 1.01334 0.00533 HS r'
55259.324785 0.99806 0.00770 HS r'
55259.328395 0.99334 0.00917 HS r'
55259.331634 0.98493 0.00616 HS r'
55259.334933 0.99363 0.00574 HS r'
55259.338259 0.97810 0.00563 HS r'
55259.341581 0.98016 0.00559 HS r'
55259.345216 1.02982 0.00578 HS r'
55259.348525 0.99780 0.00643 HS r'
55259.392160 1.01093 0.00612 HS r'
55259.395510 0.97648 0.00629 HS r'
55259.398818 0.98256 0.00655 HS r'
55259.402104 0.99293 0.00642 HS r'
55259.405397 1.00255 0.00704 HS r'
55259.408989 0.97319 0.00713 HS r'
55259.412291 0.98389 0.00698 HS r'
55259.415568 0.99282 0.00730 HS r'
55261.278631 0.99094 0.00476 HS r'
55261.282150 0.99882 0.00465 HS r'
55261.285541 0.99196 0.00463 HS r'
55261.288932 0.99902 0.00473 HS r'
55261.292316 0.99943 0.00474 HS r'
55261.296002 1.00512 0.00471 HS r'
55261.299388 1.00340 0.00469 HS r'
55261.302768 1.00260 0.00468 HS r'
55261.306131 1.00441 0.00477 HS r'
55261.309512 1.00714 0.00479 HS r'
55261.313233 0.99567 0.00477 HS r'
55261.316576 1.00364 0.00475 HS r'
55261.319961 0.99992 0.00474 HS r'
55261.323329 1.00130 0.00478 HS r'
55261.326722 0.98784 0.00481 HS r'
55261.330397 1.00936 0.00491 HS r'
55261.333770 1.00627 0.00474 HS r'
55261.337146 1.01598 0.00475 HS r'
55261.340515 1.00779 0.00470 HS r'
55261.343884 1.01303 0.00482 HS r'
55261.347558 1.00176 0.00489 HS r'
55261.350911 1.00203 0.00487 HS r'
55261.354267 1.00313 0.00479 HS r'
55261.357622 0.99535 0.00487 HS r'
55261.360992 0.99919 0.00495 HS r'
55261.364697 0.99935 0.00486 HS r'
55261.368074 0.99213 0.00500 HS r'
55261.371451 1.00355 0.00510 HS r'
55261.374793 1.00858 0.00496 HS r'
55261.378168 0.98918 0.00502 HS r'
55261.381849 0.98599 0.00522 HS r'
55261.385198 0.98422 0.00525 HS r'
55261.388555 0.99240 0.00519 HS r'
55261.391910 0.99864 0.00525 HS r'
55261.395264 0.99129 0.00549 HS r'
55261.398870 1.00943 0.00547 HS r'
55261.402272 1.00448 0.00534 HS r'
55261.405601 0.98899 0.00543 HS r'
55261.408940 0.99345 0.00545 HS r'
55261.412298 0.99665 0.00551 HS r'
55261.415968 1.01307 0.00554 HS r'
55261.419290 1.00160 0.00567 HS r'
55261.422630 0.99519 0.00550 HS r'
55261.425961 0.99876 0.00554 HS r'
55261.434675 0.99828 0.00588 HS r'
55261.438179 1.02123 0.00567 HS r'
55261.441522 1.00021 0.00636 HS r'
55261.507683 1.00841 0.00453 HS r'
55261.511001 1.00959 0.00436 HS r'
55261.514316 1.01878 0.00434 HS r'
55261.517623 0.99833 0.00440 HS r'
55261.521244 0.98880 0.00440 HS r'
55261.524742 1.00220 0.00438 HS r'
55261.528140 0.99059 0.00441 HS r'
55261.531520 1.00342 0.00448 HS r'
55261.534911 1.01738 0.00430 HS r'
55261.538608 1.00542 0.00443 HS r'
55261.541998 1.00328 0.00438 HS r'
55261.545391 1.00025 0.00445 HS r'
55261.548772 1.01772 0.00435 HS r'
55261.552169 1.00034 0.00435 HS r'
55261.572734 1.00316 0.00442 HS r'
55261.576199 1.00315 0.00438 HS r'
55261.579600 1.00551 0.00438 HS r'
55261.583011 0.99091 0.00441 HS r'
55261.586436 1.00715 0.00437 HS r'
55261.590183 0.99652 0.00439 HS r'
55261.593516 1.00270 0.00445 HS r'
55261.596841 1.00660 0.00433 HS r'
55261.600162 1.00292 0.00438 HS r'
55261.603470 0.99399 0.00439 HS r'
55261.607100 0.99030 0.00447 HS r'
55261.610551 1.00365 0.00439 HS r'
55261.613948 1.00610 0.00438 HS r'
55261.617346 0.99311 0.00456 HS r'
55261.620744 0.99663 0.00448 HS r'
55261.624458 0.99191 0.00456 HS r'
55261.627870 1.00003 0.00453 HS r'
55261.631257 0.99742 0.00461 HS r'
55261.634691 1.01807 0.00448 HS r'
55261.638092 1.00001 0.00454 HS r'
55261.641824 1.00123 0.00464 HS r'
55261.645219 1.00258 0.00460 HS r'
55261.648623 0.99845 0.00470 HS r'
55261.652052 0.99889 0.00463 HS r'
55261.655374 1.00425 0.00466 HS r'
55261.659004 1.00550 0.00480 HS r'
55261.662328 0.98897 0.00463 HS r'
55261.665618 1.00861 0.00470 HS r'
55261.668928 0.99223 0.00473 HS r'
55261.672216 1.00480 0.00478 HS r'
55261.675803 1.00844 0.00485 HS r'
55261.679055 1.00367 0.00491 HS r'
55261.682369 1.00921 0.00476 HS r'
55261.685670 1.00111 0.00473 HS r'
55262.298787 0.98204 0.00504 HS r'
55262.302285 1.00644 0.00506 HS r'
55262.305696 0.99635 0.00492 HS r'
55262.309122 1.00681 0.00501 HS r'
55262.312491 0.99745 0.00493 HS r'
55262.316178 0.99612 0.00491 HS r'
55262.319568 0.99733 0.00509 HS r'
55262.322915 1.01304 0.00498 HS r'
55262.326283 1.00193 0.00502 HS r'
55262.329656 1.00315 0.00495 HS r'
55262.333345 0.99579 0.00489 HS r'
55262.336719 1.00634 0.00490 HS r'
55262.340088 0.99167 0.00504 HS r'
55262.343478 0.99878 0.00494 HS r'
55262.346870 1.00826 0.00493 HS r'
55262.350574 1.00279 0.00498 HS r'
55262.353935 0.99841 0.00495 HS r'
55262.357300 1.00173 0.00490 HS r'
55262.360666 0.99281 0.00492 HS r'
55262.364036 0.98939 0.00493 HS r'
55262.367712 1.00031 0.00495 HS r'
55262.371066 1.01104 0.00495 HS r'
55262.374457 0.98764 0.00504 HS r'
55262.377822 0.99658 0.00515 HS r'
55262.381204 1.00349 0.00506 HS r'
55262.384887 1.00752 0.00514 HS r'
55262.388253 0.99730 0.00516 HS r'
55262.391622 1.00183 0.00512 HS r'
55262.394998 1.00039 0.00518 HS r'
55262.398358 1.00649 0.00515 HS r'
55262.402051 0.99233 0.00512 HS r'
55262.405395 0.99559 0.00525 HS r'
55262.408723 1.01084 0.00543 HS r'
55262.412106 1.01032 0.00543 HS r'
55262.415439 0.99944 0.00548 HS r'
55262.419113 0.99819 0.00577 HS r'
55262.422462 1.01455 0.00565 HS r'
55262.425805 1.01071 0.00552 HS r'
55262.429135 1.00065 0.00583 HS r'
55262.432481 0.99096 0.00609 HS r'
55262.436119 1.01145 0.00604 HS r'
55262.506931 1.00639 0.00455 HS r'
55262.510363 0.99268 0.00451 HS r'
55262.513755 0.99345 0.00447 HS r'
55262.517162 1.00126 0.00441 HS r'
55262.520881 0.99297 0.00441 HS r'
55262.524268 0.99736 0.00442 HS r'
55262.527690 1.01223 0.00443 HS r'
55262.531098 0.99329 0.00445 HS r'
55262.534500 0.99284 0.00443 HS r'
55262.538213 0.99061 0.00451 HS r'
55262.541611 1.00512 0.00442 HS r'
55262.545029 1.00186 0.00441 HS r'
55262.548432 1.00501 0.00443 HS r'
55262.551827 1.00479 0.00436 HS r'
55262.555555 1.00148 0.00443 HS r'
55262.558972 1.00554 0.00433 HS r'
55262.562364 0.99241 0.00438 HS r'
55262.565771 1.00179 0.00438 HS r'
55262.569098 1.00063 0.00445 HS r'
55262.572737 1.00070 0.00435 HS r'
55262.576174 0.99870 0.00435 HS r'
55262.579618 1.00099 0.00434 HS r'
55262.583084 0.98984 0.00438 HS r'
55262.586538 0.99949 0.00439 HS r'
55262.590282 0.99627 0.00436 HS r'
55262.593713 1.00164 0.00440 HS r'
55262.597167 0.99747 0.00438 HS r'
55262.600624 0.99891 0.00437 HS r'
55262.604094 0.99474 0.00439 HS r'
55262.607864 0.99767 0.00440 HS r'
55262.611296 0.99654 0.00441 HS r'
55262.614724 1.01486 0.00433 HS r'
55262.618191 1.00112 0.00441 HS r'
55262.621676 1.00219 0.00439 HS r'
55262.625475 1.00245 0.00435 HS r'
55262.628922 0.99852 0.00441 HS r'
55262.632367 1.00575 0.00443 HS r'
55262.635830 1.00032 0.00445 HS r'
55262.639290 0.99185 0.00450 HS r'
55262.642963 1.00995 0.00450 HS r'
55262.646424 0.99646 0.00454 HS r'
55262.649850 1.00150 0.00454 HS r'
55262.653287 0.99398 0.00453 HS r'
55262.656688 1.00324 0.00460 HS r'
55262.660393 1.00105 0.00459 HS r'
55262.663870 1.00349 0.00471 HS r'
55262.667305 0.99977 0.00472 HS r'
55262.670744 0.99406 0.00471 HS r'
55262.674202 0.99010 0.00470 HS r'
55262.677938 1.01447 0.00473 HS r'
55262.681351 1.00126 0.00477 HS r'
55262.684803 1.00602 0.00479 HS r'
55263.265460 1.01610 0.00528 HS r'
55263.268967 0.99015 0.00515 HS r'
55263.272341 1.00855 0.00515 HS r'
55263.275730 1.00521 0.00519 HS r'
55263.279114 1.00606 0.00537 HS r'
55263.282793 0.99877 0.00539 HS r'
55263.286157 1.00414 0.00529 HS r'
55263.289527 1.00149 0.00525 HS r'
55263.292899 1.00065 0.00531 HS r'
55263.296252 0.99604 0.00546 HS r'
55263.299959 1.00859 0.00586 HS r'
55263.303297 1.00159 0.00603 HS r'
55263.306605 1.00110 0.00529 HS r'
55263.309955 0.99215 0.00542 HS r'
55263.313308 0.99665 0.00545 HS r'
55263.316972 1.00396 0.00524 HS r'
55263.320345 1.00766 0.00529 HS r'
55263.323730 1.00468 0.00541 HS r'
55263.327122 1.00203 0.00538 HS r'
55263.330465 1.01402 0.00535 HS r'
55263.334157 0.99402 0.00573 HS r'
55263.337490 0.99447 0.00547 HS r'
55263.340818 1.00155 0.00540 HS r'
55263.344153 0.99385 0.00557 HS r'
55263.347547 1.00670 0.00544 HS r'
55263.351226 1.01694 0.00533 HS r'
55263.354567 0.99769 0.00538 HS r'
55263.357919 1.00982 0.00536 HS r'
55263.361272 0.99675 0.00537 HS r'
55263.364641 0.97204 0.00547 HS r'
55263.368315 0.99873 0.00546 HS r'
55263.371654 1.00679 0.00546 HS r'
55263.375050 1.00364 0.00555 HS r'
55263.378427 1.00575 0.00541 HS r'
55263.381812 0.98749 0.00555 HS r'
55263.385473 0.99616 0.00548 HS r'
55263.388799 1.00714 0.00550 HS r'
55263.392171 1.01628 0.00540 HS r'
55263.395541 1.01164 0.00554 HS r'
55263.398905 1.00525 0.00548 HS r'
55263.402575 1.00779 0.00555 HS r'
55263.405926 0.99800 0.00565 HS r'
55263.409270 1.01269 0.00558 HS r'
55263.412610 0.97147 0.00568 HS r'
55263.415970 0.99518 0.00565 HS r'
55263.419642 1.00356 0.00567 HS r'
55263.422994 0.98522 0.00571 HS r'
55263.426373 1.01812 0.00569 HS r'
55263.429727 0.99555 0.00581 HS r'
55263.433120 1.01445 0.00581 HS r'
55263.506067 0.99698 0.00452 HS r'
55263.509419 1.00444 0.00434 HS r'
55263.512732 0.99121 0.00441 HS r'
55263.516054 1.00267 0.00434 HS r'
55263.519676 1.00602 0.00438 HS r'
55263.523061 1.00352 0.00437 HS r'
55263.526448 1.00889 0.00439 HS r'
55263.529841 0.99550 0.00442 HS r'
55263.533245 1.00628 0.00444 HS r'
55263.536968 1.00381 0.00451 HS r'
55263.540343 1.00376 0.00467 HS r'
55263.543728 1.00881 0.00468 HS r'
55263.547080 0.99661 0.00565 HS r'
55263.553980 1.00525 0.01101 HS r'
55263.557256 0.99217 0.00643 HS r'
55263.560589 1.00335 0.00546 HS r'
55263.563941 1.00356 0.00539 HS r'
55263.567310 1.00055 0.00487 HS r'
55263.571013 1.00629 0.00469 HS r'
55263.574392 1.00567 0.00473 HS r'
55263.577783 1.00645 0.00506 HS r'
55263.581152 1.00445 0.00503 HS r'
55263.584542 0.99470 0.00508 HS r'
55263.588256 0.99233 0.00518 HS r'
55263.591637 1.00625 0.00460 HS r'
55263.595065 1.00113 0.00539 HS r'
55263.598454 1.00940 0.00633 HS r'
55263.601825 1.00438 0.00590 HS r'
55263.605508 0.99757 0.00640 HS r'
55263.608899 1.01028 0.00759 HS r'
55263.625400 0.97993 0.01338 HS r'
55263.641986 1.00427 0.00639 HS r'
55263.645314 0.99405 0.00492 HS r'
55263.648714 1.00170 0.00461 HS r'
55263.652127 1.00239 0.00465 HS r'
55263.655857 1.00229 0.00496 HS r'
55263.659201 1.00924 0.00498 HS r'
55263.662635 0.99436 0.00454 HS r'
55263.666046 0.98703 0.00535 HS r'
55263.669421 1.00742 0.00524 HS r'
55263.673093 1.01312 0.00481 HS r'
55263.676497 0.99578 0.00487 HS r'
55263.679868 0.99951 0.00495 HS r'
55264.256081 1.00434 0.00568 HS r'
55264.259563 1.01026 0.00525 HS r'
55264.262947 1.00745 0.00501 HS r'
55264.266317 1.00685 0.00490 HS r'
55264.269700 0.99475 0.00494 HS r'
55264.273396 0.99194 0.00551 HS r'
55264.276745 0.99612 0.00798 HS r'
55264.280073 0.99781 0.00573 HS r'
55264.283412 0.99670 0.00526 HS r'
55264.286761 1.00381 0.00537 HS r'
55264.290464 1.00041 0.00545 HS r'
55264.297091 0.97059 0.01074 HS r'
55264.300365 1.01089 0.01334 HS r'
55264.307167 0.96805 0.00975 HS r'
55264.310457 0.99997 0.01251 HS r'
55264.510645 0.99483 0.00444 HS r'
55264.514197 0.99122 0.00438 HS r'
55264.517612 0.99480 0.00434 HS r'
55264.520994 1.00598 0.00430 HS r'
55264.524399 1.00544 0.00433 HS r'
55264.528146 1.01783 0.00428 HS r'
55264.531544 1.00219 0.00429 HS r'
55264.534955 0.99939 0.00431 HS r'
55264.538356 1.01049 0.00427 HS r'
55264.541768 0.99417 0.00433 HS r'
55264.545506 0.99994 0.00434 HS r'
55264.548934 0.99524 0.00434 HS r'
55264.552358 1.00731 0.00428 HS r'
55264.555788 1.00154 0.00433 HS r'
55264.559202 0.99122 0.00437 HS r'
55264.586729 1.00702 0.00432 HS r'
55264.590060 0.99708 0.00431 HS r'
55264.593397 0.99836 0.00438 HS r'
55264.597033 1.00144 0.00435 HS r'
55264.600463 1.00715 0.00434 HS r'
55264.603876 1.00270 0.00428 HS r'
55264.607272 1.00589 0.00435 HS r'
55264.610691 1.00849 0.00435 HS r'
55264.614433 0.99259 0.00438 HS r'
55264.617862 1.00310 0.00434 HS r'
55264.621264 0.99683 0.00440 HS r'
55264.624785 1.00372 0.00446 HS r'
55264.628255 0.99685 0.00448 HS r'
55264.632076 0.98812 0.00447 HS r'
55264.635498 0.99252 0.00449 HS r'
55264.638933 0.99586 0.00445 HS r'
55264.642356 1.00291 0.00447 HS r'
55264.645772 1.01155 0.00445 HS r'
55264.649524 1.01320 0.00442 HS r'
55264.652947 1.00008 0.00443 HS r'
55264.656396 0.99041 0.00469 HS r'
55264.659801 1.00635 0.00455 HS r'
55264.663222 0.99818 0.00456 HS r'
55264.666949 0.99451 0.00451 HS r'
55264.670366 0.99562 0.00457 HS r'
55264.673816 0.98773 0.00458 HS r'
55264.677218 0.99893 0.00457 HS r'
55265.380203 0.99583 0.00905 HS r'
55265.383593 0.99406 0.00512 HS r'
55265.386947 1.01143 0.00568 HS r'
55266.395754 0.99936 0.00519 HS r'
55266.399243 1.00905 0.00510 HS r'
55266.402613 1.01483 0.00503 HS r'
55266.405975 0.99415 0.00510 HS r'
55266.409329 1.00053 0.00527 HS r'
55266.413069 1.00372 0.00515 HS r'
55266.616887 0.99867 0.00438 HS r'
55266.620335 0.99929 0.00437 HS r'
55266.623655 1.00528 0.00444 HS r'
55266.627033 0.99785 0.00437 HS r'
55266.630400 1.00414 0.00439 HS r'
55266.634047 0.99411 0.00443 HS r'
55266.637482 1.00587 0.00447 HS r'
55266.640915 1.00864 0.00442 HS r'
55266.644332 1.00101 0.00450 HS r'
55266.647753 1.00949 0.00444 HS r'
55266.651503 1.00072 0.00442 HS r'
55266.654935 1.00227 0.00456 HS r'
55266.658302 0.99843 0.00450 HS r'
55266.661745 1.00420 0.00445 HS r'
55266.665192 0.99825 0.00450 HS r'
55266.668894 1.00709 0.00448 HS r'
55266.672246 0.99262 0.00462 HS r'
55267.502448 1.00423 0.00461 HS r'
55267.505843 1.00168 0.00447 HS r'
55267.509280 1.00950 0.00432 HS r'
55267.512731 1.01263 0.00434 HS r'
55267.516478 0.99916 0.00437 HS r'
55267.519900 0.99101 0.00438 HS r'
55267.523332 1.00053 0.00431 HS r'
55267.526767 0.98453 0.00442 HS r'
55267.530175 0.99920 0.00433 HS r'
55267.533908 1.01126 0.00425 HS r'
55267.537323 0.99988 0.00423 HS r'
55267.540724 0.98820 0.00438 HS r'
55267.544137 0.99795 0.00437 HS r'
55267.547555 0.99696 0.00429 HS r'
55267.551278 0.99436 0.00434 HS r'
55267.554742 1.00465 0.00430 HS r'
55267.558241 1.00952 0.00428 HS r'
55267.561645 1.00417 0.00432 HS r'
55267.564981 1.01532 0.00432 HS r'
55267.568624 1.01096 0.00435 HS r'
55267.571956 1.00783 0.00430 HS r'
55267.575293 1.00756 0.00430 HS r'
55267.578628 1.00210 0.00434 HS r'
55267.581977 1.00339 0.00439 HS r'
55267.585602 1.00185 0.00430 HS r'
55267.588975 1.00198 0.00432 HS r'
55267.592301 1.00289 0.00438 HS r'
55267.595646 1.00210 0.00431 HS r'
55267.598988 1.00456 0.00437 HS r'
55267.602645 1.01632 0.00433 HS r'
55267.606088 1.00676 0.00439 HS r'
55267.609528 1.01255 0.00439 HS r'
55267.612962 0.99924 0.00443 HS r'
55267.616408 0.99459 0.00451 HS r'
55267.620170 1.00857 0.00443 HS r'
55267.623602 1.00045 0.00448 HS r'
55267.627016 1.00424 0.00444 HS r'
55267.635525 1.00256 0.00463 HS r'
55267.639423 1.00818 0.00450 HS r'
55267.642840 0.99563 0.00455 HS r'
55267.646283 0.99291 0.00453 HS r'
55267.649709 1.00158 0.00449 HS r'
55267.653145 1.01002 0.00450 HS r'
55267.661956 1.00392 0.00463 HS r'
55267.665535 1.00030 0.00449 HS r'
55267.668958 1.00806 0.00462 HS r'
55268.501533 0.98832 0.00466 HS r'
55268.504920 0.99052 0.00460 HS r'
55268.508326 0.99489 0.00438 HS r'
55268.511733 1.00765 0.00444 HS r'
55268.515452 0.98199 0.00449 HS r'
55268.518853 0.98330 0.00440 HS r'
55268.522281 0.98272 0.00435 HS r'
55268.525677 0.99124 0.00439 HS r'
55268.529069 0.98587 0.00439 HS r'
55268.532800 0.97595 0.00441 HS r'
55268.536200 0.97499 0.00446 HS r'
55268.539614 0.98136 0.00435 HS r'
55268.543041 0.98376 0.00435 HS r'
55268.546461 0.98470 0.00438 HS r'
55268.550182 0.99169 0.00441 HS r'
55268.553607 0.99893 0.00436 HS r'
55268.557034 0.99486 0.00438 HS r'
55268.560443 0.98212 0.00441 HS r'
55268.563875 0.98075 0.00436 HS r'
55268.567650 0.99594 0.00434 HS r'
55268.571084 0.98121 0.00444 HS r'
55268.574527 0.97937 0.00438 HS r'
55268.577941 0.99104 0.00439 HS r'
55268.581438 0.99443 0.00436 HS r'
55268.585177 0.98667 0.00441 HS r'
55268.588616 0.98071 0.00439 HS r'
55268.592043 0.98702 0.00442 HS r'
55268.595489 0.98842 0.00440 HS r'
55268.598939 0.99923 0.00436 HS r'
55268.602677 0.99248 0.00438 HS r'
55268.606101 0.99470 0.00445 HS r'
55268.609531 0.99787 0.00439 HS r'
55268.612993 1.00249 0.00442 HS r'
55268.616430 1.00043 0.00441 HS r'
55268.620188 0.98715 0.00451 HS r'
55268.623626 0.99992 0.00442 HS r'
55268.627071 0.99038 0.00457 HS r'
55268.630528 1.00601 0.00446 HS r'
55268.633969 1.00868 0.00443 HS r'
55268.637703 0.99529 0.00454 HS r'
55268.641154 0.99766 0.00454 HS r'
55268.644601 0.99859 0.00452 HS r'
55268.648037 1.00069 0.00457 HS r'
55268.651474 1.00927 0.00457 HS r'
55268.655227 0.98855 0.00453 HS r'
55268.658668 1.00568 0.00460 HS r'
55268.662094 1.00133 0.00466 HS r'
55268.665519 0.99639 0.00469 HS r'
55269.500644 1.00422 0.00455 HS r'
55269.504058 0.99264 0.00437 HS r'
55269.507537 0.99943 0.00440 HS r'
55269.511011 1.01231 0.00428 HS r'
55269.514766 1.00185 0.00435 HS r'
55269.518174 1.00395 0.00432 HS r'
55269.521584 1.00512 0.00423 HS r'
55269.525011 1.00958 0.00422 HS r'
55269.528423 1.00832 0.00430 HS r'
55269.532162 1.00038 0.00436 HS r'
55269.535603 1.00596 0.00434 HS r'
55269.539018 1.00341 0.00437 HS r'
55269.542437 0.99564 0.00433 HS r'
55269.545822 1.01512 0.00430 HS r'
55269.549596 1.00219 0.00429 HS r'
55269.553002 1.00518 0.00431 HS r'
55269.556491 0.99694 0.00428 HS r'
55269.559901 1.00264 0.00432 HS r'
55269.563322 1.01179 0.00429 HS r'
55269.567070 0.99959 0.00433 HS r'
55269.570524 1.00207 0.00435 HS r'
55269.573949 1.00697 0.00432 HS r'
55269.577396 1.00287 0.00433 HS r'
55269.580836 1.00988 0.00432 HS r'
55269.584609 0.99251 0.00438 HS r'
55269.588031 0.99891 0.00442 HS r'
55269.591472 1.00231 0.00433 HS r'
55269.594917 0.99716 0.00434 HS r'
55269.598359 0.99724 0.00435 HS r'
55269.602116 1.00628 0.00437 HS r'
55269.605556 0.99647 0.00437 HS r'
55269.609036 1.00636 0.00441 HS r'
55269.612482 0.99919 0.00437 HS r'
55269.615924 1.00503 0.00445 HS r'
55269.619670 1.00279 0.00441 HS r'
55269.623193 0.99901 0.00444 HS r'
55269.626615 1.00033 0.00441 HS r'
55269.630071 0.99873 0.00442 HS r'
55269.633567 0.99845 0.00443 HS r'
55269.637315 1.01274 0.00440 HS r'
55269.640717 0.99853 0.00452 HS r'
55269.644051 1.00289 0.00453 HS r'
55269.647396 1.00051 0.00449 HS r'
55269.650763 0.99776 0.00448 HS r'
55269.654465 0.99802 0.00452 HS r'
55269.657925 0.99802 0.00455 HS r'
55269.661407 1.00585 0.00458 HS r'
55269.664872 1.00849 0.00456 HS r'
55270.499719 0.98894 0.00453 HS r'
55270.503118 0.98796 0.00438 HS r'
55270.506543 0.99995 0.00433 HS r'
55270.509968 0.99864 0.00426 HS r'
55270.513733 1.00189 0.00426 HS r'
55270.517162 0.99614 0.00430 HS r'
55270.520632 1.00139 0.00430 HS r'
55270.524085 0.99833 0.00429 HS r'
55270.527523 1.00511 0.00431 HS r'
55270.531308 1.00709 0.00425 HS r'
55270.534761 1.00391 0.00424 HS r'
55270.538200 1.00735 0.00428 HS r'
55270.541654 1.00481 0.00425 HS r'
55270.545156 1.00459 0.00428 HS r'
55270.548948 0.99853 0.00427 HS r'
55270.552432 0.99979 0.00425 HS r'
55270.555904 1.01337 0.00426 HS r'
55270.559356 0.99792 0.00430 HS r'
55270.562849 0.99676 0.00429 HS r'
55270.566627 1.00419 0.00428 HS r'
55270.570079 1.01053 0.00424 HS r'
55270.573523 0.99680 0.00432 HS r'
55270.576982 0.99600 0.00431 HS r'
55270.580485 1.00251 0.00436 HS r'
55270.584287 1.00776 0.00425 HS r'
55270.587759 0.99862 0.00431 HS r'
55270.591254 0.99975 0.00435 HS r'
55270.594711 1.01199 0.00434 HS r'
55270.598158 1.00018 0.00444 HS r'
55270.601944 0.99867 0.00443 HS r'
55270.605427 1.01440 0.00433 HS r'
55270.608880 1.00192 0.00432 HS r'
55270.612327 1.00455 0.00437 HS r'
55270.615793 0.99753 0.00442 HS r'
55270.619580 0.99246 0.00437 HS r'
55270.623007 1.00096 0.00442 HS r'
55270.626523 1.00785 0.00447 HS r'
55270.629946 1.00699 0.00434 HS r'
55270.633421 1.00274 0.00446 HS r'
55270.637208 0.99315 0.00446 HS r'
55270.640685 0.99177 0.00449 HS r'
55270.644099 0.99132 0.00450 HS r'
55270.647539 0.99870 0.00453 HS r'
55270.651018 1.00863 0.00451 HS r'
55270.654756 0.99128 0.00453 HS r'
55270.658168 0.99624 0.00462 HS r'
55270.661578 1.00708 0.00456 HS r'
55271.498850 1.01455 0.00448 HS r'
55271.502274 1.00866 0.00437 HS r'
55271.505709 0.99229 0.00436 HS r'
55271.509127 1.00772 0.00434 HS r'
55271.512869 1.00363 0.00427 HS r'
55271.516328 1.00291 0.00431 HS r'
55271.519755 0.99874 0.00432 HS r'
55271.523184 1.00893 0.00425 HS r'
55271.526632 1.00338 0.00429 HS r'
55271.530358 0.99891 0.00435 HS r'
55271.533758 1.00023 0.00427 HS r'
55271.537204 1.00713 0.00424 HS r'
55271.540652 0.99717 0.00430 HS r'
55271.544089 1.00558 0.00431 HS r'
55271.547832 1.00704 0.00426 HS r'
55271.551268 1.00020 0.00431 HS r'
55271.554721 1.00665 0.00428 HS r'
55271.558170 1.01130 0.00432 HS r'
55271.561617 1.00198 0.00428 HS r'
55271.565361 1.00213 0.00424 HS r'
55271.568803 1.00632 0.00431 HS r'
55271.572242 1.01274 0.00428 HS r'
55271.575668 1.01326 0.00431 HS r'
55271.579107 0.99834 0.00435 HS r'
55271.582850 0.99975 0.00433 HS r'
55271.586280 1.00002 0.00435 HS r'
55271.589717 1.00222 0.00434 HS r'
55271.593151 0.99740 0.00437 HS r'
55271.596573 1.00696 0.00435 HS r'
55271.600326 1.00487 0.00436 HS r'
55271.603679 1.00044 0.00434 HS r'
55271.607032 1.00654 0.00436 HS r'
55271.610373 0.99679 0.00440 HS r'
55271.613704 1.00438 0.00434 HS r'
55271.617345 0.99132 0.00448 HS r'
55271.620707 0.99397 0.00444 HS r'
55271.624072 0.99957 0.00444 HS r'
55271.627397 1.00572 0.00445 HS r'
55271.630736 1.00266 0.00446 HS r'
55271.634379 1.00366 0.00445 HS r'
55271.637811 1.00113 0.00448 HS r'
55271.641223 1.00303 0.00451 HS r'
55271.644656 1.00465 0.00447 HS r'
55271.648080 1.00384 0.00449 HS r'
55271.651828 0.99913 0.00457 HS r'
55271.655258 1.01338 0.00452 HS r'
55272.250065 0.99752 0.00578 HS r'
55272.253479 0.99648 0.00511 HS r'
55272.256807 1.00171 0.00482 HS r'
55272.260179 0.99056 0.00481 HS r'
55272.263510 1.00397 0.00485 HS r'
55272.267206 1.00340 0.00479 HS r'
55272.270577 1.00656 0.00485 HS r'
55272.273935 0.99253 0.00491 HS r'
55272.277299 1.00616 0.00480 HS r'
55272.280678 0.98860 0.00487 HS r'
55272.284362 1.00241 0.00479 HS r'
55272.287722 1.00952 0.00487 HS r'
55272.291112 1.00431 0.00481 HS r'
55272.294507 1.00321 0.00491 HS r'
55272.297875 0.99971 0.00487 HS r'
55272.301557 0.99109 0.00492 HS r'
55272.304927 0.99358 0.00481 HS r'
55272.308295 0.98533 0.00492 HS r'
55272.311659 0.99265 0.00475 HS r'
55272.315003 0.97987 0.00486 HS r'
55272.318706 0.98765 0.00490 HS r'
55272.322114 0.98199 0.00485 HS r'
55272.325498 0.96956 0.00494 HS r'
55272.328853 0.97740 0.00490 HS r'
55272.332206 1.00121 0.00486 HS r'
55272.335898 0.98302 0.00490 HS r'
55272.339348 1.00028 0.00488 HS r'
55272.342706 0.98736 0.00500 HS r'
55272.346083 0.99779 0.00488 HS r'
55272.349431 0.99708 0.00485 HS r'
55272.353106 0.98854 0.00481 HS r'
55272.356455 0.98116 0.00491 HS r'
55272.359896 1.00324 0.00490 HS r'
55272.363296 0.97820 0.00501 HS r'
55272.366698 0.99250 0.00502 HS r'
55272.370374 0.97844 0.00509 HS r'
55272.373735 0.96335 0.00501 HS r'
55272.377101 0.98059 0.00498 HS r'
55272.380480 0.98090 0.00512 HS r'
55272.383851 0.98515 0.00502 HS r'
55272.387540 0.97229 0.00498 HS r'
55272.390904 0.99687 0.00506 HS r'
55272.394239 0.97935 0.00506 HS r'
55272.397591 0.98833 0.00508 HS r'
55272.400932 1.00464 0.00517 HS r'
55272.404624 0.98595 0.00516 HS r'
55272.497944 0.99810 0.00451 HS r'
55272.501346 1.00267 0.00446 HS r'
55272.504759 1.01238 0.00437 HS r'
55272.508176 0.98600 0.00439 HS r'
55272.511919 0.99645 0.00441 HS r'
55272.515336 1.00169 0.00431 HS r'
55272.518751 0.99733 0.00437 HS r'
55272.522166 0.99833 0.00448 HS r'
55272.525578 0.98864 0.00437 HS r'
55272.529301 0.99964 0.00432 HS r'
55272.532724 0.99325 0.00431 HS r'
55272.536143 1.00100 0.00431 HS r'
55272.539580 1.00691 0.00430 HS r'
55272.542985 1.00351 0.00432 HS r'
55272.546622 1.00166 0.00431 HS r'
55272.549976 0.99705 0.00431 HS r'
55272.553334 1.00246 0.00434 HS r'
55272.556694 1.00445 0.00430 HS r'
55272.560052 0.99341 0.00434 HS r'
55272.563738 0.99887 0.00430 HS r'
55272.567178 1.00189 0.00435 HS r'
55272.570606 0.99985 0.00432 HS r'
55272.574050 1.01342 0.00431 HS r'
55272.577487 1.00086 0.00430 HS r'
55272.581236 0.99489 0.00430 HS r'
55272.584680 1.00468 0.00430 HS r'
55272.588103 0.99924 0.00430 HS r'
55272.591553 0.99469 0.00435 HS r'
55272.594988 0.99912 0.00434 HS r'
55272.598744 0.99401 0.00440 HS r'
55272.619365 0.99964 0.00441 HS r'
55272.622823 0.99722 0.00442 HS r'
55272.626279 1.00117 0.00446 HS r'
55272.629691 0.99761 0.00444 HS r'
55272.633482 0.99744 0.00446 HS r'
55272.636944 1.00379 0.00446 HS r'
55272.640358 0.99019 0.00448 HS r'
55272.643790 0.99851 0.00446 HS r'
55272.647216 0.99038 0.00455 HS r'
55272.650883 1.00342 0.00455 HS r'
55272.654288 1.00542 0.00454 HS r'
55273.249372 0.99061 0.00584 HS r'
55273.252788 0.98119 0.00494 HS r'
55273.256123 0.99619 0.00486 HS r'
55273.259518 0.99720 0.00482 HS r'
55273.262897 0.99170 0.00464 HS r'
55273.266630 1.00972 0.00476 HS r'
55273.270013 0.99889 0.00473 HS r'
55273.273410 0.99953 0.00476 HS r'
55273.276784 1.00171 0.00475 HS r'
55273.280153 1.00231 0.00469 HS r'
55273.283841 0.98652 0.00480 HS r'
55273.304084 1.00041 0.00479 HS r'
55273.307440 1.00490 0.00474 HS r'
55273.310829 1.00649 0.00486 HS r'
55273.314189 0.99624 0.00474 HS r'
55273.317889 0.99059 0.00469 HS r'
55273.321230 0.99227 0.00486 HS r'
55273.324629 0.99089 0.00472 HS r'
55273.328001 0.99792 0.00476 HS r'
55273.331398 1.00114 0.00473 HS r'
55273.335080 0.99149 0.00472 HS r'
55273.338428 0.99651 0.00481 HS r'
55273.341817 0.99770 0.00469 HS r'
55273.345178 0.98889 0.00485 HS r'
55273.348559 0.99695 0.00478 HS r'
55273.352246 0.99671 0.00477 HS r'
55273.355588 1.01068 0.00473 HS r'
55273.358946 0.97897 0.00496 HS r'
55273.362288 1.01503 0.00480 HS r'
55273.365676 0.98118 0.00482 HS r'
55273.369357 0.97506 0.00486 HS r'
55273.372709 1.01161 0.00482 HS r'
55273.376051 0.98841 0.00498 HS r'
55273.379423 1.00147 0.00491 HS r'
55273.382767 1.00643 0.00497 HS r'
55273.386493 1.00819 0.00488 HS r'
55273.389839 1.00964 0.00493 HS r'
55273.393205 0.99607 0.00496 HS r'
55273.396595 1.00780 0.00502 HS r'
55273.399962 0.99909 0.00498 HS r'
55273.403649 0.98426 0.00508 HS r'
55273.407050 0.98527 0.00500 HS r'
55273.518645 0.99365 0.00432 HS r'
55273.522060 0.97593 0.00432 HS r'
55273.525461 1.00113 0.00431 HS r'
55273.528883 0.99269 0.00432 HS r'
55273.532631 1.00282 0.00435 HS r'
55273.536055 1.00640 0.00430 HS r'
55273.539471 0.99994 0.00431 HS r'
55273.542899 1.00972 0.00430 HS r'
55273.549973 1.01160 0.00430 HS r'
55273.553460 1.00112 0.00431 HS r'
55273.556900 1.00612 0.00437 HS r'
55273.560317 1.00330 0.00429 HS r'
55273.563646 1.00356 0.00433 HS r'
55273.567279 1.00319 0.00430 HS r'
55273.570699 0.99011 0.00432 HS r'
55273.574131 0.99605 0.00430 HS r'
55273.577555 1.00029 0.00432 HS r'
55273.580988 0.99452 0.00432 HS r'
55273.584729 1.00044 0.00434 HS r'
55273.588189 1.00313 0.00431 HS r'
55273.591626 0.99442 0.00434 HS r'
55273.595061 0.99027 0.00437 HS r'
55273.598501 0.99901 0.00440 HS r'
55273.602246 1.00361 0.00435 HS r'
55273.605685 1.00969 0.00437 HS r'
55273.609140 1.00389 0.00435 HS r'
55273.612580 0.99456 0.00440 HS r'
55273.616007 0.99521 0.00443 HS r'
55273.619742 1.00225 0.00448 HS r'
55273.623044 1.00028 0.00447 HS r'
55273.626355 0.99667 0.00443 HS r'
55273.629668 0.99747 0.00444 HS r'
55273.632979 1.00188 0.00448 HS r'
55273.636619 1.00137 0.00456 HS r'
55273.640068 0.98872 0.00448 HS r'
55273.643499 0.99923 0.00455 HS r'
55273.646900 1.00329 0.00453 HS r'
55273.650311 0.98715 0.00455 HS r'
55273.654024 0.99965 0.00455 HS r'
55274.248578 1.01118 0.00593 HS r'
55274.252005 1.00745 0.00490 HS r'
55274.255373 0.99994 0.00490 HS r'
55274.258749 1.00033 0.00481 HS r'
55274.262121 1.00899 0.00477 HS r'
55274.265811 1.00294 0.00483 HS r'
55274.269154 0.99972 0.00476 HS r'
55274.272545 1.00254 0.00489 HS r'
55274.275939 0.99925 0.00481 HS r'
55274.279300 0.99132 0.00478 HS r'
55274.283000 0.99268 0.00482 HS r'
55274.286425 1.00476 0.00485 HS r'
55274.289807 0.99977 0.00480 HS r'
55274.293247 1.00333 0.00471 HS r'
55274.296610 0.99960 0.00482 HS r'
55274.300329 1.00047 0.00477 HS r'
55274.303722 1.00175 0.00474 HS r'
55274.307080 0.99254 0.00478 HS r'
55274.310458 1.00355 0.00475 HS r'
55274.313831 0.99052 0.00484 HS r'
55274.317562 0.99576 0.00484 HS r'
55274.320951 1.00106 0.00478 HS r'
55274.324292 1.00114 0.00481 HS r'
55274.327682 0.98927 0.00484 HS r'
55274.331042 0.99077 0.00487 HS r'
55274.334751 1.01185 0.00475 HS r'
55274.338113 1.00122 0.00481 HS r'
55274.341485 1.00588 0.00481 HS r'
55274.344830 0.99253 0.00482 HS r'
55274.348216 0.98606 0.00468 HS r'
55274.351907 1.01112 0.00500 HS r'
55274.355287 1.00635 0.00482 HS r'
55274.358661 0.98929 0.00486 HS r'
55274.362048 1.00280 0.00488 HS r'
55274.370844 0.99882 0.00496 HS r'
55274.374456 0.99696 0.00495 HS r'
55274.377853 1.01924 0.00497 HS r'
55274.381211 1.00622 0.00490 HS r'
55274.389981 1.00593 0.00514 HS r'
55274.393597 1.01606 0.00513 HS r'
55274.396985 1.01391 0.00513 HS r'
55274.400401 0.99038 0.00515 HS r'
55274.502702 0.98839 0.00439 HS r'
55274.506126 0.99652 0.00439 HS r'
55274.509572 1.00690 0.00435 HS r'
55274.513000 1.00617 0.00430 HS r'
55274.516745 1.00456 0.00426 HS r'
55274.520167 0.99552 0.00427 HS r'
55274.523602 0.99474 0.00432 HS r'
55274.527026 0.99182 0.00431 HS r'
55274.530522 1.00123 0.00431 HS r'
55274.534272 1.00709 0.00430 HS r'
55274.537712 0.99771 0.00435 HS r'
55274.541143 0.99839 0.00432 HS r'
55274.544580 1.00130 0.00428 HS r'
55274.548010 1.00414 0.00433 HS r'
55274.551767 1.00877 0.00427 HS r'
55274.555206 0.99567 0.00432 HS r'
55274.558664 1.00709 0.00430 HS r'
55274.562120 1.00454 0.00437 HS r'
55274.565560 1.00184 0.00432 HS r'
55274.569298 1.00359 0.00432 HS r'
55274.572761 1.00384 0.00434 HS r'
55274.576125 1.00036 0.00437 HS r'
55274.579467 1.00700 0.00430 HS r'
55274.582803 1.00776 0.00432 HS r'
55274.586442 1.00164 0.00440 HS r'
55274.589800 1.00600 0.00433 HS r'
55274.593138 0.99970 0.00438 HS r'
55274.596504 1.01158 0.00434 HS r'
55274.599858 1.00397 0.00443 HS r'
55274.603516 1.01066 0.00439 HS r'
55274.606963 0.99897 0.00449 HS r'
55274.610399 0.99245 0.00444 HS r'
55274.613835 0.99686 0.00448 HS r'
55274.617150 0.99254 0.00447 HS r'
55274.620768 0.99736 0.00453 HS r'
55274.624154 1.00569 0.00446 HS r'
55274.627570 1.00041 0.00448 HS r'
55274.630961 0.99577 0.00446 HS r'
55274.634446 0.99101 0.00452 HS r'
55274.638115 0.99989 0.00453 HS r'
55274.641526 0.99975 0.00456 HS r'
55274.644926 1.00150 0.00448 HS r'
55274.648333 0.98849 0.00456 HS r'
55275.247846 1.00989 0.00551 HS r'
55275.251286 1.00945 0.00501 HS r'
55275.254646 1.00415 0.00470 HS r'
55275.258024 0.99381 0.00483 HS r'
55275.261391 0.99103 0.00483 HS r'
55275.265069 1.00548 0.00467 HS r'
55275.268425 1.00284 0.00474 HS r'
55275.271796 1.00425 0.00470 HS r'
55275.275166 0.99707 0.00483 HS r'
55275.278551 1.01014 0.00474 HS r'
55275.282228 0.99795 0.00485 HS r'
55275.285659 0.98915 0.00479 HS r'
55275.289015 1.01597 0.00471 HS r'
55275.292401 1.01147 0.00483 HS r'
55275.295783 0.99014 0.00478 HS r'
55275.299482 1.00729 0.00471 HS r'
55275.302852 1.01043 0.00494 HS r'
55275.306236 1.00023 0.00476 HS r'
55275.309601 0.99468 0.00488 HS r'
55275.312956 1.00126 0.00477 HS r'
55275.316658 0.99270 0.00485 HS r'
55275.320016 0.99520 0.00483 HS r'
55275.323356 0.99345 0.00482 HS r'
55275.333537 0.99289 0.00486 HS r'
55275.336916 1.00088 0.00480 HS r'
55275.340303 0.99867 0.00492 HS r'
55275.343716 1.00445 0.00489 HS r'
55275.347091 0.99334 0.00493 HS r'
55275.350759 1.01770 0.00487 HS r'
55275.354131 1.00405 0.00494 HS r'
55275.357504 1.00264 0.00494 HS r'
55275.360854 0.98782 0.00501 HS r'
55275.364213 1.00505 0.00499 HS r'
55275.367929 0.97717 0.00491 HS r'
55275.371211 0.99029 0.00499 HS r'
55275.374473 0.98416 0.00494 HS r'
55275.377757 1.01438 0.00506 HS r'
55275.381026 1.01373 0.00498 HS r'
55275.401393 1.01673 0.00534 HS r'
55275.606134 0.99138 0.00449 HS r'
55275.609562 1.00833 0.00439 HS r'
55275.612998 0.99993 0.00437 HS r'
55275.616402 0.99549 0.00447 HS r'
55275.619747 1.00311 0.00443 HS r'
55275.623441 0.99330 0.00440 HS r'
55275.626841 1.00221 0.00442 HS r'
55275.640458 1.00140 0.00452 HS r'
55275.643818 0.99752 0.00454 HS r'
55275.647130 0.99221 0.00459 HS r'
55276.247112 1.01270 0.00541 HS r'
55276.250571 0.99655 0.00518 HS r'
55276.253951 0.99595 0.00488 HS r'
55276.257331 1.00374 0.00476 HS r'
55276.260729 0.98565 0.00487 HS r'
55276.264386 1.00754 0.00483 HS r'
55276.267798 0.99198 0.00484 HS r'
55276.271217 1.01135 0.00479 HS r'
55276.274574 0.99610 0.00483 HS r'
55276.277946 1.01020 0.00485 HS r'
55276.281634 1.00844 0.00485 HS r'
55276.284987 1.00112 0.00489 HS r'
55276.288323 1.00031 0.00490 HS r'
55276.291769 0.99374 0.00494 HS r'
55276.295124 0.99006 0.00493 HS r'
55276.298794 1.00150 0.00485 HS r'
55276.302173 0.99805 0.00482 HS r'
55276.305534 1.00449 0.00492 HS r'
55276.308899 0.99789 0.00498 HS r'
55276.312242 1.00121 0.00502 HS r'
55276.315911 0.98884 0.00486 HS r'
55276.319277 0.98925 0.00502 HS r'
55276.322637 0.97123 0.00494 HS r'
55276.325996 1.00053 0.00491 HS r'
55276.329368 1.00410 0.00473 HS r'
55276.333047 0.99807 0.00499 HS r'
55276.336403 1.00136 0.00496 HS r'
55276.339781 0.99174 0.00526 HS r'
55276.343149 1.01867 0.00621 HS r'
55276.346458 0.98581 0.00511 HS r'
55276.350121 0.99893 0.00548 HS r'
55276.356767 0.98715 0.00563 HS r'
55276.494311 0.99915 0.00460 HS r'
55276.497706 0.99489 0.00442 HS r'
55276.501125 1.00125 0.00435 HS r'
55276.504556 1.00431 0.00442 HS r'
55276.508310 1.00190 0.00432 HS r'
55276.511748 1.00562 0.00432 HS r'
55276.515198 0.99875 0.00431 HS r'
55276.518645 0.99766 0.00429 HS r'
55276.522093 1.00890 0.00435 HS r'
55276.525839 0.99810 0.00426 HS r'
55276.529276 0.99612 0.00432 HS r'
55276.532703 1.00234 0.00429 HS r'
55276.536132 0.99798 0.00436 HS r'
55276.539567 0.99361 0.00438 HS r'
55276.543340 0.99018 0.00431 HS r'
55276.546775 0.99749 0.00431 HS r'
55276.550224 1.00221 0.00436 HS r'
55276.553676 1.00083 0.00437 HS r'
55276.557141 0.99925 0.00435 HS r'
55276.560910 1.01233 0.00429 HS r'
55276.564356 0.99778 0.00430 HS r'
55276.567779 1.00009 0.00433 HS r'
55276.571218 0.99286 0.00433 HS r'
55276.574643 0.99512 0.00433 HS r'
55276.578391 0.98752 0.00438 HS r'
55276.581815 0.99994 0.00429 HS r'
55276.585255 1.00371 0.00434 HS r'
55276.588666 1.00219 0.00431 HS r'
55276.592092 0.99818 0.00436 HS r'
55276.595870 0.99467 0.00437 HS r'
55276.599219 1.00345 0.00437 HS r'
55276.602527 0.99851 0.00434 HS r'
55276.605836 1.00409 0.00436 HS r'
55276.609177 1.01219 0.00432 HS r'
55276.612788 1.00896 0.00437 HS r'
55276.616203 0.99758 0.00440 HS r'
55276.619640 0.99198 0.00447 HS r'
55276.623042 0.99263 0.00444 HS r'
55276.626463 1.01080 0.00447 HS r'
55276.630183 1.00524 0.00444 HS r'
55276.633609 1.00233 0.00447 HS r'
55276.637040 0.99690 0.00452 HS r'
55276.640436 1.00497 0.00455 HS r'
55276.643750 1.00607 0.00455 HS r'
55277.259462 0.99552 0.00485 HS r'
55277.263176 0.99394 0.00495 HS r'
55277.266569 1.00332 0.00491 HS r'
55277.269930 0.98212 0.00492 HS r'
55277.273311 0.98985 0.00490 HS r'
55277.276671 0.99834 0.00491 HS r'
55277.280409 0.98572 0.00485 HS r'
55277.283794 1.00147 0.00495 HS r'
55277.287229 1.00271 0.00492 HS r'
55277.290580 0.99661 0.00479 HS r'
55277.293883 0.99457 0.00495 HS r'
55277.297457 1.00444 0.00489 HS r'
55277.300734 0.99801 0.00496 HS r'
55277.304018 0.96707 0.00519 HS r'
55277.307308 1.00751 0.00492 HS r'
55277.310605 0.98608 0.00503 HS r'
55277.314200 0.97838 0.00520 HS r'
55277.317576 1.01101 0.00490 HS r'
55277.320899 1.00802 0.00499 HS r'
55277.324305 1.00402 0.00490 HS r'
55277.327634 0.98879 0.00495 HS r'
55277.331345 0.99034 0.00512 HS r'
55277.334714 1.00727 0.00546 HS r'
55277.338039 1.00230 0.00552 HS r'
55277.341361 0.99771 0.00527 HS r'
55277.493501 0.99866 0.00465 HS r'
55277.496881 1.00224 0.00444 HS r'
55277.500306 1.00975 0.00447 HS r'
55277.503633 1.00068 0.00433 HS r'
55277.507260 0.98483 0.00445 HS r'
55277.510666 0.99996 0.00440 HS r'
55277.514090 0.99519 0.00441 HS r'
55277.517514 1.00959 0.00440 HS r'
55277.520946 1.00707 0.00439 HS r'
55277.524698 1.00509 0.00437 HS r'
55277.528125 0.99519 0.00431 HS r'
55277.531545 1.00225 0.00436 HS r'
55277.534977 0.99461 0.00435 HS r'
55277.538393 0.98500 0.00447 HS r'
55277.542154 1.00953 0.00430 HS r'
55277.545575 0.99639 0.00440 HS r'
55277.549004 1.00682 0.00445 HS r'
55277.552441 0.99424 0.00439 HS r'
55277.555859 0.98671 0.00445 HS r'
55277.559596 0.99858 0.00440 HS r'
55277.563016 0.99323 0.00448 HS r'
55277.566460 0.99336 0.00444 HS r'
55277.569878 0.99565 0.00445 HS r'
55277.573297 0.99535 0.00438 HS r'
55277.577041 1.00401 0.00447 HS r'
55277.580430 1.00006 0.00448 HS r'
55277.583868 1.00290 0.00439 HS r'
55277.587303 0.99512 0.00447 HS r'
55277.590732 1.00796 0.00451 HS r'
55277.594489 0.99798 0.00447 HS r'
55277.597903 1.00475 0.00443 HS r'
55277.601328 1.00517 0.00447 HS r'
55277.604766 1.00198 0.00446 HS r'
55277.613587 0.99844 0.00457 HS r'
55277.617127 0.99951 0.00441 HS r'
55277.620586 1.00335 0.00440 HS r'
55277.624005 1.00722 0.00448 HS r'
55277.627426 0.99441 0.00455 HS r'
55277.631170 1.00457 0.00460 HS r'
55277.634612 0.99716 0.00455 HS r'
55277.638037 0.99036 0.00453 HS r'
55277.641447 1.00178 0.00458 HS r'
55278.245636 1.01053 0.00595 HS r'
55278.249075 0.98517 0.00532 HS r'
55278.259138 1.01776 0.00522 HS r'
55278.262805 0.99217 0.00510 HS r'
55278.266183 1.00191 0.00516 HS r'
55278.269554 1.02210 0.00484 HS r'
55278.272918 0.99462 0.00506 HS r'
55278.276324 1.01030 0.00492 HS r'
55278.280015 1.00903 0.00500 HS r'
55278.283342 1.00399 0.00492 HS r'
55278.286760 0.99251 0.00509 HS r'
55278.290095 1.00614 0.00507 HS r'
55278.293433 1.00006 0.00500 HS r'
55278.297090 0.98196 0.00514 HS r'
55278.300419 0.98915 0.00518 HS r'
55278.303780 1.00125 0.00505 HS r'
55278.307112 0.99052 0.00515 HS r'
55278.310478 1.00174 0.00507 HS r'
55278.314128 0.99105 0.00493 HS r'
55278.317515 0.99866 0.00515 HS r'
55278.330921 0.98937 0.00573 HS r'
55278.334264 0.99383 0.00520 HS r'
55278.337611 0.97914 0.00628 HS r'
55278.340930 1.00212 0.00894 HS r'
55278.344278 1.00930 0.00521 HS r'
55278.347931 0.99663 0.00529 HS r'
55278.351296 1.01818 0.01043 HS r'
55278.492561 0.99475 0.00480 HS r'
55278.495936 1.00112 0.00461 HS r'
55278.499317 1.00747 0.00449 HS r'
55278.502690 1.00352 0.00469 HS r'
55278.506399 0.99867 0.00449 HS r'
55278.509785 1.00164 0.00452 HS r'
55278.513179 0.99802 0.00457 HS r'
55278.516573 0.99669 0.00455 HS r'
55278.519992 1.00208 0.00446 HS r'
55278.523704 0.99761 0.00450 HS r'
55278.527111 1.01226 0.00449 HS r'
55278.530505 1.00250 0.00446 HS r'
55278.533895 0.99753 0.00448 HS r'
55278.537301 1.01016 0.00444 HS r'
55278.541014 0.99945 0.00455 HS r'
55278.544420 1.00182 0.00461 HS r'
55278.547840 1.00106 0.00458 HS r'
55278.551242 1.00014 0.00456 HS r'
55278.554652 0.99921 0.00453 HS r'
55278.558391 1.00853 0.00447 HS r'
55278.561804 0.98742 0.00452 HS r'
55278.565229 0.99184 0.00460 HS r'
55278.568647 0.99521 0.00453 HS r'
55278.572065 0.98914 0.00469 HS r'
55278.575788 1.00049 0.00454 HS r'
55278.579190 0.99419 0.00469 HS r'
55278.582601 0.99318 0.00458 HS r'
55278.586008 0.99453 0.00465 HS r'
55278.589420 0.99988 0.00457 HS r'
55278.593148 1.01514 0.00462 HS r'
55278.596559 0.98760 0.00471 HS r'
55278.599978 1.00524 0.00460 HS r'
55278.603401 0.99318 0.00469 HS r'
55278.606817 0.99299 0.00478 HS r'
55278.610549 1.00243 0.00469 HS r'
55278.613961 1.00478 0.00466 HS r'
55278.617384 1.00199 0.00469 HS r'
55278.620809 0.99599 0.00462 HS r'
55278.624219 1.00129 0.00471 HS r'
55279.244825 0.99810 0.00648 HS r'
55279.248186 1.01625 0.00536 HS r'
55279.251525 1.00946 0.00552 HS r'
55279.254830 1.00737 0.00529 HS r'
55279.258191 1.00905 0.00511 HS r'
55279.261840 0.98881 0.00501 HS r'
55279.265158 1.00101 0.00521 HS r'
55279.268497 0.99701 0.00537 HS r'
55279.271844 0.99710 0.00522 HS r'
55279.275177 0.99270 0.00541 HS r'
55279.278834 0.98628 0.00536 HS r'
55279.282160 1.00004 0.00554 HS r'
55279.285488 0.99950 0.00545 HS r'
55279.288826 0.99843 0.00529 HS r'
55279.292146 1.00039 0.00542 HS r'
55279.295786 1.01317 0.00511 HS r'
55279.299104 0.99901 0.00514 HS r'
55279.302425 0.98884 0.00547 HS r'
55279.305752 0.99554 0.00529 HS r'
55279.309093 1.00040 0.00548 HS r'
55279.312738 1.00841 0.00547 HS r'
55279.316065 0.98710 0.00552 HS r'
55279.319445 1.01070 0.00539 HS r'
55279.322812 0.99241 0.00535 HS r'
55279.326145 1.00043 0.00520 HS r'
55279.329797 1.00337 0.00536 HS r'
55279.333107 0.98419 0.00558 HS r'
55279.336444 1.00952 0.00532 HS r'
55279.339858 0.98205 0.00554 HS r'
55279.343364 0.98396 0.00567 HS r'
55279.347015 1.00467 0.00544 HS r'
55279.350363 0.98894 0.00576 HS r'
55279.353682 1.01738 0.00561 HS r'
55279.356999 0.97320 0.00582 HS r'
55279.365710 1.01190 0.00568 HS r'
55279.369335 1.00806 0.00543 HS r'
55279.372611 1.01515 0.00553 HS r'
55279.375869 0.99941 0.00589 HS r'
55279.379111 1.01163 0.00556 HS r'
55279.382703 0.99824 0.00582 HS r'
55279.386106 0.99948 0.00584 HS r'
55279.389481 0.99873 0.00596 HS r'
55280.271190 0.98649 0.00567 HS r'
55280.274643 1.00203 0.00527 HS r'
55280.278007 1.00245 0.00529 HS r'
55280.281345 1.00493 0.00544 HS r'
55280.284664 0.99078 0.00538 HS r'
55280.288300 0.98627 0.00550 HS r'
55280.291609 0.99127 0.00558 HS r'
55280.294971 0.99818 0.00524 HS r'
55280.298275 0.98307 0.00587 HS r'
55280.301588 0.99652 0.00555 HS r'
55280.305281 1.00454 0.00555 HS r'
55280.308581 0.98015 0.00551 HS r'
55280.311888 1.00031 0.00561 HS r'
55280.315191 0.99457 0.00582 HS r'
55280.318511 0.99639 0.00557 HS r'
55280.322154 0.99118 0.00573 HS r'
55280.325458 1.00676 0.00571 HS r'
55280.328777 0.98935 0.00584 HS r'
55280.332131 1.00818 0.00593 HS r'
55280.335490 1.01383 0.00605 HS r'
55280.339099 0.98979 0.00566 HS r'
55280.342440 1.02413 0.00554 HS r'
55280.345764 0.99711 0.00552 HS r'
55280.349076 0.98802 0.00612 HS r'
55280.352378 0.98772 0.00577 HS r'
55280.356009 0.99728 0.00597 HS r'
55280.359314 0.98935 0.00564 HS r'
55280.490709 0.99835 0.00509 HS r'
55280.618240 1.01400 0.00514 HS r'
55280.621724 1.00210 0.00501 HS r'
55280.625200 0.98359 0.00539 HS r'
55281.243352 1.01137 0.00640 HS r'
55281.246791 1.00311 0.00557 HS r'
55281.250095 0.99699 0.00537 HS r'
55281.253466 1.00535 0.00556 HS r'
55281.256869 1.00269 0.00558 HS r'
55281.260584 1.01086 0.00554 HS r'
55281.263891 1.00181 0.00560 HS r'
55281.267191 0.99104 0.00526 HS r'
55281.270508 0.99080 0.00585 HS r'
55281.273824 1.01220 0.00548 HS r'
55281.277460 0.98607 0.00571 HS r'
55281.280790 1.00487 0.00576 HS r'
55281.284099 0.99121 0.00547 HS r'
55281.287405 1.00743 0.00576 HS r'
55281.290777 1.00796 0.00547 HS r'
55281.294394 0.99093 0.00550 HS r'
55281.297691 0.98985 0.00559 HS r'
55281.300996 0.99863 0.00583 HS r'
55281.304363 1.00101 0.00576 HS r'
55281.307673 1.01186 0.00539 HS r'
55281.311289 1.00007 0.00586 HS r'
55281.314595 0.98316 0.00541 HS r'
55281.317914 0.99542 0.00599 HS r'
55281.321221 0.98996 0.00577 HS r'
55281.324530 0.99477 0.00543 HS r'
55281.328210 1.00417 0.00582 HS r'
55281.331566 0.99172 0.00564 HS r'
55281.334914 1.01277 0.00577 HS r'
55281.338268 1.00909 0.00563 HS r'
55281.341616 0.99833 0.00622 HS r'
55281.345250 1.00610 0.00588 HS r'
55281.353585 0.99820 0.00588 HS r'
55281.357180 0.98316 0.00645 HS r'
55281.365858 0.98825 0.00623 HS r'
55281.369415 1.00575 0.00622 HS r'
55281.372781 0.97640 0.00647 HS r'
55281.376123 0.99073 0.00625 HS r'
55281.384824 0.99869 0.00621 HS r'
55281.623336 0.99988 0.00560 HS r'
55282.265351 0.98491 0.01402 HS r'
55282.320830 0.98555 0.01242 HS r'
55282.324362 1.00154 0.01101 HS r'
55282.327582 1.00088 0.01074 HS r'
55282.333995 0.99553 0.00988 HS r'
55282.337213 1.01211 0.00762 HS r'
55282.340784 0.99606 0.00775 HS r'
55282.344034 0.99206 0.00801 HS r'
55282.347275 1.01734 0.00962 HS r'
55282.350484 0.99026 0.01059 HS r'
55282.359062 0.97202 0.01207 HS r'
55282.368954 0.99777 0.01377 HS r'
55282.377497 0.99632 0.00962 HS r'
55282.380931 1.02034 0.00819 HS r'
55282.488882 0.99281 0.00562 HS r'
55282.558058 0.99662 0.00511 HS r'
55282.561621 0.99453 0.00492 HS r'
55282.565128 0.99309 0.00507 HS r'
55282.568761 0.99028 0.00527 HS r'
55282.572520 0.99588 0.00511 HS r'
55282.576389 0.99630 0.00534 HS r'
55282.579887 0.99281 0.00524 HS r'
55282.583419 1.00075 0.00520 HS r'
55282.586786 1.00343 0.00545 HS r'
55282.590627 1.00520 0.00550 HS r'
55282.599199 0.99715 0.00550 HS r'
55282.602881 0.99372 0.00544 HS r'
55282.606336 0.99153 0.00572 HS r'
55282.610160 0.99285 0.00570 HS r'
55282.613793 0.99438 0.00570 HS r'
55282.617308 0.98491 0.00567 HS r'
55282.620654 1.00471 0.00559 HS r'
55282.623977 0.98589 0.00600 HS r'
55282.627577 0.99313 0.00596 HS r'
55283.241747 1.01255 0.00642 HS r'
55283.245097 1.00663 0.00585 HS r'
55283.248407 0.98272 0.00562 HS r'
55283.251714 0.99540 0.00545 HS r'
55283.255010 0.99723 0.00562 HS r'
55283.258651 0.99801 0.00565 HS r'
55283.261966 1.01288 0.00571 HS r'
55283.265261 1.00736 0.00576 HS r'
55283.268571 0.99988 0.00598 HS r'
55283.271874 1.00225 0.00572 HS r'
55283.275508 0.98676 0.00585 HS r'
55283.278827 1.00392 0.00557 HS r'
55283.282127 1.01016 0.00592 HS r'
55283.285434 0.99782 0.00574 HS r'
55283.288734 1.00241 0.00585 HS r'
55283.292399 1.01159 0.00560 HS r'
55283.295694 0.98925 0.00583 HS r'
55283.298988 0.98984 0.00608 HS r'
55283.302280 0.98297 0.00566 HS r'
55283.305609 0.97862 0.00594 HS r'
55283.309268 1.01678 0.00558 HS r'
55283.312551 0.97096 0.00636 HS r'
55283.315880 0.98986 0.00586 HS r'
55283.319165 0.98833 0.00593 HS r'
55283.322464 0.97907 0.00588 HS r'
55283.326073 1.00413 0.00623 HS r'
55283.329382 0.99694 0.00582 HS r'
55283.332666 1.00171 0.00640 HS r'
55283.336002 1.00684 0.00606 HS r'
55283.339286 1.00041 0.00614 HS r'
55283.342905 0.98893 0.00650 HS r'
55283.346191 0.97600 0.00685 HS r'
55283.349471 0.99293 0.00670 HS r'
55283.352768 1.00996 0.00619 HS r'
55283.356057 0.99239 0.00699 HS r'
55283.359730 1.00689 0.00675 HS r'
55283.362999 0.98146 0.00688 HS r'
55283.366268 0.98877 0.00645 HS r'
55283.369548 1.01015 0.00651 HS r'
55283.372825 0.97937 0.00701 HS r'
55283.376420 0.98310 0.00725 HS r'
55283.379710 1.00101 0.00728 HS r'
55284.241131 1.00119 0.00661 HS r'
55284.244483 0.99414 0.00649 HS r'
55284.247793 0.99844 0.00652 HS r'
55284.251086 1.00165 0.00601 HS r'
55284.254402 1.00126 0.00668 HS r'
55284.258018 0.99722 0.00611 HS r'
55284.261311 1.00893 0.00578 HS r'
55284.264615 1.00205 0.00655 HS r'
55284.267925 1.00801 0.00571 HS r'
55284.271208 1.00335 0.00637 HS r'
55284.274788 0.98991 0.00629 HS r'
55284.278092 1.00613 0.00677 HS r'
55284.281373 0.99902 0.00615 HS r'
55284.284666 0.99983 0.00666 HS r'
55284.287934 0.98913 0.00663 HS r'
55284.291538 0.99567 0.00654 HS r'
55284.294811 0.97407 0.00618 HS r'
55284.298095 0.98826 0.00616 HS r'
55284.301378 0.98726 0.00725 HS r'
55284.483753 0.98206 0.00597 HS r'
55284.487201 1.01601 0.00528 HS r'
55284.490652 1.00311 0.00538 HS r'
55284.494013 1.00279 0.00547 HS r'
55284.497570 0.99634 0.00535 HS r'
55284.501482 0.99538 0.00535 HS r'
55284.505110 1.02248 0.00555 HS r'
55284.508589 0.99403 0.00518 HS r'
55284.512208 1.00454 0.00538 HS r'
55284.515827 0.99485 0.00545 HS r'
55285.486322 0.99885 0.00571 HS r'
55285.489639 0.99673 0.00583 HS r'
55285.492972 0.99857 0.00569 HS r'
55285.496302 0.99248 0.00537 HS r'
55285.499958 0.98887 0.00562 HS r'
55285.503278 1.01096 0.00577 HS r'
55285.506593 0.99881 0.00551 HS r'
55285.509921 1.00507 0.00553 HS r'
55285.513289 0.99036 0.00541 HS r'
55285.516920 0.99574 0.00578 HS r'
55285.520231 1.00152 0.00538 HS r'
55285.523561 0.99927 0.00562 HS r'
55285.526939 0.99400 0.00596 HS r'
55285.530243 1.00138 0.00580 HS r'
55285.533875 1.00251 0.00585 HS r'
55285.537195 0.99977 0.00572 HS r'
55285.540507 1.00108 0.00580 HS r'
55285.543819 0.99333 0.00613 HS r'
55285.547140 0.99959 0.00609 HS r'
55285.550779 0.98545 0.00581 HS r'
55285.554077 0.99373 0.00575 HS r'
55285.557361 0.99664 0.00604 HS r'
55285.560693 1.00108 0.00626 HS r'
55285.564000 0.99755 0.00635 HS r'
55285.567589 1.00194 0.00602 HS r'
55285.570917 0.99756 0.00611 HS r'
55285.574207 0.99610 0.00630 HS r'
55285.577509 0.99189 0.00616 HS r'
55285.580838 1.00372 0.00675 HS r'
55285.584435 0.98755 0.00688 HS r'
55285.587730 1.00181 0.00693 HS r'
55285.591004 1.00719 0.00628 HS r'
55285.594287 0.99194 0.00633 HS r'
55285.597585 0.99197 0.00672 HS r'
55285.601185 0.99921 0.00686 HS r'
55285.604463 1.00800 0.00687 HS r'
55285.607731 0.98060 0.00773 HS r'
55285.611012 1.00062 0.00725 HS r'
55285.614298 0.98374 0.00727 HS r'
55285.617910 0.99607 0.00793 HS r'
55286.481971 1.00887 0.00581 HS r'
55286.485383 0.98923 0.00547 HS r'
55286.488735 1.00697 0.00484 HS r'
55286.492095 0.99674 0.00506 HS r'
55286.495515 0.99851 0.00511 HS r'
55286.499225 1.00197 0.00473 HS r'
55286.502890 0.98650 0.00506 HS r'
55286.506279 0.99440 0.00503 HS r'
55286.509656 1.00208 0.00495 HS r'
55286.513235 0.99543 0.00504 HS r'
55286.516928 0.98787 0.00512 HS r'
55286.520275 1.00463 0.00531 HS r'
55286.523632 0.99811 0.00511 HS r'
55286.526995 0.99241 0.00528 HS r'
55286.530332 1.00340 0.00510 HS r'
55286.533996 0.99603 0.00511 HS r'
55286.537356 1.00414 0.00516 HS r'
55286.540708 0.99941 0.00524 HS r'
55286.544046 0.99879 0.00520 HS r'
55286.547323 0.99644 0.00534 HS r'
55286.550905 0.99497 0.00534 HS r'
55286.554257 1.00155 0.00562 HS r'
55286.557586 0.99787 0.00519 HS r'
55286.560921 0.99387 0.00547 HS r'
55286.564252 0.99943 0.00536 HS r'
55286.567930 0.99424 0.00558 HS r'
55286.571242 0.98977 0.00574 HS r'
55286.574588 1.00425 0.00558 HS r'
55286.577923 0.99806 0.00571 HS r'
55286.581251 1.00862 0.00545 HS r'
55286.584882 1.01221 0.00567 HS r'
55286.588202 0.99646 0.00569 HS r'
55286.591503 0.98883 0.00583 HS r'
55286.594829 1.00221 0.00567 HS r'
55286.598126 0.98654 0.00574 HS r'
55286.601766 1.01219 0.00583 HS r'
55286.605058 0.99315 0.00606 HS r'
55286.608372 1.00429 0.00606 HS r'
55286.611657 0.98566 0.00574 HS r'
55287.238822 1.00268 0.00568 HS r'
55287.242228 0.98012 0.00544 HS r'
55287.245585 1.00269 0.00505 HS r'
55287.248942 0.99913 0.00495 HS r'
55287.252276 0.99654 0.00498 HS r'
55287.255944 0.99613 0.00502 HS r'
55287.259287 0.99949 0.00505 HS r'
55287.262615 0.99788 0.00539 HS r'
55287.265967 1.00734 0.00510 HS r'
55287.269289 1.00766 0.00529 HS r'
55287.272949 1.00552 0.00561 HS r'
55287.276251 0.99697 0.00566 HS r'
55287.279570 1.01136 0.00569 HS r'
55287.282907 0.99635 0.00601 HS r'
55287.286217 0.99675 0.00572 HS r'
55287.289852 1.00655 0.00570 HS r'
55287.293170 0.99371 0.00558 HS r'
55287.296480 0.99913 0.00580 HS r'
55287.299795 1.01731 0.00534 HS r'
55287.303125 0.99296 0.00618 HS r'
55287.306777 0.99850 0.00581 HS r'
55287.310049 0.98607 0.00640 HS r'
55287.313346 1.00805 0.00644 HS r'
55287.319883 0.99849 0.00654 HS r'
55287.323497 0.99435 0.00599 HS r'
55287.326766 1.00975 0.00607 HS r'
55287.330066 0.99707 0.00600 HS r'
55287.333357 1.00969 0.00616 HS r'
55287.336652 0.98098 0.00644 HS r'
55287.340270 0.99971 0.00672 HS r'
55287.343606 0.99371 0.00682 HS r'
55287.346918 0.99483 0.00636 HS r'
55287.350221 1.00497 0.00621 HS r'
55287.353500 1.00766 0.00625 HS r'
55287.357106 1.00528 0.00697 HS r'
55287.360383 1.01160 0.00659 HS r'
55287.363650 1.00627 0.00676 HS r'
55287.366943 0.99094 0.00718 HS r'
55287.578112 0.97264 0.00580 HS r'
55287.581415 0.98975 0.00530 HS r'
55287.584739 0.98427 0.00572 HS r'
55287.588054 0.98684 0.00572 HS r'
55287.591697 1.00872 0.00559 HS r'
55287.595022 0.97835 0.00557 HS r'
55287.598299 0.98042 0.00578 HS r'
55287.601538 0.98345 0.00588 HS r'
55287.604790 0.99123 0.00580 HS r'
55287.608335 0.98654 0.00588 HS r'
55287.611645 0.99367 0.00615 HS r'
55288.483760 0.99777 0.00479 HS r'
55288.487148 0.99575 0.00448 HS r'
55288.490534 1.00799 0.00450 HS r'
55288.493933 1.00316 0.00438 HS r'
55288.497665 1.00529 0.00442 HS r'
55288.501065 1.00600 0.00448 HS r'
55288.504468 1.00844 0.00446 HS r'
55288.507839 1.00750 0.00453 HS r'
55288.511235 1.00335 0.00450 HS r'
55288.514953 1.00353 0.00459 HS r'
55288.518345 1.00663 0.00454 HS r'
55288.521727 1.00659 0.00463 HS r'
55288.525107 1.00444 0.00469 HS r'
55288.528479 1.00342 0.00482 HS r'
55288.532162 1.01055 0.00477 HS r'
55288.535544 0.99931 0.00480 HS r'
55288.538943 0.99708 0.00470 HS r'
55288.542312 1.00659 0.00483 HS r'
55288.545736 0.99206 0.00513 HS r'
55288.549455 1.00651 0.00483 HS r'
55288.552842 1.01164 0.00499 HS r'
55288.556201 1.00485 0.00502 HS r'
55288.559588 1.00127 0.00488 HS r'
55288.562951 1.00260 0.00495 HS r'
55288.566675 0.99633 0.00498 HS r'
55288.570061 1.00587 0.00500 HS r'
55288.573419 0.98593 0.00505 HS r'
55288.576762 0.99993 0.00510 HS r'
55288.580138 1.00175 0.00514 HS r'
55288.583811 1.00295 0.00514 HS r'
55288.587169 1.00147 0.00527 HS r'
55288.590508 1.00622 0.00526 HS r'
55288.593874 1.00132 0.00533 HS r'
55288.597201 1.00169 0.00541 HS r'
55288.600844 1.00521 0.00539 HS r'
55288.604161 0.99101 0.00539 HS r'
55288.607496 0.99350 0.00552 HS r'
55288.610813 1.01350 0.00548 HS r'
55289.479424 0.99183 0.00552 HS r'
55289.482859 1.00269 0.00485 HS r'
55289.486256 1.00174 0.00452 HS r'
55289.489724 0.99443 0.00452 HS r'
55289.493159 0.99755 0.00452 HS r'
55289.496849 1.00857 0.00444 HS r'
55289.500317 1.00076 0.00447 HS r'
55289.503731 1.00484 0.00449 HS r'
55289.507123 1.01277 0.00452 HS r'
55289.510540 0.99784 0.00448 HS r'
55289.514244 1.01414 0.00447 HS r'
55289.517655 1.00936 0.00453 HS r'
55289.521046 0.99514 0.00463 HS r'
55289.524479 1.00710 0.00451 HS r'
55289.527896 1.00334 0.00453 HS r'
55289.531658 0.98573 0.00459 HS r'
55289.535118 1.01456 0.00452 HS r'
55289.538528 0.99817 0.00457 HS r'
55289.541981 1.00217 0.00467 HS r'
55289.545396 0.99330 0.00514 HS r'
55289.549132 1.00071 0.00546 HS r'
55289.552525 0.99153 0.00627 HS r'
55289.555924 1.00415 0.00666 HS r'
55289.559286 0.98941 0.00602 HS r'
55289.562677 0.98147 0.00724 HS r'
55289.566320 0.98496 0.00661 HS r'
55289.569673 0.99895 0.00514 HS r'
55289.573051 0.99143 0.00528 HS r'
55289.576484 1.01450 0.00490 HS r'
55289.579837 0.99803 0.00522 HS r'
55289.583549 0.99793 0.00613 HS r'
55289.586898 1.01651 0.00726 HS r'
55289.590202 0.99960 0.00692 HS r'
55289.593494 0.99163 0.00764 HS r'
55289.596775 0.99257 0.00713 HS r'
55289.600450 0.98545 0.00720 HS r'
55289.603818 1.00042 0.00750 HS r'
55289.607095 1.01692 0.00773 HS r'
55290.482023 1.00528 0.00466 HS r'
55290.485355 0.99640 0.00450 HS r'
55290.488685 1.00173 0.00453 HS r'
55290.491999 1.00314 0.00441 HS r'
55290.495622 0.99836 0.00441 HS r'
55290.498941 1.00091 0.00447 HS r'
55290.502262 1.00559 0.00447 HS r'
55290.505618 1.00017 0.00451 HS r'
55290.508947 0.99932 0.00446 HS r'
55290.512598 1.00463 0.00444 HS r'
55290.516031 1.00003 0.00448 HS r'
55290.519465 1.01630 0.00442 HS r'
55290.522850 1.00160 0.00451 HS r'
55290.526323 1.00390 0.00446 HS r'
55290.530067 0.99030 0.00448 HS r'
55290.533524 1.00190 0.00446 HS r'
55290.536956 1.00146 0.00451 HS r'
55290.540427 0.99883 0.00451 HS r'
55290.543855 1.00443 0.00444 HS r'
55290.547579 0.99356 0.00455 HS r'
55290.551052 1.00166 0.00451 HS r'
55290.554526 0.99920 0.00451 HS r'
55290.557952 0.99778 0.00448 HS r'
55290.561448 1.00131 0.00455 HS r'
55290.565250 1.00575 0.00449 HS r'
55290.568723 1.00922 0.00454 HS r'
55290.577254 1.00347 0.00478 HS r'
55290.580884 0.99693 0.00458 HS r'
55290.584638 1.00115 0.00472 HS r'
55290.588044 1.00131 0.00472 HS r'
55290.591451 1.00003 0.00476 HS r'
55290.594903 1.00042 0.00483 HS r'
55290.598305 1.00719 0.00485 HS r'
55290.602039 0.99630 0.00500 HS r'
55290.605433 1.00042 0.00489 HS r'
55291.260823 1.01443 0.00906 HS r'
55291.267476 0.98921 0.00484 HS r'
55291.270831 1.01047 0.00474 HS r'
55291.274176 1.00048 0.00481 HS r'
55291.277897 0.99696 0.00490 HS r'
55291.281268 0.98604 0.00476 HS r'
55291.284624 1.00277 0.00481 HS r'
55291.287976 0.99941 0.00473 HS r'
55291.291314 0.99318 0.00506 HS r'
55291.295010 0.99389 0.00488 HS r'
55291.298411 1.00681 0.00489 HS r'
55291.301797 1.00139 0.00847 HS r'
55291.305076 0.99911 0.00490 HS r'
55291.308434 1.01381 0.00486 HS r'
55291.312111 0.99934 0.00485 HS r'
55291.315466 1.00244 0.00492 HS r'
55291.318817 1.00009 0.00504 HS r'
55291.322156 1.00451 0.00548 HS r'
55291.329072 0.99163 0.00801 HS r'
55291.332358 0.99890 0.00499 HS r'
55291.335729 0.98642 0.00496 HS r'
55291.339103 0.98977 0.00510 HS r'
55291.342469 0.96904 0.00515 HS r'
55291.346176 0.99671 0.00573 HS r'
55291.349523 0.97766 0.00563 HS r'
55291.352868 1.00559 0.00775 HS r'
55291.481126 0.99548 0.00467 HS r'
55291.484507 0.99796 0.00455 HS r'
55291.487926 1.00879 0.00439 HS r'
55291.491330 0.99966 0.00448 HS r'
55291.495077 1.00171 0.00440 HS r'
55291.498515 0.99586 0.00447 HS r'
55291.501951 0.99476 0.00445 HS r'
55291.505402 1.00596 0.00447 HS r'
55291.508824 0.99871 0.00450 HS r'
55291.512570 0.99869 0.00449 HS r'
55291.515981 1.00253 0.00449 HS r'
55291.519401 1.00086 0.00441 HS r'
55291.522820 0.99415 0.00449 HS r'
55291.526288 1.00355 0.00452 HS r'
55291.530025 1.00076 0.00448 HS r'
55291.533499 0.99736 0.00455 HS r'
55291.536947 0.99954 0.00457 HS r'
55291.540403 1.00425 0.00455 HS r'
55291.543857 0.99707 0.00457 HS r'
55291.547637 0.99545 0.00459 HS r'
55291.551131 0.99904 0.00458 HS r'
55291.554549 0.99518 0.00460 HS r'
55291.558030 1.00499 0.00458 HS r'
55291.561464 0.99229 0.00460 HS r'
55291.565280 0.99765 0.00453 HS r'
55291.568735 1.00255 0.00450 HS r'
55291.572161 0.99445 0.00455 HS r'
55291.575566 1.00984 0.00452 HS r'
55291.579003 1.00321 0.00452 HS r'
55291.582767 0.99684 0.00462 HS r'
55291.586178 1.00412 0.00461 HS r'
55291.589603 1.00518 0.00458 HS r'
55291.593020 1.00323 0.00461 HS r'
55291.596470 0.99856 0.00475 HS r'
55291.600211 1.00670 0.00469 HS r'
55292.235263 0.99300 0.00580 HS r'
55292.238733 0.98732 0.00510 HS r'
55292.242111 1.01138 0.00481 HS r'
55292.245489 0.99690 0.00501 HS r'
55292.248839 0.99879 0.00525 HS r'
55292.252508 0.99944 0.00497 HS r'
55292.255893 0.98573 0.00496 HS r'
55292.259259 0.99329 0.00487 HS r'
55292.262626 0.97715 0.00821 HS r'
55292.265910 1.00584 0.00531 HS r'
55292.269576 0.99377 0.00537 HS r'
55292.272916 0.96896 0.00717 HS r'
55292.276230 1.01137 0.01105 HS r'
55292.279482 1.00471 0.00736 HS r'
55292.282802 0.99674 0.00524 HS r'
55292.286471 0.99833 0.00499 HS r'
55292.289816 1.00818 0.00492 HS r'
55292.293168 1.01500 0.00499 HS r'
55292.296518 1.00098 0.00488 HS r'
55292.299881 1.00216 0.00501 HS r'
55292.303549 1.00778 0.00494 HS r'
55292.306918 0.98625 0.00486 HS r'
55292.310231 0.97912 0.00492 HS r'
55292.313553 0.99612 0.00501 HS r'
55292.316927 0.98622 0.00504 HS r'
55292.320671 0.99360 0.00496 HS r'
55292.324060 1.01135 0.00504 HS r'
55292.327442 1.00003 0.00514 HS r'
55292.330800 1.01148 0.00501 HS r'
55292.334141 1.00540 0.00509 HS r'
55292.337832 1.01517 0.00504 HS r'
55292.341203 0.99865 0.00516 HS r'
55292.344556 0.98227 0.00506 HS r'
55292.347926 0.99519 0.00508 HS r'
55292.351289 0.98200 0.00518 HS r'
55293.234627 1.01846 0.00537 HS r'
55293.238064 0.99017 0.00493 HS r'
55293.241445 0.99832 0.00486 HS r'
55293.244795 1.00562 0.00473 HS r'
55293.248183 1.01216 0.00479 HS r'
55293.251882 1.00229 0.00486 HS r'
55293.255247 0.99981 0.00485 HS r'
55293.258592 0.99787 0.00486 HS r'
55293.261959 0.99921 0.00496 HS r'
55293.265370 0.97988 0.00483 HS r'
55293.269047 1.00165 0.00496 HS r'
55293.272426 1.00154 0.00487 HS r'
55293.275837 0.98913 0.00484 HS r'
55293.279203 1.00689 0.00478 HS r'
55293.282613 0.99915 0.00489 HS r'
55293.286317 1.01098 0.00489 HS r'
55293.289714 1.01065 0.00485 HS r'
55293.293071 0.99169 0.00486 HS r'
55293.296466 0.98850 0.00490 HS r'
55293.299792 1.01083 0.00487 HS r'
55293.303522 0.99995 0.00499 HS r'
55293.306857 1.01892 0.00489 HS r'
55293.310115 0.98369 0.00494 HS r'
55293.313373 0.99913 0.00503 HS r'
55293.316633 0.99977 0.00503 HS r'
55293.320206 0.97442 0.00489 HS r'
55293.323482 1.00562 0.00487 HS r'
55293.326755 1.01905 0.00484 HS r'
55293.329985 0.99185 0.00483 HS r'
55293.333245 1.01266 0.00491 HS r'
55293.336762 0.99934 0.00511 HS r'
55293.340016 1.00383 0.00511 HS r'
55293.343286 1.01062 0.00506 HS r'
55293.346569 1.00192 0.00507 HS r'
55293.349868 0.97883 0.00510 HS r'
55293.522126 1.00193 0.00453 HS r'
55293.525578 0.99165 0.00455 HS r'
55293.529022 1.00767 0.00451 HS r'
55293.532474 1.00411 0.00456 HS r'
55293.536237 1.00206 0.00451 HS r'
55293.539671 1.01098 0.00542 HS r'
55293.555042 1.00878 0.00459 HS r'
55293.558712 0.99881 0.00454 HS r'
55293.562166 1.00073 0.00452 HS r'
55293.565746 1.00436 0.00450 HS r'
55293.569814 0.99745 0.00453 HS r'
55293.573300 1.00591 0.00466 HS r'
55293.576791 1.00349 0.00465 HS r'
55293.580264 0.99960 0.00462 HS r'
55293.583796 0.99993 0.00471 HS r'
55293.587668 1.00295 0.00471 HS r'
55293.591224 1.01434 0.00463 HS r'
55293.594809 0.99374 0.00474 HS r'
55294.233896 0.99573 0.00537 HS r'
55294.237349 0.99899 0.00492 HS r'
55294.240729 0.99806 0.00483 HS r'
55294.244128 0.99295 0.00480 HS r'
55294.247468 1.01303 0.00477 HS r'
55294.251108 1.00288 0.00471 HS r'
55294.254513 1.00493 0.00479 HS r'
55294.257882 1.00255 0.00480 HS r'
55294.261242 1.00437 0.00477 HS r'
55294.264618 0.99849 0.00475 HS r'
55294.268321 0.99414 0.00478 HS r'
55294.271681 1.00104 0.00482 HS r'
55294.275082 1.00743 0.00477 HS r'
55294.278484 0.98154 0.00478 HS r'
55294.281886 1.00514 0.00474 HS r'
55294.285598 0.99689 0.00482 HS r'
55294.288980 0.99718 0.00487 HS r'
55294.292358 0.99968 0.00480 HS r'
55294.295743 0.99880 0.00478 HS r'
55294.299109 1.00438 0.00486 HS r'
55294.302861 0.99867 0.00481 HS r'
55294.306223 1.00515 0.00486 HS r'
55294.309593 1.00522 0.00488 HS r'
55294.312971 1.01639 0.00497 HS r'
55294.316361 1.00820 0.00485 HS r'
55294.320057 1.00153 0.00485 HS r'
55294.323435 1.00343 0.00482 HS r'
55294.326822 0.99691 0.00501 HS r'
55294.330194 0.99756 0.00492 HS r'
55294.333578 1.01141 0.00490 HS r'
55294.337297 1.01778 0.00487 HS r'
55294.340689 1.02104 0.00487 HS r'
55294.344114 1.00681 0.00494 HS r'
55294.347557 1.00123 0.00510 HS r'
55294.515418 0.99253 0.00448 HS r'
55294.518870 1.00517 0.00450 HS r'
55294.522303 1.00338 0.00446 HS r'
55294.525751 1.00506 0.00451 HS r'
55294.529492 1.00292 0.00444 HS r'
55294.532924 1.00195 0.00449 HS r'
55294.536344 0.99871 0.00460 HS r'
55294.539761 1.00195 0.00446 HS r'
55294.543141 0.99173 0.00460 HS r'
55294.546784 1.00207 0.00451 HS r'
55294.550207 1.00175 0.00453 HS r'
55294.553626 1.00229 0.00457 HS r'
55294.557040 0.99638 0.00465 HS r'
55294.560523 1.00205 0.00455 HS r'
55294.564229 1.00491 0.00454 HS r'
55294.567650 1.00181 0.00454 HS r'
55294.571075 1.00126 0.00457 HS r'
55294.574523 0.99889 0.00466 HS r'
55294.577971 1.01737 0.00462 HS r'
55294.581884 0.99655 0.00472 HS r'
55294.585429 1.00594 0.00466 HS r'
55294.593955 1.01103 0.00485 HS r'
55295.258076 0.99814 0.00514 HS r'
55295.261492 1.01163 0.00873 HS r'
55295.264779 1.04233 0.00533 HS r'
55295.271426 1.00039 0.00563 HS r'
55295.275041 1.01857 0.00579 HS r'
55295.278362 0.99981 0.00509 HS r'
55295.281704 1.01272 0.00814 HS r'
55295.292043 0.99070 0.00499 HS r'
55295.295385 1.00376 0.00498 HS r'
55295.298712 0.99613 0.00504 HS r'
55295.302107 0.98659 0.00523 HS r'
55295.305445 1.00459 0.00510 HS r'
55295.309084 0.99953 0.00499 HS r'
55295.312446 0.99614 0.00507 HS r'
55295.315797 0.98791 0.00495 HS r'
55295.522857 1.00195 0.00457 HS r'
55295.526298 0.99383 0.00459 HS r'
55295.529731 0.99760 0.00453 HS r'
55295.533189 1.01490 0.00450 HS r'
55295.537038 1.00336 0.00446 HS r'
55295.540632 0.99866 0.00446 HS r'
55295.544164 1.01745 0.00444 HS r'
55295.547919 0.99925 0.00451 HS r'
55295.551438 1.00291 0.00451 HS r'
55295.555175 1.00056 0.00462 HS r'
55295.558721 0.99491 0.00458 HS r'
55295.562505 1.00504 0.00456 HS r'
55295.565974 0.98989 0.00450 HS r'
55295.569526 0.99913 0.00462 HS r'
55295.573461 1.00718 0.00464 HS r'
55295.577027 0.99470 0.00458 HS r'
55295.580624 1.00239 0.00460 HS r'
55295.584238 1.00479 0.00464 HS r'
55295.587820 1.00024 0.00476 HS r'
55295.591598 0.99173 0.00476 HS r'
55296.232554 0.99407 0.00645 HS r'
55296.235965 1.00766 0.00521 HS r'
55296.239338 1.01035 0.00494 HS r'
55296.242752 0.99130 0.00477 HS r'
55296.246151 0.98841 0.00481 HS r'
55296.249856 1.01380 0.00476 HS r'
55296.253228 1.00285 0.00477 HS r'
55296.256566 0.98041 0.00490 HS r'
55296.259934 0.99302 0.01122 HS r'
55296.263191 0.97653 0.00600 HS r'
55296.266848 1.01284 0.00618 HS r'
55296.308126 0.99302 0.00529 HS r'
55296.315038 1.00177 0.00575 HS r'
55296.318330 1.00130 0.00586 HS r'
55296.321881 0.98937 0.00551 HS r'
55296.325261 0.99914 0.00511 HS r'
55296.328638 0.99591 0.00505 HS r'
55296.331995 1.00471 0.00514 HS r'
55296.335358 1.00074 0.00518 HS r'
55296.339016 0.98837 0.00524 HS r'
55296.342413 1.00017 0.00517 HS r'
55296.484490 0.99816 0.00442 HS r'
55296.488146 0.99806 0.00444 HS r'
55296.491760 1.01680 0.00446 HS r'
55296.495350 1.01034 0.00446 HS r'
55296.499242 1.00831 0.00445 HS r'
55296.502825 1.00609 0.00446 HS r'
55296.506325 1.00303 0.00453 HS r'
55296.509908 1.00458 0.00447 HS r'
55296.513435 1.00760 0.00446 HS r'
55296.517293 0.99851 0.00445 HS r'
55296.520886 1.00001 0.00453 HS r'
55296.524443 1.00954 0.00441 HS r'
55296.528007 1.00312 0.00445 HS r'
55296.531589 1.00596 0.00447 HS r'
55296.535489 1.00000 0.00457 HS r'
55296.538998 0.99801 0.00458 HS r'
55296.542548 1.00006 0.00458 HS r'
55296.546121 1.00393 0.00457 HS r'
55296.549630 0.99581 0.00453 HS r'
55296.553526 0.99397 0.00456 HS r'
55296.557028 1.00982 0.00461 HS r'
55296.560493 1.00802 0.00463 HS r'
55296.563918 0.99049 0.00464 HS r'
55296.567463 1.01581 0.00458 HS r'
55296.571343 1.00159 0.00465 HS r'
55296.574801 0.99807 0.00466 HS r'
55296.583577 1.00149 0.00484 HS r'
55296.587268 1.00240 0.00470 HS r'
55297.236380 1.00079 0.00489 HS r'
55297.239982 1.00467 0.00479 HS r'
55297.243380 1.00232 0.00474 HS r'
55297.246741 1.00580 0.00472 HS r'
55297.250430 1.00542 0.00478 HS r'
55297.253782 1.00036 0.00474 HS r'
55297.257187 1.00593 0.00465 HS r'
55297.260524 1.00517 0.00474 HS r'
55297.263899 0.99798 0.00467 HS r'
55297.267602 1.02100 0.00463 HS r'
55297.270957 1.01117 0.00470 HS r'
55297.274341 1.00968 0.00475 HS r'
55297.277706 1.00537 0.00473 HS r'
55297.281053 0.99761 0.00478 HS r'
55297.284713 0.99644 0.00474 HS r'
55297.288114 0.99567 0.00474 HS r'
55297.291483 1.01629 0.00475 HS r'
55297.294831 1.00926 0.00474 HS r'
55297.298201 1.00400 0.00480 HS r'
55297.301933 0.99485 0.00476 HS r'
55297.305291 0.98336 0.00492 HS r'
55297.308690 1.00517 0.00482 HS r'
55297.312047 1.00590 0.00483 HS r'
55297.315431 1.00683 0.00486 HS r'
55297.319126 0.99974 0.00490 HS r'
55297.322519 1.00172 0.00490 HS r'
55297.325882 1.00219 0.00492 HS r'
55297.329262 0.99925 0.00501 HS r'
55297.332714 0.98608 0.00497 HS r'
55297.336413 1.00912 0.00486 HS r'
55297.339786 1.00232 0.00494 HS r'
55297.490738 1.01196 0.00452 HS r'
55297.494272 1.01382 0.00450 HS r'
55297.497744 1.00460 0.00440 HS r'
55297.501212 1.00018 0.00440 HS r'
55297.504961 1.00689 0.00442 HS r'
55297.508410 1.00463 0.00447 HS r'
55297.511857 1.00097 0.00441 HS r'
55297.515294 1.00135 0.00443 HS r'
55297.518661 1.01127 0.00444 HS r'
55297.522351 0.99772 0.00445 HS r'
55297.525819 1.00085 0.00447 HS r'
55297.529287 0.99878 0.00444 HS r'
55297.532746 0.99603 0.00443 HS r'
55297.536224 1.00298 0.00445 HS r'
55297.540055 1.00983 0.00447 HS r'
55297.543546 1.01358 0.00446 HS r'
55297.547030 1.01702 0.00441 HS r'
55297.550494 0.99912 0.00455 HS r'
55297.553935 1.00613 0.00445 HS r'
55297.557744 0.99291 0.00454 HS r'
55297.561184 0.99642 0.00453 HS r'
55297.564640 1.00051 0.00460 HS r'
55297.568108 0.99881 0.00451 HS r'
55297.571535 1.00379 0.00449 HS r'
55297.575335 0.99948 0.00459 HS r'
55297.578773 0.99790 0.00457 HS r'
55297.582247 1.00371 0.00461 HS r'
55298.235713 1.00028 0.00508 HS r'
55298.239327 0.98394 0.00483 HS r'
55298.242713 1.01341 0.00472 HS r'
55298.246104 1.00582 0.00477 HS r'
55298.249840 1.00804 0.00475 HS r'
55298.253234 0.99676 0.00486 HS r'
55298.256625 1.02499 0.00481 HS r'
55298.260019 1.00778 0.00485 HS r'
55298.263413 1.00366 0.00474 HS r'
55298.287283 1.00965 0.00478 HS r'
55298.290656 0.99836 0.00489 HS r'
55298.294025 0.99921 0.00490 HS r'
55298.297426 1.00917 0.00494 HS r'
55298.301101 1.00250 0.00498 HS r'
55298.304443 1.01048 0.00487 HS r'
55298.307859 1.00562 0.00489 HS r'
55298.311258 0.99889 0.00485 HS r'
55298.314620 1.01704 0.00488 HS r'
55298.318306 0.99840 0.00502 HS r'
55298.321671 0.99675 0.00503 HS r'
55298.325087 0.99811 0.00490 HS r'
55298.328446 1.00921 0.00507 HS r'
55298.331857 1.00127 0.00495 HS r'
55298.335578 1.00330 0.00506 HS r'
55298.473533 1.00030 0.00485 HS r'
55298.476923 1.00497 0.00457 HS r'
55298.480349 1.00618 0.00450 HS r'
55298.483760 1.01256 0.00452 HS r'
55298.487464 1.00663 0.00485 HS r'
55298.490788 1.00720 0.00520 HS r'
55298.494112 1.00738 0.00502 HS r'
55298.497435 0.98833 0.00552 HS r'
55298.500752 1.01274 0.00494 HS r'
55298.504470 1.00449 0.00458 HS r'
55298.507918 0.99874 0.00457 HS r'
55298.511332 1.00029 0.00467 HS r'
55298.514698 1.00764 0.00465 HS r'
55298.518018 1.01137 0.00490 HS r'
55298.521643 0.99662 0.00458 HS r'
55298.525076 1.00601 0.00477 HS r'
55298.528488 1.00098 0.00467 HS r'
55298.531927 1.00324 0.00517 HS r'
55298.535336 0.99899 0.00512 HS r'
55298.539079 1.01280 0.00487 HS r'
55298.542520 1.00241 0.00492 HS r'
55298.545948 1.00249 0.00466 HS r'
55298.549375 0.99910 0.00469 HS r'
55299.286300 1.00196 0.00492 HS r'
55299.289946 0.99483 0.00507 HS r'
55299.293314 1.00970 0.00503 HS r'
55299.296717 0.99511 0.00495 HS r'
55299.300464 1.01231 0.00501 HS r'
55299.303864 1.01135 0.00517 HS r'
55299.307209 0.99706 0.00519 HS r'
55299.310534 1.01635 0.00566 HS r'
55299.313839 0.98912 0.00550 HS r'
55300.255840 1.01859 0.00829 HS r'
55300.259429 0.98195 0.00729 HS r'
55300.262725 0.99010 0.00596 HS r'
55300.266041 0.99094 0.00499 HS r'
55300.269385 1.00239 0.00480 HS r'
55300.272784 1.00270 0.00501 HS r'
55300.276463 1.00952 0.00509 HS r'
55300.279869 0.99833 0.00499 HS r'
55300.283276 1.00709 0.00484 HS r'
55300.286595 1.01456 0.00491 HS r'
55300.290004 1.00961 0.00498 HS r'
55300.310390 0.99498 0.00508 HS r'
55300.313771 0.99994 0.00505 HS r'
55300.317179 1.00901 0.00509 HS r'
55300.320531 1.01915 0.00518 HS r'
55300.323905 1.00706 0.00530 HS r'
55300.327586 1.01053 0.00530 HS r'
55300.330947 1.02905 0.00542 HS r'
55300.508073 1.00307 0.00463 HS r'
55300.511744 1.00997 0.00456 HS r'
55300.515272 0.99621 0.00452 HS r'
55300.518767 0.99882 0.00452 HS r'
55300.522581 0.99904 0.00457 HS r'
55300.526078 1.01344 0.00453 HS r'
55300.529603 1.00425 0.00448 HS r'
55300.533022 1.00297 0.00477 HS r'
55300.536547 1.00468 0.00457 HS r'
55300.540264 1.00292 0.00462 HS r'
55300.543685 1.00376 0.00458 HS r'
55300.547232 1.00217 0.00457 HS r'
55300.550635 0.99648 0.00468 HS r'
55300.576570 0.99569 0.00479 HS r'
55301.233609 0.98391 0.01157 HS r'
55301.237136 0.99636 0.01122 HS r'
55301.243734 1.00624 0.01476 HS r'
55301.247303 1.00051 0.01029 HS r'
55301.250564 0.99322 0.00934 HS r'
55301.253872 1.01026 0.00788 HS r'
55301.257181 1.01669 0.00637 HS r'
55301.260513 0.99567 0.00654 HS r'
55301.264144 0.99216 0.00691 HS r'
55301.267468 1.00740 0.00823 HS r'
55301.270757 1.00479 0.01111 HS r'
55301.274015 1.01190 0.00945 HS r'
55301.277334 1.00581 0.00963 HS r'
55301.280912 1.00670 0.00811 HS r'
55301.284206 1.01339 0.01036 HS r'
55301.287570 1.02297 0.00619 HS r'
55301.301099 0.98722 0.01073 HS r'
55301.307530 0.99126 0.01090 HS r'
55301.310828 1.01135 0.00529 HS r'
55301.314478 1.00032 0.00507 HS r'
55301.317835 0.98793 0.00542 HS r'
55301.471231 1.00175 0.00501 HS r'
55301.474834 1.01161 0.00464 HS r'
55301.478303 1.00126 0.00462 HS r'
55301.481702 0.99075 0.00449 HS r'
55301.514382 1.00125 0.00459 HS r'
55301.518111 0.99705 0.00457 HS r'
55301.521960 1.00285 0.00459 HS r'
55301.525286 0.99530 0.00460 HS r'
55301.528618 1.00181 0.00458 HS r'
55301.531959 0.99706 0.00459 HS r'
55301.535307 0.99000 0.00461 HS r'
55301.538964 1.01096 0.00458 HS r'
55301.542426 1.01044 0.00458 HS r'
55301.545983 0.99686 0.00466 HS r'
55301.549429 1.00376 0.00476 HS r'
55301.552927 1.00702 0.00461 HS r'
55301.556621 1.00794 0.00463 HS r'
55301.560171 0.99828 0.00468 HS r'
55301.563682 1.00138 0.00477 HS r'
55301.567194 0.99388 0.00471 HS r'
55301.570651 1.00517 0.00473 HS r'
55301.574510 0.99922 0.00487 HS r'
55302.530268 0.99523 0.01291 HS r'
55302.533857 1.00148 0.01120 HS r'
55302.537135 1.01404 0.01294 HS r'
55302.557599 0.97973 0.01480 HS r'
55303.272239 1.00198 0.00505 HS r'
55303.275808 1.00319 0.00509 HS r'
55303.279179 1.00559 0.00511 HS r'
55303.282537 0.98980 0.00515 HS r'
55303.286176 1.01144 0.00506 HS r'
55303.289545 1.00342 0.00509 HS r'
55303.292886 1.01092 0.00512 HS r'
55303.296249 1.01629 0.00513 HS r'
55303.299619 0.99015 0.00522 HS r'
55303.303249 1.00707 0.00520 HS r'
55303.306646 1.00634 0.00539 HS r'
55303.310006 0.99897 0.00536 HS r'
55303.313378 0.99776 0.00541 HS r'
55303.316795 1.02206 0.00534 HS r'
55303.320514 0.97904 0.00554 HS r'
55303.323903 1.01015 0.00552 HS r'
55304.231734 1.01361 0.00517 HS r'
55304.235332 1.01768 0.00499 HS r'
55304.238696 1.00537 0.00481 HS r'
55304.242052 0.99697 0.00499 HS r'
55304.245716 1.00364 0.00489 HS r'
55304.249056 0.99302 0.00510 HS r'
55304.252390 0.99799 0.00502 HS r'
55304.255772 0.98858 0.00495 HS r'
55304.259129 0.98473 0.00504 HS r'
55304.262766 1.01038 0.00495 HS r'
55304.266151 1.01187 0.00492 HS r'
55304.269523 1.01443 0.00491 HS r'
55304.272814 0.98352 0.00493 HS r'
55304.276090 1.00070 0.00495 HS r'
55304.279697 1.00082 0.00505 HS r'
55304.283092 1.01011 0.00501 HS r'
55304.286446 1.00937 0.00511 HS r'
55304.289863 1.01309 0.00494 HS r'
55304.293211 0.99383 0.00495 HS r'
55304.296921 0.99867 0.00500 HS r'
55304.300286 0.99751 0.00507 HS r'
55304.303647 1.01529 0.00507 HS r'
55304.307009 0.99120 0.00502 HS r'
55304.310397 0.98426 0.00516 HS r'
55304.314059 1.00452 0.00509 HS r'
55304.317426 1.00110 0.00524 HS r'
55304.320793 1.00019 0.00520 HS r'
55305.226752 0.98664 0.00669 HS r'
55305.230116 0.99871 0.00528 HS r'
55305.233455 0.99205 0.00523 HS r'
55305.236837 0.98752 0.00521 HS r'
55305.240135 0.99525 0.00503 HS r'
55305.243727 0.98820 0.00497 HS r'
55305.247068 0.99573 0.00493 HS r'
55305.250354 1.01107 0.00491 HS r'
55305.253614 0.99689 0.00493 HS r'
55305.256887 1.01646 0.00505 HS r'
55305.260470 1.00823 0.00507 HS r'
55305.263872 1.00305 0.00502 HS r'
55305.267239 0.99923 0.00501 HS r'
55305.270597 0.97686 0.00503 HS r'
55305.273958 1.00171 0.00508 HS r'
55305.277651 1.00302 0.00508 HS r'
55305.281071 1.00367 0.00500 HS r'
55305.284453 0.99870 0.00502 HS r'
55305.287806 1.01886 0.00509 HS r'
55305.291187 0.99886 0.00512 HS r'
55305.294897 1.01438 0.00504 HS r'
55305.298281 1.00554 0.00512 HS r'
55305.306674 0.99431 0.00510 HS r'
55305.310244 1.00212 0.00521 HS r'
55305.313969 0.98598 0.00591 HS r'
55305.317244 1.00864 0.00538 HS r'
55307.490550 1.00117 0.00491 HS r'
55307.493949 1.00921 0.00482 HS r'
55307.497362 1.01141 0.00490 HS r'
55307.500779 0.99039 0.00480 HS r'
55307.504547 0.99513 0.00492 HS r'
55307.507990 0.97140 0.00477 HS r'
55307.511416 0.99194 0.00480 HS r'
55307.514851 0.99019 0.00496 HS r'
55307.518268 0.99389 0.00492 HS r'
55307.522086 0.98103 0.00497 HS r'
55307.525495 1.00777 0.00499 HS r'
55307.528911 1.01000 0.00497 HS r'
55307.532339 0.98836 0.00495 HS r'
55307.535791 0.99988 0.00509 HS r'
55307.539511 1.00121 0.00503 HS r'
55307.542938 0.98757 0.00507 HS r'
55307.546414 1.00790 0.00507 HS r'
55307.549809 0.99978 0.00525 HS r'
55307.553214 0.99880 0.00514 HS r'
55307.556943 0.99724 0.00513 HS r'
55308.224985 1.01069 0.00632 HS r'
55308.228333 0.98853 0.00571 HS r'
55308.231651 0.99349 0.00539 HS r'
55308.235004 1.00759 0.00537 HS r'
55308.238376 0.99292 0.00507 HS r'
55308.242069 1.00254 0.00519 HS r'
55308.245381 0.98979 0.00535 HS r'
55308.248761 1.00561 0.00531 HS r'
55308.252095 1.00979 0.00523 HS r'
55308.255449 0.99566 0.00530 HS r'
55308.259098 0.98584 0.00536 HS r'
55308.262445 1.00500 0.00546 HS r'
55308.265807 1.01488 0.00526 HS r'
55308.269129 0.99754 0.00531 HS r'
55308.272464 0.99447 0.00544 HS r'
55308.276163 0.99365 0.00521 HS r'
55308.279528 0.99612 0.00562 HS r'
55308.282856 0.99704 0.00564 HS r'
55308.286191 1.00029 0.00567 HS r'
55308.289534 1.00358 0.00570 HS r'
55308.293199 0.99291 0.00544 HS r'
55308.301564 1.00567 0.00566 HS r'
55308.305086 1.01104 0.00585 HS r'
55308.537410 1.00348 0.00493 HS r'
55308.540923 0.99164 0.00538 HS r'
55308.544362 0.98668 0.00523 HS r'
55308.547746 1.00936 0.00516 HS r'
55308.551420 0.97917 0.00527 HS r'
55308.554963 1.00195 0.00544 HS r'
55309.223529 1.00610 0.00713 HS r'
55309.226808 0.99536 0.00607 HS r'
55309.230136 1.00301 0.00585 HS r'
55309.233468 1.00659 0.00559 HS r'
55309.236819 0.98652 0.00564 HS r'
55309.240506 0.99776 0.00568 HS r'
55309.243847 0.99833 0.00554 HS r'
55309.247184 0.99546 0.00553 HS r'
55309.250548 0.99990 0.00564 HS r'
55309.253911 0.99886 0.00557 HS r'
55309.257550 1.00696 0.00572 HS r'
55309.260849 0.99370 0.00562 HS r'
55309.264206 1.00356 0.00566 HS r'
55309.267571 1.00571 0.00557 HS r'
55309.270863 1.01870 0.00581 HS r'
55309.274451 1.01775 0.00574 HS r'
55309.277719 0.99969 0.00560 HS r'
55309.280980 0.99193 0.00558 HS r'
55309.284249 1.02476 0.00552 HS r'
55309.287511 1.01185 0.00600 HS r'
55309.291073 1.00323 0.00578 HS r'
55309.294334 0.99864 0.00580 HS r'
55309.297591 0.99961 0.00602 HS r'
55309.300861 1.00604 0.00600 HS r'
55309.304114 0.99313 0.00617 HS r'
55309.478860 0.99512 0.00475 HS r'
55309.482311 1.00692 0.00479 HS r'
55309.485731 0.98929 0.00493 HS r'
55309.489145 0.99544 0.00494 HS r'
55309.493067 0.99993 0.00489 HS r'
55309.496486 1.00185 0.00494 HS r'
55309.499955 1.00907 0.00472 HS r'
55309.503362 0.99995 0.00500 HS r'
55309.506775 0.99631 0.00486 HS r'
55309.510552 0.99491 0.00504 HS r'
55309.514009 0.99738 0.00490 HS r'
55309.517467 1.00559 0.00498 HS r'
55309.520878 0.98207 0.00500 HS r'
55309.524268 0.99670 0.00507 HS r'
55309.527971 0.99760 0.00500 HS r'
55309.531399 1.00076 0.00502 HS r'
55309.534839 1.00530 0.00520 HS r'
55309.538231 0.99930 0.00516 HS r'
55309.541660 0.99792 0.00540 HS r'
55309.545431 0.99940 0.00515 HS r'
55309.548860 1.00472 0.00521 HS r'
55309.552313 1.00099 0.00520 HS r'
55310.222985 0.99243 0.00759 HS r'
55310.226246 1.01034 0.00635 HS r'
55310.229559 0.99844 0.00576 HS r'
55310.232871 1.00021 0.00575 HS r'
55310.236190 1.00259 0.00605 HS r'
55310.239841 1.01268 0.00584 HS r'
55310.243195 0.98511 0.00567 HS r'
55310.246571 0.99325 0.00568 HS r'
55310.249906 0.99111 0.00592 HS r'
55310.253252 0.98079 0.00619 HS r'
55310.256897 1.00721 0.00581 HS r'
55310.260202 0.99186 0.00620 HS r'
55310.263555 1.01021 0.00591 HS r'
55310.266917 0.99120 0.00594 HS r'
55310.270223 0.98596 0.00620 HS r'
55310.273851 0.99542 0.00593 HS r'
55310.277203 1.00730 0.00603 HS r'
55310.280545 1.01270 0.00594 HS r'
55310.283845 1.01042 0.00616 HS r'
55310.287168 1.02482 0.00630 HS r'
55310.290807 1.01163 0.00591 HS r'
55310.294131 1.00826 0.00650 HS r'
55310.297433 0.99064 0.00680 HS r'
55310.300737 0.96420 0.00610 HS r'
55310.304057 0.99914 0.00629 HS r'
55310.499816 1.00884 0.00509 HS r'
55310.503278 0.98899 0.00483 HS r'
55310.506779 1.00178 0.00492 HS r'
55310.510180 1.00551 0.00497 HS r'
55310.513874 1.00111 0.00523 HS r'
55310.517271 0.99731 0.00506 HS r'
55310.520637 0.99808 0.00498 HS r'
55310.524117 0.97586 0.00533 HS r'
55310.527598 1.00142 0.00524 HS r'
55310.531297 0.98368 0.00555 HS r'
55310.534702 0.99049 0.00535 HS r'
55310.538192 1.00406 0.00536 HS r'
55310.541619 1.01112 0.00538 HS r'
55310.545081 0.99135 0.00567 HS r'
55310.548742 1.01282 0.00536 HS r'
55311.222427 0.99703 0.00745 HS r'
55311.225643 1.01232 0.00619 HS r'
55311.228872 1.01126 0.00593 HS r'
55311.232130 0.99349 0.00610 HS r'
55311.235358 0.99401 0.00610 HS r'
55311.238890 1.01839 0.01528 HS r'
55311.242140 1.00274 0.00668 HS r'
55311.245359 1.01763 0.00618 HS r'
55311.248590 0.99168 0.00645 HS r'
55311.251811 1.00405 0.00892 HS r'
55311.258601 0.98907 0.00625 HS r'
55311.261883 0.99421 0.00619 HS r'
55311.265192 1.00563 0.01132 HS r'
55311.268424 1.00416 0.00647 HS r'
55311.275219 1.01739 0.01195 HS r'
55311.284880 0.97999 0.01675 HS r'
55311.288429 0.99197 0.01132 HS r'
55311.291713 1.01261 0.01625 HS r'
55311.470993 0.99364 0.00519 HS r'
55311.474390 1.00331 0.00480 HS r'
55311.477808 0.99558 0.00492 HS r'
55311.481190 1.00755 0.00492 HS r'
55311.484965 0.99721 0.00495 HS r'
55311.488368 0.99038 0.00509 HS r'
55311.491803 1.00366 0.00501 HS r'
55311.495335 0.99958 0.00504 HS r'
55311.498806 0.99867 0.00491 HS r'
55311.502603 0.99548 0.00495 HS r'
55311.505989 1.00001 0.00514 HS r'
55311.509346 0.99647 0.00543 HS r'
55311.512775 0.99092 0.00510 HS r'
55311.516183 1.00507 0.00511 HS r'
55311.519823 0.99352 0.00535 HS r'
55311.523332 0.99950 0.00529 HS r'
55311.526814 1.00253 0.00546 HS r'
55311.530314 0.99120 0.00544 HS r'
55311.533759 1.00668 0.00533 HS r'
55311.537463 0.99066 0.00561 HS r'
55311.540921 1.01489 0.00596 HS r'
55311.544278 0.99833 0.00581 HS r'
55312.221911 1.00001 0.00700 HS r'
55312.225224 0.99475 0.00684 HS r'
55312.228527 0.99118 0.00624 HS r'
55312.231887 1.00186 0.00615 HS r'
55312.235179 1.00351 0.00778 HS r'
55312.238813 0.99345 0.00800 HS r'
55312.464474 1.01064 0.00590 HS r'
55312.467933 1.00925 0.00555 HS r'
55312.471392 1.01976 0.00539 HS r'
55312.474823 1.00224 0.00528 HS r'
55312.478553 1.00560 0.00519 HS r'
55312.482038 0.97596 0.00526 HS r'
55312.485444 1.01931 0.00538 HS r'
55312.488932 0.97925 0.00517 HS r'
55312.492406 1.00536 0.00549 HS r'
55312.496108 1.00330 0.00515 HS r'
55312.499490 1.00489 0.00531 HS r'
55312.506336 0.98510 0.00553 HS r'
55312.509786 1.00101 0.00582 HS r'
55312.513476 0.99377 0.00572 HS r'
55312.516862 1.00187 0.00561 HS r'
55312.520333 1.00305 0.00579 HS r'
55312.523719 1.00501 0.00556 HS r'
55312.527067 0.98314 0.00584 HS r'
55312.530872 0.98593 0.00593 HS r'
55312.534259 0.98666 0.00617 HS r'
55312.537745 1.00158 0.00597 HS r'
55312.541111 1.00153 0.00627 HS r'
55312.544464 0.99850 0.00563 HS r'
55313.221392 0.99457 0.00713 HS r'
55313.224707 0.99990 0.00622 HS r'
55313.227985 1.00742 0.00725 HS r'
55313.231287 0.99117 0.00669 HS r'
55313.234599 0.99676 0.00634 HS r'
55313.238218 0.99139 0.00643 HS r'
55313.241533 1.00285 0.00666 HS r'
55313.244835 0.99994 0.00662 HS r'
55313.248108 0.99391 0.00687 HS r'
55313.251402 0.99542 0.00615 HS r'
55313.255005 0.99376 0.00642 HS r'
55313.258301 1.02215 0.00748 HS r'
55313.261641 0.98643 0.00680 HS r'
55313.264904 0.99900 0.00870 HS r'
55313.268195 1.03551 0.00720 HS r'
55313.271803 1.00012 0.00805 HS r'
55313.275080 0.96971 0.00807 HS r'
55313.278341 0.94812 0.00926 HS r'
55313.281620 0.99408 0.00863 HS r'
55313.284877 1.00328 0.00965 HS r'
55313.288451 0.99914 0.01079 HS r'
55313.291741 1.00294 0.01040 HS r'
55313.295022 1.01699 0.00809 HS r'
55313.463809 0.97770 0.00615 HS r'
55313.467160 0.99982 0.00543 HS r'
55313.470510 0.98429 0.00525 HS r'
55313.473885 1.00004 0.00519 HS r'
55313.477550 0.98518 0.00524 HS r'
55313.481117 0.99573 0.00573 HS r'
55313.484537 0.99247 0.00543 HS r'
55313.487874 0.99549 0.00571 HS r'
55313.491378 1.00697 0.00564 HS r'
55313.495112 0.98471 0.00560 HS r'
55313.498604 0.98248 0.00549 HS r'
55313.502040 0.97860 0.00555 HS r'
55313.505398 1.01579 0.00605 HS r'
55313.508744 0.99445 0.00619 HS r'
55313.512423 1.00944 0.00572 HS r'
55313.515768 0.99320 0.00600 HS r'
55313.519231 0.99787 0.00590 HS r'
55313.522633 0.98841 0.00654 HS r'
55313.526090 0.99275 0.00595 HS r'
55313.529826 1.00187 0.00614 HS r'
55313.533217 0.99015 0.00625 HS r'
55313.536552 0.99479 0.00588 HS r'
55313.539895 0.99844 0.00617 HS r'
55314.220848 0.98667 0.00900 HS r'
55314.224112 1.00018 0.00796 HS r'
55314.227365 0.97466 0.00755 HS r'
55314.230623 1.00578 0.00650 HS r'
55314.233896 0.99019 0.00737 HS r'
55314.237506 0.99355 0.00682 HS r'
55314.240776 0.99599 0.00757 HS r'
55314.244076 0.99938 0.00779 HS r'
55314.247368 0.99443 0.00756 HS r'
55314.250666 0.99320 0.00786 HS r'
55314.254258 0.99743 0.00819 HS r'
55314.257545 0.98318 0.00731 HS r'
55314.260818 1.02088 0.00772 HS r'
55314.264083 1.01935 0.00803 HS r'
55314.267409 1.00978 0.00745 HS r'
55314.271002 0.98696 0.00813 HS r'
55314.274286 1.00332 0.00852 HS r'
55314.277550 1.00266 0.00976 HS r'
55314.280807 1.01437 0.01001 HS r'
55314.284069 1.00906 0.00868 HS r'
55314.287640 0.99412 0.01245 HS r'
55314.290883 1.01501 0.01043 HS r'
55314.470267 1.01333 0.00590 HS r'
55314.473726 1.00095 0.00557 HS r'
55314.477201 1.00826 0.00542 HS r'
55314.480604 0.99100 0.00542 HS r'
55314.484321 0.99762 0.00578 HS r'
55314.487769 1.01819 0.00569 HS r'
55314.491164 0.99750 0.00567 HS r'
55314.494583 0.99930 0.00567 HS r'
55314.498014 0.98591 0.00590 HS r'
55314.501925 1.00974 0.00583 HS r'
55314.505292 1.01728 0.00608 HS r'
55314.508699 0.98947 0.00593 HS r'
55314.512084 1.00343 0.00592 HS r'
55314.515524 1.01652 0.00628 HS r'
55314.519220 0.99936 0.00653 HS r'
55314.522581 1.00255 0.00650 HS r'
55314.526049 1.01288 0.00624 HS r'
55314.529436 1.01026 0.00662 HS r'
55314.532754 0.98456 0.00662 HS r'
55314.536560 1.01212 0.00659 HS r'
55315.220327 1.00413 0.00818 HS r'
55315.223613 0.98627 0.00858 HS r'
55315.226867 0.99676 0.00711 HS r'
55315.230149 1.01819 0.00651 HS r'
55315.233432 1.00753 0.00697 HS r'
55315.237029 1.00891 0.00775 HS r'
55315.240313 0.98907 0.00720 HS r'
55315.243586 0.99717 0.00736 HS r'
55315.246858 1.01096 0.00782 HS r'
55315.250143 1.01245 0.00800 HS r'
55315.253784 1.00891 0.00801 HS r'
55315.257082 0.99429 0.00800 HS r'
55315.260339 0.99983 0.00741 HS r'
55315.263615 1.00345 0.00742 HS r'
55315.266879 0.99704 0.00732 HS r'
55315.270460 1.01090 0.00831 HS r'
55315.273748 1.02397 0.00798 HS r'
55315.276951 1.00294 0.00790 HS r'
55315.280180 1.00207 0.00816 HS r'
55315.286865 0.99050 0.01058 HS r'
55315.290054 0.98927 0.00926 HS r'
55315.462603 0.99593 0.00568 HS r'
55315.465944 1.00415 0.00551 HS r'
55315.469342 0.99257 0.00544 HS r'
55315.472798 0.98955 0.00535 HS r'
55315.476644 1.00771 0.00554 HS r'
55315.480037 0.99793 0.00596 HS r'
55315.483470 0.98819 0.00534 HS r'
55315.493779 0.99891 0.00629 HS r'
55315.497270 0.99795 0.00590 HS r'
55315.500727 0.99051 0.00619 HS r'
55315.504070 0.97828 0.00673 HS r'
55315.507409 1.00366 0.00639 HS r'
55315.511111 0.99743 0.00641 HS r'
55315.514526 0.98986 0.00637 HS r'
55315.517864 1.00149 0.00684 HS r'
55315.521169 1.00223 0.00628 HS r'
55315.524655 1.00555 0.00667 HS r'
55315.528224 0.98935 0.00644 HS r'
55315.531550 0.99851 0.00694 HS r'
55315.534847 1.00983 0.00675 HS r'
55316.219770 1.02153 0.00630 HS r'
55316.223082 1.01022 0.00577 HS r'
55316.226423 1.00324 0.00574 HS r'
55316.229745 0.99705 0.00586 HS r'
55316.233085 0.99112 0.00627 HS r'
55316.236796 0.99235 0.00620 HS r'
55316.240097 0.99793 0.00639 HS r'
55316.243384 0.98313 0.00679 HS r'
55316.246677 0.99559 0.00665 HS r'
55316.249989 0.98717 0.00696 HS r'
55316.253582 1.00112 0.00663 HS r'
55316.256885 1.01083 0.00646 HS r'
55316.260174 1.01684 0.00686 HS r'
55316.263473 1.00469 0.00732 HS r'
55316.266755 0.99755 0.00747 HS r'
55316.270352 1.00319 0.00743 HS r'
55316.273648 0.98184 0.00743 HS r'
55316.276934 1.01766 0.00718 HS r'
55316.280231 1.00700 0.00757 HS r'
55316.283463 0.97930 0.00808 HS r'
55316.528052 0.99658 0.01143 HS r'
55316.531470 0.99597 0.00743 HS r'
55420.631289 0.99892 0.00530 HS r'
55420.635178 1.02044 0.00512 HS r'
55420.638614 0.99979 0.00529 HS r'
55420.643237 1.00000 0.00529 HS r'
55420.646632 0.99701 0.00514 HS r'
55420.650037 1.00153 0.00502 HS r'
55420.654878 0.98676 0.00516 HS r'
55420.658321 1.00763 0.00499 HS r'
55420.661763 0.98553 0.00506 HS r'
55420.666184 0.99791 0.00501 HS r'
55420.669589 0.99917 0.00508 HS r'
55420.673350 0.98252 0.00517 HS r'
55420.677722 0.97076 0.00524 HS r'
55421.631200 0.99878 0.00509 HS r'
55421.635103 1.00240 0.00522 HS r'
55421.638553 0.98830 0.00508 HS r'
55421.643080 1.00123 0.00512 HS r'
55421.646519 0.99686 0.00497 HS r'
55421.649951 0.98879 0.00500 HS r'
55421.655085 0.99484 0.00489 HS r'
55421.658538 1.01128 0.00493 HS r'
55421.661972 1.00928 0.00485 HS r'
55421.666809 1.00517 0.00483 HS r'
55421.670275 1.00351 0.00490 HS r'
55421.674043 1.00813 0.00499 HS r'
55421.678881 0.99514 0.00509 HS r'
55422.626355 1.00352 0.00503 HS r'
55422.629927 0.99220 0.00505 HS r'
55422.633717 1.01281 0.00510 HS r'
55422.638565 1.00076 0.00497 HS r'
55422.641987 1.00075 0.00503 HS r'
55422.645413 0.98609 0.00507 HS r'
55422.649966 0.99688 0.00495 HS r'
55422.653713 0.99746 0.00483 HS r'
55422.657136 0.99790 0.00484 HS r'
55422.661971 0.98860 0.00496 HS r'
55422.665409 0.99087 0.00504 HS r'
55422.668862 1.00507 0.00503 HS r'
55422.673760 0.98873 0.00499 HS r'
55422.677172 1.00189 0.00487 HS r'
55423.623956 1.00219 0.00505 HS r'
55423.627543 0.99593 0.00504 HS r'
55423.630975 1.00077 0.00491 HS r'
55423.636192 0.99514 0.00502 HS r'
55423.639694 0.99729 0.00494 HS r'
55423.643130 1.01247 0.00492 HS r'
55423.647581 0.99464 0.00490 HS r'
55423.651021 1.00047 0.00489 HS r'
55423.654764 0.99728 0.00504 HS r'
55423.659316 0.99544 0.00475 HS r'
55423.662754 0.98487 0.00485 HS r'
55423.666190 0.99088 0.00493 HS r'
55423.670660 1.00403 0.00485 HS r'
55423.674443 0.99696 0.00482 HS r'
55424.622360 0.98475 0.00515 HS r'
55424.625933 0.99560 0.00503 HS r'
55424.629348 0.98225 0.00510 HS r'
55424.634321 0.99922 0.00503 HS r'
55424.637810 0.99776 0.00507 HS r'
55424.641284 1.00512 0.00504 HS r'
55424.645854 1.00754 0.00502 HS r'
55424.649293 1.00048 0.00496 HS r'
55424.653077 0.99866 0.00506 HS r'
55424.657583 1.01263 0.00494 HS r'
55424.660985 1.00069 0.00502 HS r'
55424.664407 0.99928 0.00498 HS r'
55424.669227 0.98680 0.00515 HS r'
55424.672980 0.99743 0.00498 HS r'
55424.676387 0.99038 0.00517 HS r'
55425.619832 1.00443 0.00546 HS r'
55425.623394 0.99986 0.00559 HS r'
55425.626801 1.02030 0.00551 HS r'
55425.631346 1.00188 0.00527 HS r'
55425.635072 0.99236 0.00528 HS r'
55425.638460 0.99787 0.00533 HS r'
55425.642966 1.00743 0.00526 HS r'
55425.646445 0.99853 0.00519 HS r'
55425.649910 1.00715 0.00525 HS r'
55425.654835 0.99101 0.00507 HS r'
55425.658253 0.99983 0.00513 HS r'
55425.661676 1.00754 0.00515 HS r'
55425.666543 0.99188 0.00536 HS r'
55425.669961 1.00087 0.00508 HS r'
55425.673730 0.98820 0.00520 HS r'
55426.275734 0.98632 0.00479 HS r'
55426.279138 1.00252 0.00464 HS r'
55426.282558 0.98710 0.00464 HS r'
55426.286000 0.99651 0.00440 HS r'
55426.289750 0.99844 0.00448 HS r'
55426.293175 0.98563 0.00445 HS r'
55426.296600 0.99567 0.00455 HS r'
55426.300006 0.99651 0.00443 HS r'
55426.303440 0.99204 0.00461 HS r'
55426.307356 1.00149 0.00441 HS r'
55426.310772 0.99323 0.00448 HS r'
55426.617078 1.00092 0.00586 HS r'
55426.620620 0.99430 0.00602 HS r'
55426.624038 1.00345 0.00576 HS r'
55426.629028 1.00943 0.00585 HS r'
55426.632456 1.00082 0.00571 HS r'
55426.635851 1.00974 0.00577 HS r'
55426.640367 0.99103 0.00566 HS r'
55426.643779 0.98696 0.00565 HS r'
55426.647521 0.99275 0.00581 HS r'
55426.652031 0.99174 0.00540 HS r'
55426.655422 1.00688 0.00540 HS r'
55426.658869 0.98962 0.00540 HS r'
55426.663742 0.99570 0.00549 HS r'
55426.667534 0.99965 0.00541 HS r'
55426.670959 1.00283 0.00533 HS r'
55426.675498 0.99494 0.00535 HS r'
55427.612903 0.99391 0.00663 HS r'
55427.616441 1.00073 0.00628 HS r'
55427.619842 0.99536 0.00618 HS r'
55427.624794 1.00936 0.00604 HS r'
55427.628193 0.99335 0.00609 HS r'
55427.631587 0.99284 0.00605 HS r'
55427.636251 0.98461 0.00622 HS r'
55427.639651 0.97897 0.00598 HS r'
55427.643379 0.99622 0.00586 HS r'
55427.647913 0.98989 0.00591 HS r'
55427.654858 1.01439 0.00573 HS r'
55427.659695 0.99990 0.00562 HS r'
55427.663396 0.99651 0.00576 HS r'
55427.666796 0.99891 0.00565 HS r'
55427.671488 0.98742 0.00586 HS r'
55427.674887 0.98631 0.00583 HS r'
55428.611258 0.98633 0.00675 HS r'
55428.614794 0.99761 0.00651 HS r'
55428.618194 0.99764 0.00643 HS r'
55428.623119 1.00546 0.00627 HS r'
55428.626527 0.99697 0.00617 HS r'
55428.629919 1.01312 0.00632 HS r'
55428.634357 0.98012 0.00616 HS r'
55428.637760 0.99535 0.00622 HS r'
55428.641474 0.99393 0.00618 HS r'
55428.646170 0.99178 0.00606 HS r'
55428.649590 0.99686 0.00582 HS r'
55428.652992 1.00713 0.00579 HS r'
55428.657592 0.98587 0.00589 HS r'
55428.661294 0.98138 0.00566 HS r'
55428.664701 1.01072 0.00576 HS r'
55428.669541 0.99565 0.00575 HS r'
55428.673005 0.99019 0.00576 HS r'
55428.836519 1.01496 0.00532 HS r'
55428.840261 1.00565 0.00519 HS r'
55428.843753 1.01274 0.00516 HS r'
55428.848541 1.00248 0.00489 HS r'
55428.852380 0.99320 0.00498 HS r'
55428.855902 1.00300 0.00479 HS r'
55428.860537 0.98923 0.00475 HS r'
55428.864068 0.98829 0.00462 HS r'
55428.867603 1.00158 0.00470 HS r'
55428.872417 0.99969 0.00466 HS r'
55428.875955 1.01054 0.00463 HS r'
55428.879492 1.00092 0.00462 HS r'
55428.884071 0.99609 0.00458 HS r'
55428.887598 1.01674 0.00456 HS r'
55428.891452 0.99225 0.00463 HS r'
55428.895945 1.00067 0.00453 HS r'
55428.899477 0.99430 0.00461 HS r'
55428.903017 0.99609 0.00460 HS r'
55428.907564 0.99483 0.00460 HS r'
55428.911372 1.01075 0.00460 HS r'
55428.914892 1.00444 0.00455 HS r'
55428.919446 0.99442 0.00482 HS r'
55429.224812 1.01012 0.00647 HS r'
55429.228174 0.99932 0.00579 HS r'
55429.231528 1.00340 0.00563 HS r'
55429.234892 0.99924 0.00554 HS r'
55429.238282 1.00255 0.00562 HS r'
55429.241986 0.99782 0.00542 HS r'
55429.245532 0.99139 0.00544 HS r'
55429.248928 1.00099 0.00503 HS r'
55429.252309 1.00186 0.00497 HS r'
55429.255716 0.99601 0.00483 HS r'
55429.259497 1.00353 0.00478 HS r'
55429.262947 1.01243 0.00474 HS r'
55429.266386 1.01183 0.00452 HS r'
55429.269854 1.01039 0.00456 HS r'
55429.273313 0.99888 0.00476 HS r'
55429.277076 0.99514 0.00475 HS r'
55429.280556 1.00476 0.00451 HS r'
55429.284010 1.00144 0.00456 HS r'
55429.287449 1.00178 0.00469 HS r'
55429.290845 1.00128 0.00458 HS r'
55429.294606 1.00549 0.00460 HS r'
55429.298025 0.99351 0.00477 HS r'
55429.301456 1.01500 0.00491 HS r'
55429.304878 0.99793 0.00485 HS r'
55429.308305 0.98733 0.00513 HS r'
55429.312057 1.00672 0.00525 HS r'
55429.596720 0.99976 0.00876 HS r'
55429.600255 0.98658 0.00872 HS r'
55429.603614 0.98735 0.00798 HS r'
55429.608319 0.99347 0.00729 HS r'
55429.611718 0.99394 0.00671 HS r'
55429.615421 0.99101 0.00640 HS r'
55429.620259 1.00423 0.00645 HS r'
55429.623692 0.99389 0.00627 HS r'
55429.627089 1.01688 0.00591 HS r'
55429.631766 1.01016 0.00602 HS r'
55429.635497 0.99183 0.00627 HS r'
55429.638907 0.99658 0.00591 HS r'
55429.643519 1.00425 0.00583 HS r'
55429.646917 0.99874 0.00578 HS r'
55429.650343 1.01201 0.00582 HS r'
55429.655237 0.97888 0.00577 HS r'
55429.658694 1.00927 0.00561 HS r'
55429.662125 1.00302 0.00564 HS r'
55429.666975 0.99851 0.00577 HS r'
55429.670396 1.00775 0.00592 HS r'
55429.674129 1.00396 0.00607 HS r'
55429.832833 1.00507 0.00569 HS r'
55429.836446 1.00593 0.00590 HS r'
55429.840283 1.00135 0.00591 HS r'
55429.844688 1.00748 0.00551 HS r'
55429.848181 0.99818 0.00541 HS r'
55429.851686 0.99911 0.00558 HS r'
55429.856143 0.98781 0.00547 HS r'
55429.859984 0.99050 0.00509 HS r'
55429.863502 0.99282 0.00529 HS r'
55429.868017 0.99612 0.00498 HS r'
55429.871499 1.00111 0.00482 HS r'
55429.874992 1.00086 0.00484 HS r'
55429.879959 0.99808 0.00463 HS r'
55429.883458 0.99872 0.00467 HS r'
55429.886975 0.99323 0.00462 HS r'
55429.891564 0.99428 0.00456 HS r'
55429.895054 0.99684 0.00453 HS r'
55429.898859 0.99363 0.00457 HS r'
55429.903283 1.00073 0.00454 HS r'
55429.906791 1.00269 0.00457 HS r'
55429.910294 0.98702 0.00455 HS r'
55429.914804 1.00003 0.00461 HS r'
55429.918624 1.00375 0.00466 HS r'
55430.594677 0.95621 0.01408 HS r'
55430.598298 0.98350 0.01197 HS r'
55430.602646 0.99627 0.01238 HS r'
55430.605985 0.99769 0.01234 HS r'
55430.609294 0.99486 0.01093 HS r'
55430.613570 1.00529 0.01078 HS r'
55430.617226 1.00911 0.01064 HS r'
55430.620558 0.98660 0.00997 HS r'
55430.624863 0.99871 0.00912 HS r'
55430.628215 1.00532 0.00869 HS r'
55430.631566 0.99357 0.00833 HS r'
55430.636436 1.00147 0.00765 HS r'
55430.639801 1.01530 0.00752 HS r'
55430.643156 1.00615 0.00688 HS r'
55430.647848 1.00321 0.00688 HS r'
55430.651245 0.98323 0.00662 HS r'
55430.654986 1.00331 0.00639 HS r'
55430.659484 1.00235 0.00628 HS r'
55430.662928 0.99247 0.00624 HS r'
55430.666350 0.98631 0.00632 HS r'
55430.670946 0.99518 0.00599 HS r'
55430.674664 0.99659 0.00655 HS r'
55430.830449 1.01334 0.00669 HS r'
55430.834173 1.00985 0.00640 HS r'
55430.837700 1.00753 0.00663 HS r'
55430.842733 1.00415 0.00600 HS r'
55430.846259 0.98845 0.00610 HS r'
55430.849794 0.99835 0.00573 HS r'
55430.854304 1.00757 0.00574 HS r'
55430.857829 1.01042 0.00573 HS r'
55430.861663 1.00288 0.00574 HS r'
55430.866215 1.00010 0.00547 HS r'
55430.869742 0.99724 0.00568 HS r'
55430.873254 1.01508 0.00552 HS r'
55430.877841 1.01038 0.00530 HS r'
55430.881698 1.00325 0.00519 HS r'
55430.885213 1.00848 0.00526 HS r'
55430.889776 1.00981 0.00529 HS r'
55430.893326 1.00026 0.00507 HS r'
55430.896867 1.00268 0.00503 HS r'
55430.901875 0.99004 0.00486 HS r'
55430.905396 1.00156 0.00469 HS r'
55430.908925 0.99990 0.00459 HS r'
55430.913594 0.99153 0.00460 HS r'
55430.917119 0.99681 0.00468 HS r'
55430.921009 1.01595 0.00467 HS r'
55431.589339 1.02061 0.00818 HS r'
55431.593191 0.99459 0.00813 HS r'
55431.596535 1.00899 0.00887 HS r'
55431.600799 1.00934 0.00782 HS r'
55431.604143 1.00255 0.00752 HS r'
55431.607488 0.98292 0.00769 HS r'
55431.612560 1.00878 0.00806 HS r'
55431.615915 1.01968 0.00762 HS r'
55431.619280 1.01335 0.00723 HS r'
55431.623749 1.00700 0.00668 HS r'
55431.627116 1.02333 0.00647 HS r'
55431.630797 1.01063 0.00666 HS r'
55431.635451 0.99218 0.00694 HS r'
55431.638818 0.98333 0.00668 HS r'
55431.642193 0.99966 0.00656 HS r'
55431.646678 1.00504 0.00645 HS r'
55431.650408 1.00682 0.00661 HS r'
55431.653788 1.01946 0.00575 HS r'
55431.658259 1.01487 0.00571 HS r'
55431.661658 0.99725 0.00591 HS r'
55431.665070 0.99085 0.00547 HS r'
55431.669823 1.00805 0.00554 HS r'
55431.673247 0.99700 0.00551 HS r'
55432.587029 1.00696 0.01248 HS r'
55432.590523 0.98134 0.01133 HS r'
55432.593828 1.00233 0.01152 HS r'
55432.597483 1.00471 0.00991 HS r'
55432.601865 1.01810 0.01028 HS r'
55432.605156 1.04754 0.01022 HS r'
55432.608465 0.99714 0.01117 HS r'
55432.612831 1.01178 0.00901 HS r'
55432.616468 0.98976 0.00975 HS r'
55432.619831 0.99936 0.00967 HS r'
55432.624391 1.00500 0.00934 HS r'
55432.627717 1.00216 0.00879 HS r'
55432.631026 1.00211 0.00904 HS r'
55432.635982 0.99471 0.00841 HS r'
55432.639298 1.00651 0.00851 HS r'
55432.642631 0.99084 0.00757 HS r'
55432.647089 1.00744 0.00787 HS r'
55432.650420 0.98377 0.00801 HS r'
55432.654053 0.99771 0.00815 HS r'
55432.661966 1.00287 0.00705 HS r'
55432.665333 0.98296 0.00708 HS r'
55432.669945 1.00274 0.00657 HS r'
55432.673617 1.00001 0.00705 HS r'
55432.825336 0.98057 0.00814 HS r'
55432.828681 0.99902 0.00733 HS r'
55432.832050 1.00415 0.00771 HS r'
55432.836885 0.99916 0.00699 HS r'
55432.840259 1.00946 0.00791 HS r'
55432.843606 1.01452 0.00695 HS r'
55432.848074 1.00782 0.00747 HS r'
55432.851425 0.99852 0.00674 HS r'
55432.855111 1.00737 0.00646 HS r'
55432.858506 0.99258 0.00647 HS r'
55432.863138 0.99091 0.00633 HS r'
55432.866521 1.00352 0.00644 HS r'
55432.869893 0.98975 0.00641 HS r'
55432.873558 1.00008 0.00605 HS r'
55432.878062 0.99178 0.00696 HS r'
55432.881423 0.99291 0.00598 HS r'
55432.884808 0.99147 0.00576 HS r'
55432.889519 1.00229 0.00583 HS r'
55432.893223 0.99999 0.00595 HS r'
55432.896607 1.00870 0.00539 HS r'
55432.901073 0.98854 0.00568 HS r'
55432.904471 1.00549 0.00547 HS r'
55432.907856 0.99080 0.00556 HS r'
55432.912867 0.98045 0.00556 HS r'
55432.916256 1.00967 0.00555 HS r'
55432.919638 1.00263 0.00534 HS r'
55433.627512 1.00497 0.01621 HS r'
55433.630788 0.98555 0.01532 HS r'
55433.634396 1.00440 0.01717 HS r'
55433.638916 1.00988 0.01213 HS r'
55433.642199 0.98998 0.01148 HS r'
55433.645500 0.97517 0.01170 HS r'
55433.649886 1.00857 0.01110 HS r'
55433.653605 0.97879 0.01073 HS r'
55433.656959 1.01359 0.01063 HS r'
55433.661500 0.98847 0.01054 HS r'
55433.664805 1.01180 0.00910 HS r'
55433.668108 0.99313 0.01083 HS r'
55433.672977 0.99322 0.00939 HS r'
55433.817366 0.99428 0.00738 HS r'
55433.820916 0.98628 0.00877 HS r'
55433.824622 1.01890 0.00667 HS r'
55433.828078 1.00436 0.00710 HS r'
55433.831496 0.99419 0.00747 HS r'
55433.834952 1.00868 0.00647 HS r'
55433.838338 1.00737 0.00701 HS r'
55433.842081 1.00602 0.00679 HS r'
55433.845500 1.00166 0.00634 HS r'
55433.848907 0.99029 0.00642 HS r'
55433.852348 1.00074 0.00642 HS r'
55433.855933 1.01684 0.00606 HS r'
55433.859685 0.98772 0.00654 HS r'
55433.863135 1.01793 0.00598 HS r'
55433.866581 0.99810 0.00617 HS r'
55433.870042 1.01095 0.00563 HS r'
55433.873447 1.00620 0.00574 HS r'
55433.877183 1.00963 0.00594 HS r'
55433.880589 1.02045 0.00569 HS r'
55433.884051 1.01988 0.00563 HS r'
55433.887516 1.00939 0.00555 HS r'
55433.890947 1.00416 0.00590 HS r'
55433.895986 1.00865 0.00549 HS r'
55433.899452 0.99254 0.00574 HS r'
55433.902864 0.98851 0.00550 HS r'
55433.906328 1.00492 0.00542 HS r'
55433.909781 0.99530 0.00564 HS r'
55433.914775 0.99901 0.00553 HS r'
55433.918204 0.99083 0.00541 HS r'
55434.632444 1.01750 0.01592 HS r'
55434.636036 0.97935 0.01638 HS r'
55434.640388 0.98657 0.01515 HS r'
55434.643684 0.98633 0.01405 HS r'
55434.646969 1.01660 0.01393 HS r'
55434.651308 0.99738 0.01248 HS r'
55434.654908 0.99552 0.01390 HS r'
55434.662540 0.99436 0.01208 HS r'
55434.665835 1.01662 0.01303 HS r'
55434.669139 0.99168 0.01023 HS r'
55434.840576 1.00386 0.00581 HS r'
55434.844091 1.01642 0.00584 HS r'
55434.847464 0.99141 0.00581 HS r'
55434.852153 0.99677 0.00621 HS r'
55434.855562 1.00385 0.00562 HS r'
55434.859004 1.01091 0.00579 HS r'
55434.863532 1.00055 0.00564 HS r'
55434.866987 0.99950 0.00549 HS r'
55434.870737 0.99720 0.00562 HS r'
55434.875116 1.00919 0.00545 HS r'
55434.878526 1.01810 0.00529 HS r'
55434.881964 1.00592 0.00564 HS r'
55434.886494 1.02110 0.00544 HS r'
55434.890267 0.99921 0.00542 HS r'
55434.893739 0.99633 0.00510 HS r'
55434.898153 1.00967 0.00507 HS r'
55434.901553 0.99732 0.00511 HS r'
55434.904966 0.99856 0.00530 HS r'
55434.909645 0.99299 0.00527 HS r'
55434.913090 0.99303 0.00526 HS r'
55434.916506 0.99283 0.00531 HS r'
55435.591076 0.99186 0.01185 HS r'
55435.594500 1.00243 0.01113 HS r'
55435.597820 0.98880 0.01230 HS r'
55435.602542 1.00048 0.01244 HS r'
55435.605855 1.00557 0.01177 HS r'
55435.609145 0.98308 0.01174 HS r'
55435.613523 1.00572 0.01109 HS r'
55435.616853 0.97900 0.01067 HS r'
55435.620468 1.00698 0.01122 HS r'
55435.624971 1.02642 0.01033 HS r'
55435.628292 0.97885 0.00982 HS r'
55435.631608 1.00296 0.01040 HS r'
55435.635976 1.01923 0.00961 HS r'
55435.639638 0.99898 0.00973 HS r'
55435.642965 0.98390 0.01041 HS r'
55435.647383 1.00156 0.00857 HS r'
55435.650694 1.01255 0.00842 HS r'
55435.654040 0.99110 0.00970 HS r'
55435.658975 0.99275 0.00912 HS r'
55435.662282 1.01150 0.00930 HS r'
55435.665590 0.98247 0.00942 HS r'
55435.669865 1.00469 0.00781 HS r'
55435.837871 1.00013 0.00546 HS r'
55435.841385 1.01062 0.00590 HS r'
55435.844784 0.98342 0.00560 HS r'
55435.849147 1.00401 0.00562 HS r'
55435.852900 1.00766 0.00567 HS r'
55435.856353 1.00223 0.00534 HS r'
55435.860851 1.01003 0.00538 HS r'
55435.864305 0.99549 0.00549 HS r'
55435.867711 0.99072 0.00532 HS r'
55435.872427 0.99886 0.00529 HS r'
55435.875885 1.00554 0.00537 HS r'
55435.879336 0.99526 0.00535 HS r'
55435.883692 0.98449 0.00514 HS r'
55435.887137 0.99177 0.00530 HS r'
55435.890859 0.98686 0.00536 HS r'
55435.895380 0.98692 0.00513 HS r'
55435.898834 0.98836 0.00521 HS r'
55435.902252 0.98030 0.00504 HS r'
55435.906755 0.98250 0.00512 HS r'
55435.910479 0.98110 0.00503 HS r'
55435.913929 0.98644 0.00506 HS r'
55436.589969 1.05283 0.01333 HS r'
55436.593387 1.00950 0.01375 HS r'
55436.596669 1.01671 0.01330 HS r'
55436.601042 0.99530 0.01384 HS r'
55436.604664 1.01228 0.01417 HS r'
55436.607953 1.03256 0.01367 HS r'
55436.612289 0.99341 0.01107 HS r'
55436.615581 0.99087 0.01198 HS r'
55436.618883 1.02542 0.01126 HS r'
55436.623619 1.00412 0.01161 HS r'
55436.626887 0.97630 0.01105 HS r'
55436.630175 0.98468 0.01048 HS r'
55436.634561 1.00580 0.01151 HS r'
55436.637873 1.00117 0.01036 HS r'
55436.641495 1.00704 0.01018 HS r'
55436.645876 0.99066 0.01075 HS r'
55436.649178 0.98330 0.00910 HS r'
55436.652485 1.01105 0.00961 HS r'
55436.657121 1.02794 0.00894 HS r'
55436.660736 1.00410 0.01006 HS r'
55436.664056 1.01630 0.00876 HS r'
55436.668546 0.99107 0.00950 HS r'
55436.837426 0.98978 0.00568 HS r'
55436.840952 0.98727 0.00548 HS r'
55436.844404 1.02180 0.00526 HS r'
55436.848776 1.00792 0.00529 HS r'
55436.852685 1.01002 0.00539 HS r'
55436.856100 1.00762 0.00517 HS r'
55436.860500 0.97994 0.00517 HS r'
55436.863920 0.99939 0.00534 HS r'
55436.867360 0.98557 0.00515 HS r'
55436.872101 0.99737 0.00494 HS r'
55436.875544 0.99577 0.00519 HS r'
55436.878949 1.00470 0.00505 HS r'
55436.883346 0.99916 0.00505 HS r'
55436.886779 1.01150 0.00494 HS r'
55436.890555 0.98069 0.00510 HS r'
55436.894963 1.00523 0.00517 HS r'
55436.898379 0.98899 0.00496 HS r'
55436.901851 1.02470 0.00497 HS r'
55436.906332 1.00140 0.00499 HS r'
55436.910097 1.00437 0.00474 HS r'
55436.913548 1.00218 0.00508 HS r'
55437.587868 0.98187 0.01520 HS r'
55437.591285 0.98355 0.01208 HS r'
55437.594594 0.99365 0.01436 HS r'
55437.598811 0.99242 0.01447 HS r'
55437.602100 1.00594 0.01262 HS r'
55437.605711 0.98532 0.01246 HS r'
55437.609922 1.00914 0.01088 HS r'
55437.613232 1.01454 0.01079 HS r'
55437.616587 1.00383 0.01084 HS r'
55437.621005 1.02786 0.00981 HS r'
55437.624643 1.01389 0.01064 HS r'
55437.627941 1.01375 0.00963 HS r'
55437.632305 1.00455 0.00981 HS r'
55437.635605 0.98277 0.01023 HS r'
55437.638914 1.01887 0.00849 HS r'
55437.643880 0.97871 0.00944 HS r'
55437.647191 0.99069 0.00925 HS r'
55437.650499 0.98053 0.00891 HS r'
55437.655007 0.98159 0.00921 HS r'
55437.658319 1.00577 0.00871 HS r'
55437.661952 0.98487 0.00924 HS r'
55437.666350 0.99271 0.00889 HS r'
55437.669693 1.00857 0.00863 HS r'
55437.831134 0.99911 0.00534 HS r'
55437.834962 0.99402 0.00556 HS r'
55437.838367 0.99825 0.00557 HS r'
55437.842926 0.99780 0.00514 HS r'
55437.846379 1.00168 0.00526 HS r'
55437.849838 1.00038 0.00517 HS r'
55437.854832 1.00177 0.00509 HS r'
55437.858292 0.99273 0.00503 HS r'
55437.861709 1.00178 0.00543 HS r'
55437.866293 0.99530 0.00524 HS r'
55437.869765 1.01257 0.00504 HS r'
55437.873523 1.00119 0.00521 HS r'
55437.877918 0.98976 0.00497 HS r'
55437.881341 1.00319 0.00485 HS r'
55437.884819 0.99426 0.00488 HS r'
55437.889443 0.99949 0.00480 HS r'
55437.893190 0.98837 0.00512 HS r'
55437.896629 1.00137 0.00489 HS r'
55437.901162 0.99727 0.00502 HS r'
55437.904621 1.01035 0.00486 HS r'
55437.908051 0.99965 0.00468 HS r'
55437.916360 1.01077 0.00491 HS r'
55438.585928 0.99009 0.01176 HS r'
55438.589361 1.01951 0.01102 HS r'
55438.592993 1.01179 0.00966 HS r'
55438.597469 1.00033 0.01095 HS r'
55438.600768 1.01019 0.01045 HS r'
55438.604079 0.99466 0.00927 HS r'
55438.608320 1.01847 0.00899 HS r'
55438.611942 0.97201 0.01039 HS r'
55438.615254 0.99516 0.00848 HS r'
55438.619513 1.00624 0.00832 HS r'
55438.622849 0.99165 0.00957 HS r'
55438.626211 1.00974 0.00855 HS r'
55438.631097 1.00540 0.00827 HS r'
55438.634425 0.98689 0.00823 HS r'
55438.637790 1.02340 0.00804 HS r'
55438.642110 0.99195 0.00792 HS r'
55438.645445 1.00989 0.00783 HS r'
55438.649090 1.01577 0.00771 HS r'
55438.653651 0.99882 0.00788 HS r'
55438.657007 0.99586 0.00769 HS r'
55438.660407 0.99719 0.00774 HS r'
55438.664869 1.00367 0.00741 HS r'
55438.668573 1.01779 0.00730 HS r'
55438.832781 0.99722 0.00521 HS r'
55438.836316 0.99307 0.00534 HS r'
55438.839726 0.98275 0.00518 HS r'
55438.844282 0.99255 0.00531 HS r'
55438.847733 0.99946 0.00525 HS r'
55438.851462 1.00187 0.00520 HS r'
55438.855880 0.99349 0.00498 HS r'
55438.859328 0.98412 0.00490 HS r'
55438.862733 1.00908 0.00500 HS r'
55438.867281 0.99842 0.00503 HS r'
55438.871054 0.99251 0.00508 HS r'
55438.874462 0.99128 0.00497 HS r'
55438.878924 0.99207 0.00495 HS r'
55438.882347 0.99211 0.00491 HS r'
55438.885786 1.00148 0.00482 HS r'
55438.890455 1.00232 0.00493 HS r'
55438.893904 0.99358 0.00494 HS r'
55438.897318 0.99192 0.00487 HS r'
55438.901824 1.00243 0.00483 HS r'
55438.905289 0.99463 0.00485 HS r'
55438.909010 0.98652 0.00485 HS r'
55438.913523 0.99691 0.00493 HS r'
55439.225571 1.01545 0.00536 HS r'
55439.228985 1.00227 0.00528 HS r'
55439.232415 0.99813 0.00500 HS r'
55439.235819 1.00447 0.00525 HS r'
55439.239245 1.00357 0.00507 HS r'
55439.242995 0.99426 0.00512 HS r'
55439.246412 1.00395 0.00501 HS r'
55439.249850 0.98605 0.00498 HS r'
55439.253267 0.99432 0.00507 HS r'
55439.256668 0.98728 0.00489 HS r'
55439.260416 0.98859 0.00497 HS r'
55439.263819 0.99775 0.00487 HS r'
55439.267239 0.98767 0.00503 HS r'
55439.270614 0.99598 0.00487 HS r'
55439.274034 0.99901 0.00489 HS r'
55439.277695 1.00269 0.00499 HS r'
55439.281100 0.98437 0.00491 HS r'
55439.284531 1.00024 0.00487 HS r'
55439.287963 1.00057 0.00478 HS r'
55439.291386 0.98856 0.00484 HS r'
55439.295134 0.98634 0.00480 HS r'
55439.298559 0.99668 0.00468 HS r'
55439.301987 0.98988 0.00466 HS r'
55439.305394 0.99749 0.00502 HS r'
55439.829354 0.99296 0.00509 HS r'
55439.832866 1.00337 0.00524 HS r'
55439.836293 1.00786 0.00512 HS r'
55439.840934 1.00088 0.00504 HS r'
55439.844373 1.00103 0.00513 HS r'
55439.847825 1.00485 0.00502 HS r'
55439.852729 0.99761 0.00501 HS r'
55439.856197 1.00064 0.00489 HS r'
55439.859653 1.00535 0.00495 HS r'
55439.864263 0.99896 0.00495 HS r'
55439.867746 1.00281 0.00491 HS r'
55439.871210 1.01053 0.00485 HS r'
55439.876119 0.99782 0.00486 HS r'
55439.879598 0.99691 0.00491 HS r'
55439.883051 0.99648 0.00478 HS r'
55439.887660 1.00040 0.00472 HS r'
55439.891095 0.99319 0.00500 HS r'
55439.894530 0.99696 0.00471 HS r'
55439.899181 0.99451 0.00468 HS r'
55439.902645 0.98725 0.00464 HS r'
55439.906104 0.99778 0.00480 HS r'
55439.910652 0.99846 0.00481 HS r'
55439.914093 0.99810 0.00482 HS r'
55440.222631 1.00474 0.00597 HS r'
55440.226006 0.98786 0.00589 HS r'
55440.229397 1.01148 0.00565 HS r'
55440.232769 1.00888 0.00591 HS r'
55440.236493 0.99189 0.00574 HS r'
55440.239894 1.00400 0.00583 HS r'
55440.298791 1.00320 0.00559 HS r'
55440.302158 0.99307 0.00540 HS r'
55442.262489 1.01759 0.00790 HS r'
55442.265827 1.00858 0.00621 HS r'
55442.269216 1.01252 0.00664 HS r'
55442.272579 1.00199 0.00605 HS r'
55442.275970 1.01008 0.00533 HS r'
55442.279710 1.00254 0.00487 HS r'
55442.283137 1.00961 0.00471 HS r'
55442.286552 1.00208 0.00458 HS r'
55442.289967 1.00591 0.00463 HS r'
55442.293398 1.01680 0.00482 HS r'
55442.297120 1.01385 0.00475 HS r'
55442.300569 1.00773 0.00471 HS r'
55443.815539 1.00525 0.00510 HS r'
55443.819064 0.99549 0.00495 HS r'
55443.822856 1.00612 0.00493 HS r'
55443.827355 0.98678 0.00495 HS r'
55443.830890 1.00606 0.00495 HS r'
55443.834379 0.99621 0.00486 HS r'
55443.838840 1.01068 0.00494 HS r'
55443.842630 1.00708 0.00486 HS r'
55443.846162 1.01242 0.00492 HS r'
55443.850662 0.99540 0.00485 HS r'
55443.854194 1.00707 0.00484 HS r'
55443.857732 1.00792 0.00488 HS r'
55443.862528 1.00117 0.00496 HS r'
55443.866023 1.00332 0.00484 HS r'
55443.869560 1.00550 0.00473 HS r'
55443.873988 1.00687 0.00484 HS r'
55443.877527 0.99129 0.00476 HS r'
55443.881379 1.00926 0.00480 HS r'
55443.885854 1.00105 0.00469 HS r'
55443.889393 0.99744 0.00478 HS r'
55443.892864 0.99297 0.00466 HS r'
55443.897494 1.00314 0.00470 HS r'
55443.901368 0.99740 0.00474 HS r'
55443.904897 1.00249 0.00471 HS r'
55443.909430 0.99856 0.00468 HS r'
55447.560917 1.02403 0.00734 HS r'
55447.564421 1.00825 0.00734 HS r'
55447.567794 0.99971 0.00752 HS r'
55447.572179 1.00681 0.00738 HS r'
55447.575864 0.99136 0.00739 HS r'
55447.579224 0.97812 0.00695 HS r'
55447.583792 1.01782 0.00694 HS r'
55447.587169 0.99989 0.00693 HS r'
55447.590605 1.01757 0.00701 HS r'
55447.595679 1.00877 0.00677 HS r'
55447.599049 1.01652 0.00690 HS r'
55447.602440 1.01662 0.00641 HS r'
55447.607199 1.01582 0.00659 HS r'
55447.610549 1.01371 0.00629 HS r'
55447.614248 1.01468 0.00665 HS r'
55447.618956 1.00329 0.00644 HS r'
55447.622370 0.99488 0.00614 HS r'
55447.625815 1.01381 0.00631 HS r'
55447.630683 1.01217 0.00623 HS r'
55447.634385 1.00029 0.00624 HS r'
55447.637787 1.00838 0.00619 HS r'
55447.642534 1.00170 0.00617 HS r'
55447.645909 1.02198 0.00611 HS r'
55447.649297 1.00085 0.00621 HS r'
55447.654184 1.01002 0.00605 HS r'
55447.657583 1.00788 0.00590 HS r'
55447.660992 1.00610 0.00612 HS r'
55448.560089 0.99332 0.00723 HS r'
55448.563602 0.98543 0.00683 HS r'
55448.566995 0.99127 0.00671 HS r'
55448.571424 1.01149 0.00619 HS r'
55448.574803 0.98892 0.00615 HS r'
55448.578517 1.00447 0.00620 HS r'
55448.583036 1.00929 0.00587 HS r'
55448.586471 1.00381 0.00594 HS r'
55448.589908 1.00705 0.00596 HS r'
55448.594334 1.00629 0.00575 HS r'
55448.598059 1.00820 0.00588 HS r'
55448.601462 0.99319 0.00549 HS r'
55448.606224 1.00271 0.00566 HS r'
55448.609671 1.00213 0.00548 HS r'
55448.613065 1.00363 0.00532 HS r'
55448.618208 1.00534 0.00540 HS r'
55448.621597 1.00970 0.00530 HS r'
55448.625004 0.99994 0.00517 HS r'
55448.629656 1.00234 0.00524 HS r'
55448.633097 0.99773 0.00521 HS r'
55448.636845 0.99019 0.00512 HS r'
55448.641413 0.99948 0.00507 HS r'
55448.644844 1.00980 0.00514 HS r'
55448.648248 0.99205 0.00500 HS r'
55448.653093 1.02146 0.00497 HS r'
55448.656829 0.98781 0.00504 HS r'
55448.660335 1.00366 0.00512 HS r'
55449.554149 0.99486 0.00545 HS r'
55449.557687 1.00090 0.00543 HS r'
55449.561422 0.99463 0.00528 HS r'
55449.565964 0.99552 0.00531 HS r'
55449.569360 0.99282 0.00526 HS r'
55449.572803 0.99981 0.00533 HS r'
55449.577521 1.00825 0.00531 HS r'
55449.581283 0.99939 0.00527 HS r'
55449.584701 1.00539 0.00534 HS r'
55449.589151 0.99504 0.00523 HS r'
55449.592584 0.99552 0.00515 HS r'
55449.596021 0.99343 0.00511 HS r'
55449.601190 0.99726 0.00511 HS r'
55449.604611 1.00112 0.00514 HS r'
55449.608033 0.99435 0.00521 HS r'
55449.612772 1.00142 0.00512 HS r'
55449.616197 1.00206 0.00507 HS r'
55449.619958 1.01232 0.00495 HS r'
55449.624533 1.00536 0.00501 HS r'
55449.627937 1.00338 0.00514 HS r'
55449.631377 0.99274 0.00492 HS r'
55449.636226 1.00514 0.00499 HS r'
55449.639970 0.99561 0.00498 HS r'
55449.643396 1.01011 0.00499 HS r'
55449.648209 1.01094 0.00500 HS r'
55449.651639 0.99782 0.00504 HS r'
55449.655079 0.99692 0.00496 HS r'
55449.660228 1.00784 0.00492 HS r'
55449.663658 1.00447 0.00502 HS r'
56284.014860 0.99899 0.00540 PEST Rc
56284.019390 0.99724 0.00480 PEST Rc
56284.020900 1.00258 0.00480 PEST Rc
56284.022420 1.00157 0.00470 PEST Rc
56284.023920 0.99412 0.00460 PEST Rc
56284.025440 0.99321 0.00470 PEST Rc
56284.028460 1.00842 0.00450 PEST Rc
56284.030860 1.00258 0.00450 PEST Rc
56284.032360 1.00693 0.00440 PEST Rc
56284.033870 0.99697 0.00470 PEST Rc
56284.035370 1.00879 0.00440 PEST Rc
56284.036880 1.00573 0.00440 PEST Rc
56284.039890 1.00462 0.00440 PEST Rc
56284.041400 1.00406 0.00430 PEST Rc
56284.051320 1.00425 0.00430 PEST Rc
56284.057370 1.00619 0.00430 PEST Rc
56284.058880 1.00554 0.00420 PEST Rc
56284.080330 1.00712 0.00420 PEST Rc
56284.081840 1.00600 0.00410 PEST Rc
56284.089390 1.00009 0.00410 PEST Rc
56284.090900 1.00092 0.00410 PEST Rc
56284.096280 1.00600 0.00410 PEST Rc
56284.097780 1.00111 0.00400 PEST Rc
56284.099290 1.00064 0.00400 PEST Rc
56284.100800 1.00184 0.00410 PEST Rc
56284.102300 0.99991 0.00400 PEST Rc
56284.103820 1.00702 0.00400 PEST Rc
56284.108440 1.00730 0.00410 PEST Rc
56284.129990 1.00203 0.00410 PEST Rc
56284.131510 1.00425 0.00400 PEST Rc
56284.134510 1.00944 0.00400 PEST Rc
56284.139040 1.00462 0.00400 PEST Rc
56284.140540 1.00702 0.00400 PEST Rc
56284.145960 1.00231 0.00460 PEST Rc
56284.147470 1.01251 0.00490 PEST Rc
56284.159090 1.01550 0.00480 PEST Rc
56284.160590 1.00101 0.00540 PEST Rc
56284.165130 1.00721 0.01110 PEST Rc
56284.168150 1.00369 0.00550 PEST Rc
56284.169640 1.00981 0.01060 PEST Rc
56284.182110 0.98965 0.00510 PEST Rc
56284.185110 1.00212 0.01070 PEST Rc
56284.186680 0.99467 0.00850 PEST Rc
56284.188180 0.99550 0.00570 PEST Rc
56284.198240 0.98828 0.00450 PEST Rc
56284.199740 0.98546 0.00650 PEST Rc
56284.202770 0.97868 0.00540 PEST Rc
56284.204270 1.00018 0.00390 PEST Rc
56284.205780 0.99421 0.00860 PEST Rc
56284.208860 0.99056 0.00760 PEST Rc
56284.210370 0.98130 0.00400 PEST Rc
56284.211870 0.99156 0.00410 PEST Rc
56284.220290 0.98456 0.00400 PEST Rc
56284.224830 0.98810 0.00400 PEST Rc
56284.226330 0.98410 0.00380 PEST Rc
56284.227840 0.98483 0.00380 PEST Rc
56284.230240 0.98819 0.00390 PEST Rc
56284.231730 0.99193 0.00540 PEST Rc
56284.234740 0.98883 0.00390 PEST Rc
56284.239250 0.98637 0.00380 PEST Rc
56284.240760 0.99028 0.00470 PEST Rc
56284.242270 0.98637 0.00380 PEST Rc
56284.243770 0.99138 0.00410 PEST Rc
56284.246270 0.99577 0.00380 PEST Rc
56284.247760 0.98510 0.00390 PEST Rc
56284.250770 0.97976 0.00390 PEST Rc
56284.252280 0.98510 0.00440 PEST Rc
56284.253790 0.98892 0.00380 PEST Rc
56284.255300 0.98546 0.00400 PEST Rc
56284.256810 0.98474 0.00380 PEST Rc
56284.258320 0.97904 0.00380 PEST Rc
56284.259820 0.98846 0.00400 PEST Rc
56284.262200 0.98755 0.00660 PEST Rc
56284.268290 0.98837 0.00600 PEST Rc
56284.269800 0.99038 0.00450 PEST Rc
56284.272800 0.99669 0.00400 PEST Rc
56284.274300 0.99917 0.00400 PEST Rc
56284.275790 0.99357 0.00390 PEST Rc
56284.280050 0.99641 0.00390 PEST Rc
56284.281560 1.00092 0.00410 PEST Rc
56284.287720 0.99623 0.00420 PEST Rc
56284.289220 0.99899 0.00520 PEST Rc
56284.290740 1.00907 0.00560 PEST Rc
56284.292250 0.99678 0.00860 PEST Rc
56284.299630 1.00388 0.00750 PEST Rc
56284.301130 1.00480 0.00440 PEST Rc
56284.302640 1.00369 0.00400 PEST Rc
56284.304140 1.00452 0.00390 PEST Rc
56284.305640 1.00554 0.00390 PEST Rc
56284.307150 1.00702 0.00400 PEST Rc
56284.308660 1.00638 0.00400 PEST Rc
56284.310160 1.00332 0.00390 PEST Rc


==> data/553-001/rv.dat <==
#BJD-2400000 RV(KM/S) ERR(KM/S) INST
56374.955480 	 26.75 	 0.80 	 ANU2.3M/ECHELLE
56375.925980 	 -3.30 	 0.71 	 ANU2.3M/ECHELLE
56377.923100 	 25.50 	 0.74 	 ANU2.3M/ECHELLE
56378.918650 	 23.46 	 0.73 	 ANU2.3M/ECHELLE
56380.938390 	 -2.56 	 1.24 	 ANU2.3M/ECHELLE
56382.914750 	 17.32 	 0.90 	 ANU2.3M/ECHELLE

